AMR Parsing via Graph-Sequence Iterative Inference

We propose a new end-to-end model that treats AMR parsing as a series of dual decisions on the input sequence and the incrementally constructed graph. At each time step, our model performs multiple rounds of attention, reasoning, and composition that aim to answer two critical questions: (1) which part of the input \textit{sequence} to abstract; and (2) where in the output \textit{graph} to construct the new concept. We show that the answers to these two questions are mutually causalities. We design a model based on iterative inference that helps achieve better answers in both perspectives, leading to greatly improved parsing accuracy. Our experimental results significantly outperform all previously reported \textsc{Smatch} scores by large margins. Remarkably, without the help of any large-scale pre-trained language model (e.g., BERT), our model already surpasses previous state-of-the-art using BERT. With the help of BERT, we can push the state-of-the-art results to 80.2\% on LDC2017T10 (AMR 2.0) and 75.4\% on LDC2014T12 (AMR 1.0).

==> appendix/sm/code/parser/smatch/LICENSE.txt <==
Copyright (C) 2015 Shu Cai and Kevin Knight

Permission is hereby granted, free of charge, to any person obtaining a copy of this software and associated documentation files (the "Software"), to deal in the Software without restriction, including without limitation the rights to use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of the Software, and to permit persons to whom the Software is furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.


==> appendix/sm/code/parser/smatch/smatch_tool_guideline.txt <==
Smatch Tool Guideline

Smatch is a tool to evaluate the semantic overlap between AMR (abstract meaning representation). It can be used to compute the inter agreements of AMRs, and the agreement between an automatic-generated AMR and a gold AMR. For multiple AMR pairs, the smatch tool can provide an overall score for all the AMR pairs. 

I. Content and web demo pages

This directory contains the Smatch source code and documentation. 

Smatch Webpages

Smatch tool webpage: http://amr.isi.edu/eval/smatch/compare.html (A quick tutorial can be found on the page)
- input: two AMRs. 
- output: the smatch score and the matching/unmatching triples.

Smatch table tool webpage: http://amr.isi.edu/eval/smatch/table.html
- input: AMR IDs and users. 
- output: a table which consists of the smatch scores of every pair of users.

II. Installation

Python (version 2.5 or later) is required to run smatch tool. Python 2.7 is recommended. No compilation is necessary. 

III. Usage

Smatch tool consists of three files written in python.

1. smatch.py: for computing the smatch score(s) for multiple AMRs in two files.

Input: two files which contain AMRs. Each file may contain multiple AMRs, and every two AMRs are separated by a blank line. AMRs can be one-per-line or have multiple lines, as long as there is no blank line in one AMR.  

Input file format: see test_input1.txt, test_input2.txt in the smatch tool folder. AMRs are separated by one or more blank lines, so no blank lines are allowed inside an AMR. Lines starting with a hash (#) will be ignored.

Output: Smatch score(s) computed 

Usage: python smatch.py [-h] -f F F [-r R] [-v] [-ms]

arguments:

-h: help

-f: two files which contain multiple AMRs. A blank line is used to separate two AMRs. Required arguments.

-r: restart numer of the heuristic search during computation, optional. Default value: 4. This argument must be a positive integer. Large restart number will reduce the chance of search error, but also increase the running time. Small restart number will reduce the running time as well as increase the change of search error. The default value is by far the best trade-off. User can set a large number if the AMR length is long (search space is large) and user does not need very high calculation speed.  

-v: verbose output, optional. Default value: false. The verbose information includes the triples of each AMR, the matching triple number found for each iterations, and the best matching triple number. It is useful when you try to understand how the program works. User will not need this option most of the time. 
 
--ms: multiple score, optional. Adding this option will result in a single smatch score for each AMR pair. Otherwise it will output one single weighted score based on all pairs of AMRs. AMRs are weighted according to their number of triples.
Default value: false

--pr: Output precision and recall as well as the f-score. Default:false

A typical (and most common) example of running smatch.py: 

python smatch.py -f test_input1.txt test_input2.txt

This folder includes sample files test_input1.txt and test_input2.txt, so you should be able to run the above command as is. The above command should get the following line:
Document F-score: 0.81

2. amr.py: a class to represent AMR structure. It contains a function to parse lines to AMR structure. smatch.py calls it to parse AMRs.

3. smatch-table.py: it calls the smatch library to compute the smatch scores for a group of users and multiple AMR IDs, and output a table to show the AMR score between each pair of users. 

Input: AMR ID list and User list. AMR ID list can be stored in a file (-fl file) or given by the command line (-f AMR_ID1, AMR_ID2,...). User list are given by the command line (-p user1,user2,..). If no users are given, the program searches for all the users who annotates all AMRs we require. The user number should be at least 2. 

Input file format: AMR ID list (see sample_file_list the smatch tool folder)

Output: A table which shows the overall AMR score between every pair of users. 

Usage: python smatch-table.py [-h] [--fl FL] [-f F [F ...]] [-p [P [P ...]]]
                       [--fd FD] [-r R] [-v]

optional arguments:

-h, --help      show this help message and exit

--fl FL         AMR ID list file (a file which contains one line of AMR IDs, separated by blank space)

-f F [F ...]    AMR IDs (at least one). If we already have valid AMR ID list file, this option will be ignored.

-p [P [P ...]]  User list (It can be unspecified. When the list is none, the program searches for all the users who annotates all AMRs we require) It is meaningless to give only one user since smatch-table computes agreement between each pair of users. So the number of P is at least 2.

--fd FD         AMR File directory. Default=location on isi file system

-r R            Restart number (Default:4), same as the -r option in smatch.py

-v              Verbose output (Default:False), same as the -v option in smatch.py


A typical example of running smatch-table.py: 

python smatch-table.py --fd $amr_root_dir --fl sample_file_list -p ulf knight

which will compare files
$amr_root_dir/ulf/nw_wsj_0001_1.txt $amr_root_dir/knight/nw_wsj_0001_1.txt
$amr_root_dir/ulf/nw_wsj_0001_2.txt $amr_root_dir/knight/nw_wsj_0001_2.txt
etc.

Note: smatch-table.py computes smatch scores for every pair of users, so its speed can be slow when the number of user is large or when -P option is not set (in this case we compute smatch scores for all users who annotates the AMRs we require).


==> appendix/sm/code/parser/smatch/test_input1.txt <==
# ::id isi_0001.1 ::date 2012-05-14T21:45:29
# ::snt The boy wants the girl to believe him.
(w / want-01
      :ARG0 (b / boy)
      :ARG1 (b2 / believe-01
            :ARG0 (g / girl)
            :ARG1 b))

# ::id isi_0001.25 ::date 2012-05-14T21:59:17
# ::snt The boy is a hard worker.
(p / person
      :domain (b / boy)
      :ARG0-of (w / work-01
            :manner (h / hard)))

# ::id isi_0002.209 ::date 2013-05-16T17:19:07
# ::snt The poet William Shakespeare was born in Stratford-upon-Avon.
(b / bear-02
      :ARG1 (p / poet :name (n / name :op1 "William" :op2 "Shakespeare"))
      :location (c / city :name (n2 / name :op1 "Stratford-upon-Avon")))



==> appendix/sm/code/parser/smatch/test_input2.txt <==
# ::id isi_0001.1 ::date 2012-05-14T21:45:29
# ::snt The boy wants the girl to believe him.
(w / want-01
      :ARG0 (b / boy)
      :ARG1 (b2 / believe-01
            :ARG0 (g / girl)
            :ARG1 (h / he)))

# ::id isi_0001.25 ::date 2012-05-14T21:59:17
# ::snt The boy is a hard worker.
(w / worker
      :mod (h / hard)
      :domain (b / boy))

# ::id isi_0002.209 ::date 2013-05-16T17:19:07
# ::snt The poet William Shakespeare was born in Stratford-upon-Avon.
(b / bear-02
      :ARG1 (p / poet :name (n / name :op1 william :op2 "shakespeare"))
      :location (c / city :name (n2 / name :op1 "Stratford-upon-Avon")))



==> appendix/sm/code/requirements.txt <==
overrides
h5py
boto3

# Data processing
spacy
ftfy
nltk
conllu
pyyaml
penman
editdistance
word2number
bs4
lxml
networkx


==> appendix/sm/code/tools/amr-evaluation-tool-enhanced/allscores.txt <==
0 1.00 1 1
1 0.42 9 3
2 0.58 9 0
3 0.53 28 3
4 0.53 30 3
5 0.53 30 3
6 0.54 33 7
7 0.32 28 5
8 0.63 24 7
9 0.62 19 1
10 0.24 21 2
11 0.52 19 3
12 0.45 26 5
13 0.56 21 3
14 0.46 46 7
15 0.44 13 2
16 0.43 77 12
17 0.48 43 2
18 0.46 42 5
19 0.60 29 2
20 0.58 36 5
21 0.50 22 2
22 0.47 44 3
23 0.57 22 2
24 0.60 17 1
25 0.69 26 4
26 0.57 34 2
27 1.00 1 1
28 0.71 4 1
29 0.60 7 0
30 0.55 31 2
31 0.48 21 2
32 0.59 34 1
33 0.53 35 3
34 0.58 22 7
35 0.49 14 1
36 0.57 36 5
37 0.61 25 4
38 0.50 16 2
39 0.45 56 2
40 0.55 21 4
41 0.60 22 5
42 0.50 3 1
43 0.53 35 3
44 0.55 16 3
45 0.67 19 1
46 0.67 16 2
47 0.53 15 4
48 0.48 21 2
49 0.56 24 3
50 0.67 12 1
51 0.53 32 2
52 0.50 31 5
53 0.48 33 4
54 0.50 3 1
55 0.53 26 4
56 0.43 14 2
57 0.38 26 2
58 0.51 15 3
59 0.47 26 2
60 1.00 1 1
61 0.71 4 3
62 0.83 3 0
63 0.67 10 2
64 0.45 13 2
65 0.43 29 5
66 0.44 23 4
67 0.51 18 3
68 0.65 14 1
69 0.21 11 0
70 0.47 24 4
71 0.55 13 2
72 0.34 19 0
73 0.45 46 3
74 0.42 37 4
75 0.49 17 1
76 0.49 21 2
77 0.66 32 5
78 0.45 17 0
79 0.55 26 3
80 0.58 13 4
81 0.60 12 1
82 0.42 41 8
83 0.50 38 5
84 0.49 23 5
85 0.65 19 5
86 0.43 33 4
87 0.51 14 1
88 0.29 26 5
89 0.57 22 3
90 0.51 22 1
91 0.55 18 4
92 0.50 15 4
93 1.00 1 1
94 0.63 26 12
95 0.61 11 0
96 0.50 26 4
97 0.45 44 10
98 0.40 23 0
99 0.40 11 1
100  0.46 35 3
101  0.85 10 3
102  0.53 25 4
103  0.47 26 3
104  0.77 11 2
105  0.55 50 11
106  0.54 7 2
107  0.52 26 5
108  0.62 22 2
109  0.26 34 4
110  0.61 22 3
111  0.42 49 6
112  0.54 25 4
113  0.44 15 2
114  0.65 25 2
115  0.41 14 0
116  0.53 53 4
117  0.58 45 9
118  0.42 17 4
119  0.69 14 1
120  0.50 42 5
121  0.51 17 1
122  0.53 32 6
123  0.42 14 3
124  1.00 1 1
125  0.53 5 1
126  0.70 7 0
127  0.43 28 1
128  0.51 33 3
129  0.64 29 3
130  0.48 27 4
131  0.41 19 3
132  0.07 15 1
133  0.24 31 2
134  0.12 9 1
135  0.42 31 3
136  0.47 37 3
137  0.32 26 2
138  0.49 18 2
139  0.39 23 1
140  0.33 49 3
141  0.31 32 2
142  0.47 53 8
143  0.33 35 4
144  0.42 39 6
145  0.54 32 3
146  0.48 21 3
147  0.39 20 2
148  0.63 14 2
149  0.44 26 4
150  0.40 26 4
151  0.31 42 3
152  0.43 51 2
153  0.24 33 2
154  0.28 43 3
155  0.38 43 2
156  0.15 48 2
157  0.19 28 2
158  0.50 10 0
159  0.48 13 0
160  0.34 22 3
161  0.39 18 2
162  0.25 18 0
163  0.24 29 0
164  0.24 17 0
165  1.00 1 1
166  0.71 4 2
167  0.83 7 0
168  0.35 16 2
169  0.46 14 1
170  0.45 20 2
171  0.14 18 1
172  0.28 24 1
173  0.49 25 4
174  0.47 29 3
175  0.49 37 4
176  0.55 27 1
177  0.33 7 1
178  0.56 17 1
179  0.59 21 2
180  0.59 15 3
181  0.48 42 6
182  0.63 19 2
183  0.58 20 4
184  0.40 56 5
185  0.53 16 1
186  0.44 8 1
187  0.40 35 1
188  0.39 33 4
189  0.29 29 2
190  0.38 25 1
191  0.71 15 2
192  0.57 11 0
193  0.20 25 1
194  0.47 22 1
195  0.54 25 0
196  0.25 30 5
197  0.22 17 1
198  0.30 17 0
199  0.52 28 6
200  0.43 6 1
201  0.29 19 1
202  0.61 8 3
203  0.26 16 1
204  0.51 28 2
205  0.38 32 4
206  0.47 29 2
207  0.48 31 5
208  0.55 16 2
209  0.55 17 2
210  1.00 1 1
211  0.71 4 3
212  0.70 7 0
213  0.40 46 6
214  0.46 58 8
215  0.55 33 3
216  0.48 11 2
217  0.47 53 7
218  0.56 18 5
219  0.51 51 6
220  0.49 19 2
221  0.25 14 3
222  0.33 17 0
223  0.76 18 6
224  0.38 44 6
225  0.40 16 2
226  0.58 17 3
227  0.67 13 4
228  0.49 16 4
229  0.59 12 3
230  0.58 13 3
231  0.54 18 3
232  0.41 23 5
233  0.56 46 9
234  0.68 18 3
235  0.62 25 4
236  0.57 45 9
237  0.48 10 1
238  0.53 24 3
239  0.59 23 7
240  0.61 19 3
241  0.48 33 3
242  0.52 21 2
243  0.47 17 3
244  0.58 29 5
245  0.61 22 5
246  0.47 37 5
247  0.39 30 4
248  0.55 15 2
249  0.44 36 4
250  0.41 37 6
251  0.41 17 1
252  0.52 28 2
253  0.37 49 8
254  0.43 13 2
255  0.37 28 2
256  0.55 25 2
257  0.52 38 1
258  0.49 11 1
259  0.41 31 11
260  0.39 23 2
261  0.37 23 3
262  0.25 18 3
263  0.30 10 1
264  0.31 25 1
265  0.70 20 7
266  0.58 27 6
267  0.59 25 3
268  0.49 33 2
269  0.59 19 2
270  0.49 15 5
271  0.45 7 2
272  0.43 20 3
273  0.47 17 1
274  0.42 19 1
275  1.00 1 1
276  0.33 10 3
277  0.77 3 0
278  0.43 30 4
279  0.51 42 6
280  0.64 14 3
281  0.52 48 6
282  0.42 16 2
283  0.39 14 3
284  0.51 40 10
285  0.52 26 3
286  0.49 40 7
287  0.62 26 3
288  0.43 27 3
289  0.54 29 3
290  0.56 38 8
291  0.30 18 1
292  0.39 38 4
293  0.46 30 2
294  0.48 17 2
295  1.00 1 1
296  0.42 8 3
297  0.71 9 0
298  0.48 26 3
299  0.45 23 5
300  0.84 9 2
301  0.60 14 2
302  0.50 10 0
303  0.71 17 4
304  0.93 10 2
305  0.43 16 2
306  0.67 6 1
307  0.58 7 1
308  0.51 14 2
309  0.62 9 1
310  0.66 22 3
311  0.33 23 3
312  0.64 10 3
313  0.65 11 1
314  0.57 6 0
315  0.69 10 2
316  0.41 16 2
317  0.45 10 1
318  0.20 15 1
319  0.22 16 3
320  0.00 8 0
321  0.25 17 1
322  0.24 9 1
323  0.41 15 3
324  0.23 14 2
325  0.27 9 1
326  0.33 13 2
327  0.45 21 3
328  0.42 11 2
329  0.52 13 0
330  0.32 16 2
331  0.43 10 2
332  1.00 1 1
333  0.42 9 3
334  0.71 5 0
335  0.39 37 4
336  0.39 37 4
337  0.41 38 2
338  0.16 11 0
339  0.45 34 0
340  0.21 18 1
341  0.24 13 0
342  0.26 23 2
343  0.39 39 1
344  0.13 19 0
345  0.59 36 5
346  0.40 57 1
347  0.39 54 4
348  0.29 17 3
349  0.35 24 2
350  0.49 35 4
351  0.58 19 3
352  1.00 1 1
353  0.61 10 3
354  0.62 13 0
355  0.64 11 3
356  0.53 11 1
357  0.64 11 3
358  0.53 11 1
359  0.59 13 1
360  0.59 14 3
361  0.49 15 2
362  0.70 12 2
363  0.67 14 2
364  0.72 12 3
365  0.65 6 2
366  0.50 22 5
367  0.71 9 2
368  0.70 12 2
369  0.75 13 3
370  0.72 5 1
371  0.59 11 2
372  0.38 13 1
373  0.48 12 1
374  0.35 20 2
375  0.38 14 2
376  0.73 10 2
377  0.48 13 3
378  0.46 15 2
379  0.62 17 3
380  0.60 15 2
381  0.58 10 2
382  0.58 18 4
383  0.52 31 4
384  0.31 7 2
385  0.43 4 1
386  0.32 6 1
387  1.00 1 1
388  0.71 4 3
389  0.44 13 1
390  0.16 21 3
391  0.45 21 3
392  0.26 21 1
393  0.46 31 4
394  0.62 20 7
395  0.73 13 7
396  0.49 17 2
397  0.35 10 0
398  0.38 27 5
399  0.56 23 2
400  0.46 29 3
401  0.34 28 2
402  0.40 4 0
403  0.41 18 3
404  0.31 15 0
405  0.31 15 3
406  0.49 17 5
407  0.23 14 1
408  0.45 32 3
409  0.48 14 1
410  0.25 30 5
411  1.00 1 1
412  0.71 14 9
413  0.78 7 0
414  0.42 23 2
415  0.49 25 3
416  0.50 38 4
417  0.34 36 1
418  0.59 43 6
419  0.44 12 1
420  0.49 15 1
421  0.53 29 3
422  0.48 19 1
423  0.50 20 1
424  0.42 19 4
425  0.17 12 0
426  0.40 26 6
427  0.40 37 4
428  0.61 17 1
429  0.49 27 3
430  0.57 13 2
431  0.25 29 4
432  0.41 24 2
433  0.23 25 0
434  0.52 10 1
435  0.52 8 2
436  0.56 18 2
437  0.71 8 0
438  0.65 12 1
439  0.37 21 3
440  0.69 28 3
441  0.53 16 1
442  0.39 20 3
443  0.44 27 3
444  0.32 25 0
445  0.35 22 3
446  1.00 1 1
447  0.71 4 2
448  0.00 1 0
449  0.44 49 5
450  0.44 49 5
451  0.46 25 4
452  0.38 34 3
453  0.57 9 1
454  0.48 36 3
455  0.24 20 0
456  0.42 35 3
457  0.52 19 4
458  0.58 17 2
459  0.32 22 2
460  0.61 20 1
461  0.59 28 0
462  0.55 10 1
463  0.40 12 0
464  0.32 29 4
465  0.60 14 3
466  0.21 11 2
467  0.55 23 3
468  0.67 7 1
469  0.47 20 4
470  1.00 1 1
471  0.75 5 2
472  0.82 7 0
473  0.51 26 2
474  0.39 32 4
475  0.40 49 10
476  0.23 31 3
477  0.20 19 3
478  0.17 12 2
479  0.42 10 1
480  0.37 32 4
481  0.37 42 2
482  0.39 30 2
483  0.36 47 3
484  1.00 1 1
485  0.71 4 2
486  0.55 16 0
487  0.51 24 4
488  0.73 14 5
489  0.75 7 1
490  0.50 46 6
491  0.63 16 5
492  0.50 18 2
493  0.45 17 2
494  0.46 27 3
495  0.40 10 1
496  0.64 27 3
497  0.60 37 3
498  0.83 16 5
499  0.46 17 4
500  0.42 12 2
501  1.00 1 1
502  0.00 5 2
503  0.69 9 0
504  0.31 17 1
505  0.41 33 2
506  0.16 45 7
507  0.31 30 3
508  0.24 42 2
509  0.27 34 4
510  0.41 13 2
511  0.33 21 3
512  0.18 34 2
513  0.42 19 1
514  0.51 24 2
515  0.11 28 4
516  0.30 21 4
517  0.64 38 12
518  0.40 39 2
519  0.44 20 2
520  0.38 30 5
521  0.29 55 6
522  0.47 33 3
523  0.33 38 1
524  1.00 1 1
525  0.71 4 2
526  0.72 7 0
527  0.60 13 2
528  0.40 43 4
529  0.38 46 6
530  0.39 10 2
531  0.16 15 0
532  0.41 19 1
533  0.38 32 4
534  0.31 25 0
535  0.33 15 0
536  0.68 12 3
537  0.55 21 4
538  1.00 1 1
539  0.71 4 2
540  0.67 5 0
541  0.25 13 1
542  0.10 6 1
543  0.27 39 6
544  0.50 12 0
545  0.19 13 1
546  0.33 14 0
547  0.40 29 8
548  0.32 15 2
549  0.63 25 7
550  1.00 1 1
551  0.71 4 2
552  0.57 5 0
553  0.57 17 1
554  0.27 10 0
555  0.53 13 4
556  0.50 21 1
557  0.00 13 3
558  0.22 17 3
559  0.23 15 4
560  0.23 20 3
561  0.16 10 2
562  0.35 27 2
563  0.23 32 4
564  0.43 28 4
565  0.40 24 0
566  0.48 31 4
567  0.26 23 3
568  0.64 19 1
569  0.66 26 2
570  0.57 32 8
571  0.49 34 4
572  1.00 1 1
573  0.71 4 2
574  0.80 3 0
575  0.54 22 2
576  0.44 41 11
577  0.39 9 1
578  0.31 31 4
579  0.43 12 1
580  0.25 12 0
581  0.33 7 1
582  0.32 27 2
583  0.51 32 5
584  0.42 47 5
585  0.54 33 2
586  0.40 58 7
587  1.00 1 1
588  0.67 30 10
589  0.47 5 0
590  0.61 39 6
591  0.64 37 7
592  0.59 39 10
593  0.45 37 4
594  0.43 32 5
595  0.51 23 4
596  0.59 38 3
597  0.34 44 5
598  0.50 22 3
599  0.63 14 2
600  0.41 19 2
601  0.33 18 2
602  0.45 44 1
603  0.41 40 2
604  0.43 29 2
605  0.49 28 2
606  0.42 58 5
607  0.49 23 4
608  0.44 41 3
609  1.00 1 1
610  0.71 4 3
611  0.82 5 0
612  0.58 16 3
613  0.56 30 4
614  0.36 33 4
615  0.22 32 1
616  0.36 28 2
617  0.25 42 4
618  0.38 34 2
619  0.45 40 1
620  0.45 36 6
621  0.25 31 7
622  0.45 24 4
623  1.00 1 1
624  1.00 9 4
625  0.73 11 0
626  0.47 28 5
627  0.60 17 4
628  0.61 27 3
629  0.47 28 5
630  0.62 14 4
631  0.27 6 2
632  0.61 12 1
633  0.51 13 2
634  0.64 19 3
635  0.45 39 7
636  0.89 4 1
637  0.33 13 1
638  0.20 6 0
639  0.50 8 1
640  0.60 27 7
641  0.31 7 3
642  1.00 1 1
643  1.00 4 2
644  0.60 11 0
645  0.55 20 3
646  0.58 34 6
647  0.54 34 4
648  0.69 22 1
649  0.53 25 2
650  0.52 18 4
651  0.54 23 3
652  0.60 8 1
653  0.30 21 3
654  0.31 23 4
655  0.48 39 4
656  0.68 22 3
657  0.28 24 5
658  0.54 27 6
659  0.22 30 5
660  0.48 25 5
661  0.33 20 4
662  0.45 34 7
663  1.00 1 1
664  0.71 4 2
665  0.75 7 0
666  0.54 46 4
667  0.49 29 4
668  0.54 31 5
669  0.40 48 4
670  0.62 34 11
671  0.28 15 3
672  0.54 13 2
673  0.28 22 0
674  0.51 29 3
675  1.00 1 1
676  0.81 15 6
677  0.67 3 0
678  0.67 29 8
679  0.57 45 12
680  0.75 11 2
681  0.33 27 5
682  0.57 26 7
683  0.60 21 6
684  0.44 18 7
685  0.43 44 10
686  0.57 31 4
687  0.42 36 7
688  0.48 37 5
689  0.47 28 3
690  0.50 20 5
691  0.52 29 8
692  0.33 32 7
693  1.00 1 1
694  0.71 4 2
695  0.65 11 0
696  0.51 24 6
697  0.51 26 6
698  0.74 17 4
699  0.59 22 7
700  0.49 25 3
701  0.43 25 0
702  0.65 9 5
703  0.55 29 7
704  0.53 10 1
705  0.55 39 5
706  0.58 27 2
707  0.32 21 1
708  0.70 30 4
709  0.55 15 2
710  1.00 1 1
711  0.71 4 1
712  0.57 5 0
713  0.52 22 3
714  0.42 37 4
715  0.33 19 4
716  0.19 12 3
717  0.46 18 4
718  0.47 11 2
719  0.70 12 4
720  0.27 19 3
721  0.55 28 2
722  0.68 12 2
723  0.55 20 4
724  0.49 15 5
725  0.50 20 2
726  0.51 46 3
727  0.58 13 2
728  1.00 1 1
729  0.84 9 5
730  0.64 9 0
731  0.59 17 3
732  0.49 20 2
733  0.49 41 5
734  0.46 16 3
735  0.72 15 5
736  0.61 27 5
737  0.55 17 2
738  0.45 26 9
739  0.51 20 2
740  0.61 16 2
741  0.51 32 6
742  0.42 23 2
743  0.57 26 9
744  0.63 19 6
745  0.55 28 3
746  0.49 29 4
747  0.87 11 3
748  0.55 20 5
749  0.62 26 3
750  0.45 23 6
751  0.62 20 6
752  0.39 21 5
753  0.70 18 3
754  0.68 14 4
755  0.55 30 7
756  0.44 25 3
757  0.40 15 1
758  0.57 21 5
759  0.65 17 4
760  0.58 25 2
761  0.67 14 3
762  0.54 18 1
763  0.54 42 5
764  0.49 19 2
765  0.65 22 3
766  0.41 55 3
767  0.46 46 1
768  0.64 28 3
769  0.45 55 2
770  0.50 47 7
771  1.00 1 1
772  0.81 9 3
773  0.67 9 0
774  0.53 22 2
775  0.60 24 2
776  0.63 19 5
777  0.53 44 5
778  0.49 50 8
779  0.54 26 3
780  0.32 18 1
781  0.73 30 2
782  0.58 39 2
783  0.59 42 2
784  0.54 37 4
785  0.47 42 3
786  0.56 50 5
787  1.00 1 1
788  0.62 10 5
789  0.53 13 0
790  0.66 21 6
791  0.65 20 4
792  0.51 42 6
793  0.74 23 7
794  0.50 43 8
795  0.61 29 6
796  0.61 21 4
797  0.30 31 4
798  0.57 37 6
799  0.62 18 3
800  0.42 40 6
801  0.57 33 4
802  0.56 27 7
803  1.00 1 1
804  0.57 10 4
805  0.77 3 0
806  0.50 34 2
807  0.51 26 4
808  0.49 31 2
809  0.42 45 11
810  0.42 27 3
811  0.58 36 5
812  0.29 40 9
813  0.17 22 2
814  0.45 41 0
815  0.35 38 3
816  0.42 38 9
817  0.42 31 2
818  0.49 22 1
819  0.42 18 1
820  0.43 9 2
821  0.30 17 1
822  0.52 34 1
823  0.29 13 0
824  0.26 14 1
825  0.43 29 1
826  0.38 34 1
827  1.00 4 1
828  0.54 56 2
829  0.38 44 3
830  0.52 9 1
831  0.18 4 0
832  0.29 41 7
833  0.52 25 2
834  0.42 29 2
835  0.25 39 1
836  0.55 16 2
837  0.57 14 4
838  0.40 73 8
839  0.42 31 2
840  0.38 29 2
841  0.44 45 0
842  0.52 26 4
843  0.36 35 2
844  0.35 64 0
845  0.38 40 4
846  0.48 36 4
847  0.32 38 0
848  0.29 28 0
849  0.46 21 0
850  0.40 26 4
851  0.33 26 0
852  0.44 28 0
853  0.36 15 0
854  0.44 19 3
855  0.33 23 2
856  0.19 12 0
857  0.30 35 1
858  0.44 74 7
859  0.39 65 2
860  0.18 9 0
861  0.33 41 2
862  0.38 80 0
863  0.38 19 0
864  0.29 24 0
865  0.11 23 0
866  0.52 37 3
867  0.48 12 1
868  0.19 10 2
869  0.44 29 2
870  0.47 12 1
871  0.44 30 4
872  0.52 18 3
873  0.29 11 2
874  0.10 15 1
875  0.48 53 4
876  0.22 41 1
877  0.47 80 2
878  0.17 20 0
879  0.31 5 0
880  0.27 4 1
881  0.42 5 1
882  0.36 12 1
883  0.73 5 3
884  0.45 7 0
885  0.42 7 0
886  0.25 8 0
887  0.00 5 0
888  0.64 8 0
889  0.52 8 1
890  0.29 5 3
891  0.37 240 17
892  0.37 9 1
893  0.50 6 1
894  0.17 7 0
895  0.47 9 1
896  0.57 18 1
897  0.39 16 1
898  0.65 16 1
899  0.56 31 3
900  0.53 64 4
901  0.67 5 1
902  0.47 60 5
903  0.32 19 0
904  0.25 5 0
905  0.21 12 0
906  0.17 5 0
907  0.18 4 0
908  0.30 15 1
909  0.17 4 0
910  0.57 7 1
911  0.33 4 0
912  1.00 3 0
913  0.38 20 0
914  0.00 7 0
915  0.19 36 0
916  0.00 1 0
917  0.24 14 0
918  0.20 24 1
919  0.25 3 0
920  0.24 38 1
921  0.80 1 0
922  1.00 1 0
923  0.00 2 0
924  0.00 3 0
925  0.00 2 0
926  0.00 3 0
927  0.39 18 1
928  0.45 15 0
929  0.31 16 0
930  0.40 18 0
931  0.28 37 1
932  0.16 7 0
933  0.18 28 2
934  0.21 16 0
935  0.06 23 0
936  0.39 46 1
937  0.18 5 0
938  0.73 10 1
939  0.27 51 2
940  0.30 21 0
941  0.60 29 0
942  0.38 23 0
943  0.18 42 0
944  0.32 26 2
945  0.24 19 1
946  0.29 17 1
947  0.24 43 0
948  0.22 9 1
949  0.26 18 0
950  0.34 15 1
951  0.00 2 0
952  0.47 11 0
953  0.12 9 0
954  0.43 8 0
955  0.49 16 0
956  1.00 2 0
957  1.00 2 0
958  0.00 6 0
959  0.27 25 3
960  0.36 18 0
961  0.11 20 4
962  0.33 19 4
963  0.53 8 0
964  0.29 24 6
965  0.32 32 5
966  0.39 16 2
967  0.20 24 3
968  0.50 9 1
969  0.15 10 0
970  0.29 25 1
971  0.32 34 2
972  0.64 10 0
973  0.44 13 0
974  0.44 14 3
975  0.34 32 3
976  0.00 5 0
977  0.52 30 2
978  0.36 30 7
979  0.16 13 1
980  0.40 4 0
981  0.44 13 1
982  0.29 13 1
983  0.40 20 0
984  0.29 7 0
985  0.30 11 3
986  0.21 10 0
987  0.44 17 1
988  0.38 13 1
989  0.48 8 3
990  0.20 12 0
991  0.57 6 0
992  0.18 22 2
993  0.32 32 4
994  0.00 10 0
995  0.00 8 0
996  0.67 7 0
997  0.27 15 0
998  0.27 24 0
999  0.83 2 1
1000 0.00 6 0
1001 0.00 6 1
1002 0.27 46 2
1003 0.67 14 0
1004 0.41 20 1
1005 0.27 10 0
1006 0.48 18 1
1007 0.00 6 0
1008 0.39 19 2
1009 0.22 4 0
1010 0.38 9 1
1011 0.24 25 0
1012 0.37 24 0
1013 0.26 32 1
1014 0.32 25 0
1015 0.31 15 1
1016 0.25 44 1
1017 0.00 8 0
1018 0.33 21 0
1019 0.25 5 0
1020 0.00 1 0
1021 0.56 22 2
1022 0.31 26 0
1023 0.17 16 1
1024 0.60 12 0
1025 0.24 22 1
1026 0.33 26 0
1027 0.18 25 2
1028 1.00 3 0
1029 0.36 15 0
1030 0.25 15 0
1031 0.28 19 0
1032 0.14 17 0
1033 0.00 4 0
1034 0.42 10 5
1035 0.23 12 1
1036 0.26 14 0
1037 0.19 22 4
1038 0.33 46 5
1039 0.19 27 3
1040 0.24 19 0
1041 0.43 10 0
1042 0.53 10 0
1043 0.25 9 0
1044 0.15 21 1
1045 0.40 9 0
1046 0.13 17 1
1047 0.47 8 1
1048 0.67 11 0
1049 0.41 30 0
1050 0.52 9 0
1051 0.49 21 1
1052 0.36 34 1
1053 0.32 22 2
1054 0.52 29 0
1055 0.42 41 1
1056 0.26 15 3
1057 0.34 13 1
1058 0.37 26 0
1059 0.23 19 0
1060 0.30 35 2
1061 0.08 14 0
1062 0.22 18 1
1063 0.32 21 0
1064 0.27 23 0
1065 0.51 15 0
1066 0.28 12 1
1067 0.38 11 0
1068 0.00 15 0
1069 0.21 13 0
1070 0.41 21 0
1071 0.36 27 0
1072 0.17 21 0
1073 0.00 2 0
1074 0.15 6 0
1075 0.00 5 0
1076 0.15 23 0
1077 0.18 19 1
1078 0.20 6 0
1079 0.45 17 0
1080 0.78 6 0
1081 0.00 5 0
1082 0.07 11 0
1083 0.35 7 0
1084 0.00 4 0
1085 0.27 8 0
1086 0.40 11 1
1087 0.08 13 0
1088 0.32 24 0
1089 0.15 16 0
1090 0.00 11 0
1091 0.00 5 0
1092 0.21 20 1
1093 0.09 21 1
1094 0.21 22 0
1095 0.34 18 1
1096 0.20 33 0
1097 0.34 28 2
1098 0.17 12 0
1099 0.00 11 0
1100 0.23 37 0
1101 0.29 12 0
1102 0.30 40 1
1103 0.14 39 0
1104 0.40 5 0
1105 0.15 35 1
1106 0.20 36 0
1107 0.27 51 0
1108 0.35 31 0
1109 0.21 25 4
1110 0.28 30 1
1111 0.47 9 0
1112 0.28 29 0
1113 0.22 47 0
1114 0.19 7 0
1115 0.29 18 3
1116 0.14 25 1
1117 0.14 11 0
1118 0.19 32 2
1119 0.15 20 0
1120 0.26 14 0
1121 0.32 28 0
1122 0.44 13 0
1123 0.33 8 0
1124 0.45 17 0
1125 0.36 30 3
1126 0.48 14 0
1127 0.13 9 0
1128 0.32 28 2
1129 0.25 31 3
1130 0.35 35 0
1131 0.16 20 0
1132 0.32 11 0
1133 0.18 13 0
1134 0.11 8 0
1135 0.56 14 1
1136 0.47 9 0
1137 0.73 4 0
1138 0.00 6 0
1139 0.40 9 0
1140 0.31 13 0
1141 0.18 20 0
1142 0.37 12 0
1143 0.11 14 0
1144 0.33 39 2
1145 0.12 8 0
1146 0.18 19 0
1147 0.30 8 0
1148 0.34 18 3
1149 0.41 16 0
1150 0.20 26 0
1151 0.57 7 0
1152 0.38 9 0
1153 0.57 6 0
1154 0.35 12 1
1155 0.22 34 4
1156 0.37 26 0
1157 0.00 6 0
1158 0.32 38 1
1159 0.27 22 0
1160 0.15 21 0
1161 0.00 3 0
1162 0.10 14 0
1163 0.32 13 0
1164 0.07 20 0
1165 0.00 14 0
1166 0.24 24 0
1167 0.24 45 0
1168 0.47 23 0
1169 0.29 57 5
1170 0.25 63 7
1171 0.25 57 0
1172 0.25 43 0
1173 0.34 77 2
1174 0.25 65 0
1175 0.37 28 0
1176 0.38 40 0
1177 0.42 34 0
1178 0.24 163 5
1179 0.33 3 0
1180 0.33 62 0
1181 0.15 51 1
1182 0.15 50 0
1183 0.21 49 1
1184 1.00 1 0
1185 0.50 3 0
1186 0.36 32 0
1187 0.20 7 0
1188 0.29 23 0
1189 0.28 20 2
1190 0.42 7 0
1191 0.76 10 0
1192 0.75 11 0
1193 0.53 11 0
1194 0.21 37 2
1195 0.42 32 3
1196 0.39 46 0
1197 0.20 23 0
1198 0.36 16 1
1199 0.40 4 0
1200 0.33 10 0
1201 0.30 27 1
1202 0.50 13 0
1203 0.25 21 6
1204 0.20 23 2
1205 0.14 32 0
1206 0.24 8 0
1207 0.41 17 0
1208 0.40 25 1
1209 0.41 16 0
1210 0.24 11 1
1211 0.00 6 0
1212 0.41 12 1
1213 0.29 24 1
1214 0.43 20 0
1215 0.34 8 1
1216 0.30 26 1
1217 0.37 11 0
1218 0.00 6 0
1219 0.10 25 0
1220 0.27 27 0
1221 0.00 9 0
1222 0.00 14 0
1223 0.00 4 0
1224 0.62 4 0
1225 0.30 10 0
1226 0.24 22 0
1227 0.28 14 0
1228 0.38 9 0
1229 0.18 15 0
1230 0.20 22 0
1231 0.17 6 0
1232 0.30 25 7
1233 0.47 8 0
1234 0.21 40 0
1235 0.38 21 0
1236 0.58 11 0
1237 0.21 11 0
1238 0.67 5 0
1239 0.20 45 3
1240 0.23 23 3
1241 0.44 5 0
1242 0.57 7 0
1243 0.26 33 1
1244 0.35 7 0
1245 0.23 37 2
1246 0.44 19 0
1247 0.23 20 3
1248 0.29 17 0
1249 0.50 18 0
1250 0.11 11 0
1251 0.33 20 0
1252 0.27 7 0
1253 0.24 32 0
1254 0.31 53 1
1255 0.15 14 0
1256 0.21 9 1
1257 0.20 33 1
1258 0.20 25 1
1259 0.11 19 0
1260 0.18 29 2
1261 0.40 14 0
1262 0.16 18 0
1263 0.24 22 0
1264 0.40 42 1
1265 0.20 24 2
1266 0.32 23 0
1267 0.22 22 0
1268 0.28 34 4
1269 0.16 37 0
1270 0.35 52 1
1271 0.34 45 0
1272 0.12 11 0
1273 0.27 21 0
1274 0.36 9 0
1275 0.27 27 0
1276 0.37 33 0
1277 0.28 33 0
1278 0.25 36 2
1279 0.12 31 0
1280 0.08 17 0
1281 0.23 66 2
1282 0.13 16 0
1283 0.31 31 0
1284 0.36 13 0
1285 0.58 13 5
1286 0.45 70 10
1287 0.65 27 4
1288 0.57 43 4
1289 0.60 14 2
1290 0.68 28 4
1291 0.66 25 3
1292 0.00 3 1
1293 0.50 8 4
1294 0.57 46 10
1295 0.53 42 8
1296 0.55 41 9
1297 0.00 3 1
1298 0.49 16 6
1299 0.48 14 4
1300 0.56 12 3
1301 0.34 90 12
1302 0.53 18 3
1303 0.72 11 2
1304 0.51 24 2
1305 0.44 23 1
1306 0.62 27 3
1307 0.42 27 1
1308 0.65 20 4
1309 0.00 3 1
1310 0.58 13 5
1311 0.46 27 5
1312 0.67 10 1
1313 0.46 18 0
1314 0.40 13 0
1315 0.40 23 2
1316 0.48 38 3
1317 0.40 38 2
1318 0.49 40 3
1319 0.49 28 4
1320 0.25 37 1
1321 0.63 11 3
1322 0.48 41 6
1323 0.00 3 1
1324 0.39 42 6
1325 0.27 7 3
1326 0.50 13 5
1327 0.43 24 6
1328 0.44 24 6
1329 0.14 14 2
1330 0.55 65 22
1331 0.64 19 3
1332 0.46 16 2
1333 0.58 51 16
1334 0.45 13 1
1335 0.51 27 4
1336 0.45 33 4
1337 0.47 14 2
1338 0.43 27 4
1339 0.50 11 1
1340 0.27 14 2
1341 0.53 30 8
1342 0.40 50 7
1343 0.15 34 3
1344 0.00 3 1
1345 0.65 16 6
1346 0.32 19 5
1347 0.68 16 3
1348 0.29 34 5
1349 0.36 29 6
1350 0.54 29 6
1351 0.54 23 5
1352 0.46 29 3
1353 0.56 20 0
1354 0.43 10 0
1355 0.11 11 0
1356 0.40 17 0
1357 0.42 8 0
1358 0.46 18 3
1359 0.33 42 6
1360 0.00 3 1
1361 0.64 16 6
1362 0.44 54 9
1363 0.50 38 8
1364 0.32 17 0
1365 0.70 11 3
1366 0.40 6 1
1367 0.51 29 5
1368 0.51 88 25
1369 0.13 10 1
1370 0.00 3 1


==> appendix/sm/code/tools/amr-evaluation-tool-enhanced/smatch/LICENSE.txt <==
Copyright (C) 2015 Shu Cai and Kevin Knight

Permission is hereby granted, free of charge, to any person obtaining a copy of this software and associated documentation files (the "Software"), to deal in the Software without restriction, including without limitation the rights to use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of the Software, and to permit persons to whom the Software is furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.


==> appendix/sm/code/tools/amr-evaluation-tool-enhanced/smatch/README.txt <==
Smatch Tool Guideline

Smatch is a tool to evaluate the semantic overlap between AMR (abstract meaning representation). It can be used to compute the inter agreements of AMRs, and the agreement between an automatic-generated AMR and a gold AMR. For multiple AMR pairs, the smatch tool can provide an overall score for all the AMR pairs. 

I. Content and web demo pages

This directory contains the Smatch source code and documentation. 

Smatch Webpages

Smatch tool webpage: http://amr.isi.edu/eval/smatch/compare.html (A quick tutorial can be found on the page)
- input: two AMRs. 
- output: the smatch score and the matching/unmatching triples.

Smatch table tool webpage: http://amr.isi.edu/eval/smatch/table.html
- input: AMR IDs and users. 
- output: a table which consists of the smatch scores of every pair of users.

II. Installation

Python (version 2.5 or later) is required to run smatch tool. Python 2.7 is recommended. No compilation is necessary. 

III. Usage

Smatch tool consists of three files written in python.

1. smatch.py: for computing the smatch score(s) for multiple AMRs in two files.

Input: two files which contain AMRs. Each file may contain multiple AMRs, and every two AMRs are separated by a blank line. AMRs can be one-per-line or have multiple lines, as long as there is no blank line in one AMR.  

Input file format: see test_input1.txt, test_input2.txt in the smatch tool folder. AMRs are separated by one or more blank lines, so no blank lines are allowed inside an AMR. Lines starting with a hash (#) will be ignored.

Output: Smatch score(s) computed 

Usage: python smatch.py [-h] -f F F [-r R] [-v] [-ms]

arguments:

-h: help

-f: two files which contain multiple AMRs. A blank line is used to separate two AMRs. Required arguments.

-r: restart numer of the heuristic search during computation, optional. Default value: 4. This argument must be a positive integer. Large restart number will reduce the chance of search error, but also increase the running time. Small restart number will reduce the running time as well as increase the change of search error. The default value is by far the best trade-off. User can set a large number if the AMR length is long (search space is large) and user does not need very high calculation speed.  

-v: verbose output, optional. Default value: false. The verbose information includes the triples of each AMR, the matching triple number found for each iterations, and the best matching triple number. It is useful when you try to understand how the program works. User will not need this option most of the time. 
 
--ms: multiple score, optional. Adding this option will result in a single smatch score for each AMR pair. Otherwise it will output one single weighted score based on all pairs of AMRs. AMRs are weighted according to their number of triples.
Default value: false

--pr: Output precision and recall as well as the f-score. Default:false

A typical (and most common) example of running smatch.py: 

python smatch.py -f test_input1.txt test_input2.txt

This folder includes sample files test_input1.txt and test_input2.txt, so you should be able to run the above command as is. The above command should get the following line:
Document F-score: 0.81

2. amr.py: a class to represent AMR structure. It contains a function to parse lines to AMR structure. smatch.py calls it to parse AMRs.

3. smatch-table.py: it calls the smatch library to compute the smatch scores for a group of users and multiple AMR IDs, and output a table to show the AMR score between each pair of users. 

Input: AMR ID list and User list. AMR ID list can be stored in a file (-fl file) or given by the command line (-f AMR_ID1, AMR_ID2,...). User list are given by the command line (-p user1,user2,..). If no users are given, the program searches for all the users who annotates all AMRs we require. The user number should be at least 2. 

Input file format: AMR ID list (see sample_file_list the smatch tool folder)

Output: A table which shows the overall AMR score between every pair of users. 

Usage: python smatch-table.py [-h] [--fl FL] [-f F [F ...]] [-p [P [P ...]]]
                       [--fd FD] [-r R] [-v]

optional arguments:

-h, --help      show this help message and exit

--fl FL         AMR ID list file (a file which contains one line of AMR IDs, separated by blank space)

-f F [F ...]    AMR IDs (at least one). If we already have valid AMR ID list file, this option will be ignored.

-p [P [P ...]]  User list (It can be unspecified. When the list is none, the program searches for all the users who annotates all AMRs we require) It is meaningless to give only one user since smatch-table computes agreement between each pair of users. So the number of P is at least 2.

--fd FD         AMR File directory. Default=location on isi file system

-r R            Restart number (Default:4), same as the -r option in smatch.py

-v              Verbose output (Default:False), same as the -v option in smatch.py


A typical example of running smatch-table.py: 

python smatch-table.py --fd $amr_root_dir --fl sample_file_list -p ulf knight

which will compare files
$amr_root_dir/ulf/nw_wsj_0001_1.txt $amr_root_dir/knight/nw_wsj_0001_1.txt
$amr_root_dir/ulf/nw_wsj_0001_2.txt $amr_root_dir/knight/nw_wsj_0001_2.txt
etc.

Note: smatch-table.py computes smatch scores for every pair of users, so its speed can be slow when the number of user is large or when -P option is not set (in this case we compute smatch scores for all users who annotates the AMRs we require).


==> appendix/sm/code/tools/amr-evaluation-tool-enhanced/test.txt <==

# ::id bolt12_64556_5627.1 ::date 2012-12-04T17:55:20 ::annotator SDL-AMR-09 ::preferred
# ::snt Resolutely support the thread starter! I compose a poem in reply:
# ::save-date Sun Dec 8, 2013 ::file bolt12_64556_5627_1.txt
(m / multi-sentence
      :snt1 (s / support-01 :mode imperative
            :ARG0 (y / you)
            :ARG1 (p / person
                  :ARG0-of (s2 / start-01
                        :ARG1 (t / thread)))
            :manner (r / resolute))
      :snt2 (r2 / reply-01
            :ARG0 (i / i)
            :ARG2 (c / compose-02
                  :ARG0 i
                  :ARG1 (p2 / poem))))

# ::id bolt12_64556_5627.2 ::date 2012-12-04T18:01:08 ::annotator SDL-AMR-09 ::preferred
# ::snt Pledge to fight to the death defending the Diaoyu Islands and the related islands
# ::save-date Sun Jun 28, 2015 ::file bolt12_64556_5627_2.txt
(p / pledge-01 :mode imperative
      :ARG0 (y / you)
      :ARG2 (f / fight-01
            :ARG0 y
            :ARG2 (d2 / defend-01
                  :ARG0 y
                  :ARG1 (a / and
                        :op1 (i / island :wiki "Senkaku_Islands" :name (n / name :op1 "Diaoyu" :op2 "Islands"))
                        :op2 (i2 / island
                              :ARG1-of (r / relate-01
                                    :ARG2 i))))
            :manner (d / die-01
                  :ARG1 y)))

# ::id bolt12_64556_5627.3 ::date 2012-12-04T18:01:17 ::annotator SDL-AMR-09 ::preferred
# ::snt Fleets bumping fishing boats. Little evil Japanese ghosts stirring up trouble and unrest. With hearts of thieves and arrogant form, they again show their wolfish appearance
# ::save-date Sat Jan 10, 2015 ::file bolt12_64556_5627_3.txt
(m / multi-sentence
      :snt1 (b / bump-01
            :ARG1 (b2 / boat
                  :purpose (f / fish-01))
            :ARG2 (f2 / fleet))
      :snt2 (s / stir-up-04
            :ARG0 (g / ghost
                  :mod (c / country :wiki "Japan" :name (n / name :op1 "Japan"))
                  :mod (l / little)
                  :mod (e / evil))
            :ARG1 (a / and
                  :op1 (t / trouble)
                  :op2 (u / unrest)))
      :snt3 (s2 / show-01
            :ARG0 (t2 / they)
            :ARG1 (a3 / appearance
                  :poss t2
                  :mod (w / wolfish))
            :mod (a2 / again)
            :prep-with (a4 / and
                  :op1 (h / heart
                        :mod (p / person
                              :ARG0-of (s3 / steal-01)))
                  :op2 (f3 / form
                        :mod (a5 / arrogance)))))

# ::id bolt12_64556_5627.4 ::date 2012-12-04T18:06:23 ::annotator SDL-AMR-09 ::preferred
# ::snt Never go back to that time, our humiliating appearance when signing the treaties. China be strong, swords be sharp and knives be shining, let's bury the approaching enemies!
# ::save-date Sun Jul 26, 2015 ::file bolt12_64556_5627_4.txt
(m / multi-sentence
      :snt1 (g / go-back-19 :mode imperative :polarity -
            :ARG1 (y / you)
            :ARG2 (t2 / time
                  :mod (t3 / that)
                  :time-of (a / appear-01
                        :ARG1 (w / we)
                        :ARG0-of (h / humiliate-01)
                        :time (s / sign-02
                              :ARG0 w
                              :ARG1 (t / treaty))))
            :time (e / ever)
            :direction (b / back))
      :snt2 (s2 / strong-02 :mode imperative
            :ARG1 (c / country :wiki "China" :name (n / name :op1 "China")))
      :snt3 (a2 / and
            :op1 (s3 / sharp-02 :mode imperative
                  :ARG1 (s4 / sword))
            :op2 (s5 / shine-01 :mode imperative
                  :ARG0 (k / knife)))
      :snt4 (b3 / bury-01 :mode imperative
            :ARG0 (w2 / we)
            :ARG1 (e2 / enemy
                  :ARG1-of (a4 / approach-01))))

# ::id bolt12_64556_5627.5 ::date 2012-12-05T08:00:47 ::annotator SDL-AMR-09 ::preferred
# ::snt September 11th, 2010
# ::save-date Wed Dec 5, 2012 ::file bolt12_64556_5627_5.txt
(d / date-entity
  :month 9
  :day 11
  :year 2010)

# ::id bolt12_64556_5628.1 ::date 2012-12-05T08:02:07 ::annotator SDL-AMR-09 ::preferred
# ::snt I agree with the analysis of the thread starter, resolutely bump up. If war really comes, I would like to be Hua Mulan, to protect our home and defend our homeland, to spread the prestige of our China, to pledge to fight to the death defending our national dignity.
# ::save-date Thu Oct 8, 2015 ::file bolt12_64556_5628_1.txt
(m / multi-sentence
      :snt2 (b / bump-02
            :ARG5 (u / up)
            :manner (r / resolute))
      :snt1 (a2 / agree-01
            :ARG0 (i2 / i)
            :ARG1 (a3 / analyze-01
                  :ARG0 (p / person
                        :ARG0-of (s / start-01
                              :ARG1 (t / thread)))))
      :snt3 (l / like-02
            :ARG0 (i / i)
            :ARG1 (p2 / person :wiki "Hua_Mulan" :name (n / name :op1 "Hua" :op2 "Mulan")
                  :domain i
                  :purpose (a4 / and
                        :op1 (a / and
                              :op1 (p3 / protect-01
                                    :ARG0 i
                                    :ARG1 (h / home
                                          :poss (w2 / we)))
                              :op2 (d2 / defend-01
                                    :ARG0 i
                                    :ARG1 (h2 / homeland
                                          :poss w2)))
                        :op2 (s2 / spread-03
                              :ARG0 i
                              :ARG1 (p5 / prestige
                                    :poss (c2 / country :wiki "China" :name (n2 / name :op1 "China")
                                          :poss w2)))
                        :op5 (p4 / pledge-01
                              :ARG0 i
                              :ARG2 (f / fight-01
                                    :ARG0 i
                                    :ARG2 (d4 / defend-01
                                          :ARG1 (d5 / dignity
                                                :mod (n3 / nation)
                                                :poss w2))
                                    :degree (d / die-01
                                          :ARG1 i)))))
            :condition (c / come-03
                  :ARG1 (w / war)
                  :ARG1-of (r2 / real-04))))

# ::id bolt12_64556_5629.1 ::date 2012-12-05T08:13:33 ::annotator SDL-AMR-09 ::preferred
# ::snt I very much wish I had been born in those passionate and upsurging times of Mao Zedong, the Long March, losing my head and shedding my blood, completely extinguishing all the enemies that wrong China, spreading our dragon prestige!
# ::save-date Thu Dec 17, 2015 ::file bolt12_64556_5629_1.txt
(w / wish-01
      :ARG0 (i / i)
      :ARG1 (b / bear-02
            :ARG1 i
            :time (e / event :wiki "Long_March" :name (n2 / name :op1 "Long" :op2 "March")
                  :mod (p2 / passionate)
                  :ARG1-of (u / upsurge-00)
                  :mod (t3 / that)
                  :poss (p / person :wiki "Mao_Zedong" :name (n / name :op1 "Mao" :op2 "Zedong")))
            :purpose (a / and
                  :op1 (l / lose-02
                        :ARG0 i
                        :ARG1 (h / head
                              :part-of i))
                  :op2 (s / shed-01
                        :ARG0 i
                        :ARG1 (b2 / blood
                              :part-of i))
                  :op3 (e2 / extinguish-01
                        :ARG0 i
                        :ARG1 (p4 / person
                              :mod (a3 / all)
                              :ARG0-of (w2 / wrong-01
                                    :ARG1 (c2 / country :wiki "China" :name (n3 / name :op1 "China")))
                              :ARG0-of (h2 / have-rel-role-91
                                    :ARG1 c2
                                    :ARG2 (e3 / enemy)))
                        :ARG1-of (c / complete-02))
                  :op4 (s2 / spread-03
                        :ARG0 i
                        :ARG1 (p3 / prestige
                              :mod (d / dragon)
                              :poss (w3 / we)))))
      :degree (m / much
            :degree (v / very)))

# ::id bolt12_6455_6561.1 ::date 2012-11-29T14:48:03 ::annotator SDL-AMR-09 ::preferred
# ::snt How Long are We Going to Tolerate Japan?
# ::save-date Thu Nov 29, 2012 ::file bolt12_6455_6561_1.txt
(t / tolerate-01
      :ARG0 (w / we)
      :ARG1 (c / country :wiki "Japan"
            :name (n / name :op1 "Japan"))
      :duration (a / amr-unknown))

# ::id bolt12_6455_6561.2 ::date 2012-11-29T15:01:49 ::annotator SDL-AMR-09 ::preferred
# ::snt My fellow citizens:
# ::save-date Tue Nov 26, 2013 ::file bolt12_6455_6561_2.txt
(s / say-01
      :ARG0 (i / i)
      :ARG2 (c / citizen
            :mod (f / fellow)
            :poss i))

# ::id bolt12_6455_6561.3 ::date 2012-11-29T15:07:04 ::annotator SDL-AMR-09 ::preferred
# ::snt Hello, everyone! We all know the "September 18th" Incident, but now Japan again has a premeditated plan for another "September 18th" on the sea, another "Lugou Bridge on the sea".
# ::save-date Fri Mar 13, 2015 ::file bolt12_6455_6561_3.txt
(m / multi-sentence
      :snt1 (s3 / say-01
            :ARG0 (i4 / i)
            :ARG1 (h2 / hello)
            :ARG2 (e / everyone))
      :snt2 (h / have-concession-91
            :ARG1 (p2 / plan-01
                  :ARG0 (c2 / country :wiki "Japan" :name (n2 / name :op1 "Japan"))
                  :ARG1 (i2 / incident
                        :mod (a3 / another)
                        :location (s / sea)
                        :ARG1-of (m2 / mean-01
                              :ARG2 (i3 / incident :wiki "Marco_Polo_Bridge_Incident" :name (n5 / name :op1 "Lugou" :op2 "Bridge")
                                    :mod (a4 / another)
                                    :location (s2 / sea)))
                        :ARG1-of (r / resemble-01
                              :ARG2 i))
                  :ARG1-of (p / premeditate-01)
                  :time (n3 / now)
                  :mod (a2 / again))
            :ARG2 (k / know-01
                  :ARG0 (w / we
                        :mod (a / all))
                  :ARG1 (i / incident :wiki "Mukden_Incident" :name (n / name :op1 "September" :op2 "18th")))))

# ::id bolt12_6455_6561.4 ::date 2012-11-29T15:29:38 ::annotator SDL-AMR-09 ::preferred
# ::snt Japan surprisingly defied the strong condemnation of the whole world, openly invaded our country's sacred territory, "the Diaoyu Islands".
# ::save-date Mon Jul 13, 2015 ::file bolt12_6455_6561_4.txt
(a / and
      :op1 (d / defy-01
            :ARG0 (c / country :wiki "Japan" :name (n / name :op1 "Japan"))
            :ARG1 (c2 / condemn-01
                  :ARG0 (w / world
                        :mod (w2 / whole))
                  :ARG1 c
                  :ARG1-of (s2 / strong-02))
            :ARG0-of (s / surprise-01))
      :op2 (i / invade-01
            :ARG1 (t / territory
                  :poss (c3 / country
                        :poss (w3 / we))
                  :mod (s3 / sacred)
                  :ARG1-of (m / mean-01
                        :ARG2 (i2 / island :wiki "Senkaku_Islands" :name (n3 / name :op1 "Diaoyu" :op2 "Islands"))))
            :ARG1-of (o / open-04)))

# ::id bolt12_6455_6561.5 ::date 2012-11-29T16:22:25 ::annotator SDL-AMR-09 ::preferred
# ::snt As we all know, the "Diaoyu Islands" have always belonged to China; due to historical reasons, what originally belongs us has become controversial.
# ::save-date Tue Nov 26, 2013 ::file bolt12_6455_6561_5.txt
(m / multi-sentence
      :snt1 (b / belong-01
            :ARG0 (i / island :wiki "Senkaku_Islands"
                  :name (n / name :op1 "Diaoyu" :op2 "Islands"))
            :ARG1 (c2 / country :wiki "China"
                  :name (n2 / name :op1 "China"))
            :time (a / always)
            :ARG1-of (k / know-01
                  :ARG0 (w / we
                        :mod (a2 / all))))
      :snt2 (c4 / cause-01
            :ARG0 (r / reason
                  :mod (h / history))
            :ARG1 (b2 / become-01
                  :ARG1 (t / thing
                        :ARG0-of (b3 / belong-01
                              :ARG1 (w2 / we)
                              :mod (o / original)))
                  :ARG2 (c3 / controversy))))

# ::id bolt12_6455_6561.6 ::date 2012-11-29T16:23:38 ::annotator SDL-AMR-09 ::preferred
# ::snt My fellow citizens, ours is ours, what need is there to negotiate! Japan thus goes even further - wants to create a fact of occupation. Can we allow this? No - absolutely not!
# ::save-date Fri Mar 13, 2015 ::file bolt12_6455_6561_6.txt
(m / multi-sentence
      :snt1 (s / say-01
            :ARG0 (i / i)
            :ARG1 (a3 / and
                  :op1 (t2 / thing
                        :poss (w3 / we)
                        :domain (t3 / thing
                              :poss w3))
                  :op2 (c4 / cause-01
                        :ARG0 (a4 / amr-unknown)
                        :ARG1 (n3 / need-01
                              :ARG1 (n4 / negotiate-01))))
            :ARG2 (c / citizen
                  :mod (f / fellow)
                  :poss i))
      :snt2 (c5 / cause-01
            :ARG1 (g / go-01
                  :ARG1 (c2 / country :wiki "Japan" :name (n2 / name :op1 "Japan"))
                  :ARG2 (f2 / further
                        :degree (e3 / even))
                  :ARG1-of (m2 / mean-01
                        :ARG2 (w2 / want-01
                              :ARG0 c2
                              :ARG1 (c3 / create-01
                                    :ARG0 c2
                                    :ARG1 (f3 / fact
                                          :topic (o / occupy-01)))))))
      :snt3 (p / possible-01 :mode interrogative
            :ARG1 (a2 / allow-01
                  :ARG0 (w / we)
                  :ARG1 (t / this)))
      :snt4 (h / have-polarity-91
            :ARG2 -
            :degree (a / absolute)))

# ::id bolt12_6455_6561.7 ::date 2012-11-29T16:37:27 ::annotator SDL-AMR-09 ::preferred
# ::snt My fellow citizens, Japan's militarism has brought the people of Asia grave disasters.
# ::save-date Tue Nov 26, 2013 ::file bolt12_6455_6561_7.txt
(s / say-01
      :ARG0 (i / i)
      :ARG1 (b / bring-01
            :ARG0 (m2 / militarism
                  :poss (c2 / country :wiki "Japan"
                        :name (n / name :op1 "Japan")))
            :ARG1 (d / disaster
                  :mod (g / grave))
            :ARG2 (p / person
                  :mod (c3 / continent :wiki "Asia"
                        :name (n2 / name :op1 "Asia"))))
      :ARG2 (c / citizen
            :mod (f / fellow)
            :poss i))

# ::id bolt12_6455_6561.8 ::date 2012-11-29T16:40:03 ::annotator SDL-AMR-09 ::preferred
# ::snt Especially China suffered the ravages of Japan for as long as several decades.
# ::save-date Mon Jun 22, 2015 ::file bolt12_6455_6561_8.txt
(s / suffer-01
      :ARG0 (c / country :wiki "China" :name (n / name :op1 "China")
            :mod (e / especially))
      :ARG1 (r / ravage-01
            :ARG0 (c2 / country :wiki "Japan" :name (n2 / name :op1 "Japan"))
            :ARG1 c)
      :duration (s4 / several
            :op1 (t / temporal-quantity :quant 1
                  :unit (d3 / decade))
            :ARG1-of (l / long-03)))

# ::id bolt12_6455_6561.9 ::date 2012-11-30T07:26:04 ::annotator SDL-AMR-09 ::preferred
# ::snt In the Northeast, Japanese Unit 731 cruelly conducted human body experiments on living people of China, Korea and other countries, the method of which were extremely brutal; the Nanjing Massacre added a layer of blood to the ancient capital which will never fade away; the big bloody battles at Hengyang and Changsha laid bare the bones of the dead over a thousand kilometers and killed off everything ...
# ::save-date Sat Jul 25, 2015 ::file bolt12_6455_6561_9.txt
(m2 / multi-sentence
      :snt1 (e / experiment-01
            :ARG0 (m / military :wiki "Unit_731"
                  :name (n / name :op1 "Unit" :op2 731)
                  :mod (c3 / country :wiki "Japan"
                        :name (n2 / name :op1 "Japan")))
            :ARG1 (a2 / and
                  :op1 (p / person
                        :ARG0-of (l / live-01
                              :mod (c5 / country :wiki "China"
                                    :name (n4 / name :op1 "China"))))
                  :op2 (p3 / person
                        :ARG0-of (l3 / live-01)
                        :mod (c6 / country :wiki "Korea"
                              :name (n5 / name :op1 "Korea")))
                  :op3 (p4 / person
                        :ARG0-of (l4 / live-01)
                        :mod (c7 / country
                              :mod (o / other))))
            :ARG2 (m3 / method
                  :ARG1-of (b / brutal-02
                        :degree (e2 / extreme)))
            :mod (b2 / body
                  :mod (h / human))
            :manner (c2 / cruel)
            :location (c4 / country-region :wiki "Northeast_China"
                  :name (n3 / name :op1 "Northeast")))
      :snt2 (a3 / add-02
            :ARG0 (i / incident :wiki "Nanking_Massacre"
                  :name (n6 / name :op1 "Nanjing" :op2 "Massacre"))
            :ARG1 (l2 / layer
                  :consist-of (b3 / blood)
                  :ARG1-of (f / fade-01 :polarity -
                        :time (e3 / ever)
                        :direction (a5 / away)))
            :ARG2 (c / city
                  :ARG0-of (h2 / have-org-role-91
                        :ARG2 (c8 / capital))
                  :mod (a4 / ancient)))
      :snt3 (a6 / and
            :op1 (b4 / bare-01
                  :ARG0 (b5 / battle-01
                        :mod (b6 / big)
                        :mod (b7 / bloody)
                        :location (a7 / and
                              :op1 (c9 / city :wiki "Hengyang"
                                    :name (n7 / name :op1 "Hengyang"))
                              :op2 (c10 / city :wiki "Changsha"
                                    :name (n8 / name :op1 "Changsha"))))
                  :ARG1 (b8 / bone
                        :part-of (p2 / person
                              :ARG1-of (d / die-01)))
                  :quant (o2 / over
                        :op1 (d2 / distance-quantity :quant 1000
                              :unit (k2 / kilometer))))
            :op2 (k / kill-off-02
                  :ARG0 b5
                  :ARG1 (e4 / everything))))

# ::id bolt12_6455_6561.10 ::date 2012-11-30T07:26:45 ::annotator SDL-AMR-09 ::preferred
# ::snt My fellow citizens, of the heinous crimes committed by Japan in China, there are too many instances to cite, difficult to record without exhausting all bamboo strips.
# ::save-date Thu Jun 25, 2015 ::file bolt12_6455_6561_10.txt
(s / say-01
      :ARG0 (i2 / i)
      :ARG1 (i / instance
            :quant (m2 / many
                  :degree (t / too))
            :topic (c2 / crime-02
                  :ARG1 (h / heinous)
                  :ARG1-of (c3 / commit-02
                        :ARG0 (c4 / country :wiki "Japan" :name (n / name :op1 "Japan"))
                        :location (c5 / country :wiki "China" :name (n2 / name :op1 "China"))))
            :ARG1-of (r / record-01
                  :manner (d / difficult)
                  :manner (e / exhaust-01 :polarity -
                        :ARG1 (s2 / strip
                              :consist-of (b / bamboo)
                              :mod (a / all))))
            :ARG1-of (c6 / cite-01))
      :ARG2 (c / citizen
            :mod (f / fellow)
            :poss i2))

# ::id bolt12_6455_6561.11 ::date 2012-11-30T07:27:12 ::annotator SDL-AMR-09 ::preferred
# ::snt It's just as if those ten million deceased souls who lost their lives are wandering over the Pacific Ocean, finding it difficult to rest in peace.
# ::save-date Fri Dec 13, 2013 ::file bolt12_6455_6561_11.txt
(r2 / resemble-01
      :ARG2 (a3 / and
            :op1 (w / wander-01
                  :ARG0 (s / soul :quant 10000000
                        :ARG1-of (d2 / decease-01)
                        :mod (t / that)
                        :ARG0-of (l3 / lose-02
                              :ARG1 (l / life
                                    :poss s)))
                  :ARG1 (o2 / over
                        :op1 (o / ocean :wiki "Pacific_Ocean"
                              :name (n / name :op1 "Pacific" :op2 "Ocean"))))
            :op2 (f / find-02
                  :ARG0 s
                  :ARG1 (d / difficult
                        :domain (r / rest-01
                              :ARG1 s
                              :manner (p / peace)))))
      :mod (j / just))

# ::id bolt12_6455_6561.12 ::date 2012-11-30T07:27:42 ::annotator SDL-AMR-09 ::preferred
# ::snt All the people who experienced that era must still remember it vividly; even our younger generations also will cry with tears streaming down our cheeks, and our blood boils with indignation, whenever we turn to this page of history and read!
# ::save-date Tue Mar 1, 2016 ::file bolt12_6455_6561_12.txt
(m2 / multi-sentence
      :snt1 (i2 / infer-01
            :ARG1 (r / remember-01
                  :ARG0 (p / person
                        :mod (a / all)
                        :ARG0-of (e2 / experience-01
                              :ARG1 (e / era
                                    :mod (t / that))))
                  :ARG1 e
                  :manner (v / vivid))
            :mod (s / still))
      :snt2 (a2 / and
            :op1 (c / cry-02
                  :ARG0 (g / generation
                        :mod (y / young
                              :degree (m / more))
                        :poss (w / we)
                        :mod (e3 / even))
                  :ARG1 (t2 / tear
                        :ARG1-of (s2 / stream-01
                              :direction (d / down)
                              :location (c2 / cheek
                                    :part-of w)))
                  :mod (a3 / also))
            :op2 (b / boil-01
                  :ARG1 (b2 / blood
                        :poss w)
                  :manner (i / indignation))
            :time (a4 / and
                  :op1 (t4 / turn-01
                        :ARG1 w
                        :direction (p2 / page
                              :mod (h / history)
                              :mod (t3 / this)))
                  :op2 (r2 / read-01
                        :ARG0 w
                        :ARG1 p2)
                  :mod (a5 / any))))

# ::id bolt12_6455_6561.13 ::date 2012-11-30T07:28:00 ::annotator SDL-AMR-09 ::preferred
# ::snt Now Japan actually wants to reverse the verdict on the history of its aggression - fellow citizens, fellow Chinese in Asia, wake up!
# ::save-date Thu Feb 11, 2016 ::file bolt12_6455_6561_13.txt
(c4 / cause-01
      :ARG0 (w2 / want-01
            :ARG0 (c3 / country :wiki "Japan" :name (n2 / name :op1 "Japan"))
            :ARG1 (r / reverse-01
                  :ARG0 c3
                  :ARG1 (v / verdict
                        :topic (h / history
                              :mod (a4 / aggression
                                    :poss c3))))
            :time (n3 / now)
            :ARG1-of (a / actual-02))
      :ARG1 (w / wake-up-02
            :ARG0 w2
            :ARG1 (a2 / and
                  :op1 (c / citizen)
                  :op2 (p / person
                        :mod (c5 / country :wiki "China" :name (n4 / name :op1 "China"))
                        :location (c2 / continent :wiki "Asia" :name (n / name :op1 "Asia")))
                  :mod (f / fellow))))

# ::id bolt12_6455_6561.14 ::date 2012-11-30T08:54:16 ::annotator SDL-AMR-09 ::preferred
# ::snt Although it is painful to look back at these hundred years of shame, we must go face it; although historical issues have not been resolved, let us create and choose history!
# ::save-date Sun Oct 11, 2015 ::file bolt12_6455_6561_14.txt
(m / multi-sentence
      :snt1 (o / obligate-01
            :ARG1 (w / we)
            :ARG2 (g / go-05
                  :ARG0 w
                  :ARG1 (f / face-01
                        :ARG0 w
                        :ARG1 t))
            :concession (p / pain-01
                  :ARG0 (l / look-01
                        :ARG0 w
                        :ARG1 (t / temporal-quantity :quant 100
                              :unit (y / year)
                              :mod (t2 / this)
                              :duration-of (s / shame-02))
                        :direction (b / back))
                  :ARG1 w))
      :snt2 (a2 / and
            :op1 (c / create-01 :mode imperative
                  :ARG0 (w2 / we)
                  :ARG1 (h / history))
            :op2 (c2 / choose-01 :mode imperative
                  :ARG0 w2
                  :ARG1 h)
            :concession (r / resolve-01 :polarity -
                  :ARG1 (i / issue-02
                        :ARG0 (h2 / history)))))

# ::id bolt12_6455_6561.15 ::date 2012-11-30T08:57:37 ::annotator SDL-AMR-09 ::preferred
# ::snt Since there is responsibility, we are not afraid. The territory is small, but it is related to the matter of dignity; no matter how the winds and clouds changes, the interests of the country and national unity are the guarantee of honor; even though scarred with wounds, we can not let our native lands be separated!
# ::save-date Thu Jan 7, 2016 ::file bolt12_6455_6561_15.txt
(m / multi-sentence
      :snt1 (c / cause-01
            :ARG0 (r / responsible-02)
            :ARG1 (f / fear-01 :polarity -
                  :ARG0 (w / we)))
      :snt2 (h2 / have-concession-91
            :ARG1 (r2 / relate-01
                  :ARG1 t
                  :ARG2 (m2 / matter
                        :topic (d / dignity)))
            :ARG2 (s / small
                  :domain (t / territory)))
      :snt3 (g / guarantee-01
            :ARG0 (i / interest
                  :poss (a / and
                        :op1 (c3 / country)
                        :op2 (u / unity
                              :mod (n / nation))))
            :ARG1 (h / honor)
            :ARG1-of (r3 / regardless-91
                  :ARG2 (t2 / thing
                        :manner-of (c4 / change-01
                              :ARG1 (a2 / and
                                    :op1 (w2 / wind)
                                    :op2 (c2 / cloud))))))
      :snt4 (p / possible-01 :polarity -
            :ARG1 (l / let-01
                  :ARG0 (w3 / we)
                  :ARG1 (s2 / separate-01
                        :ARG1 (l2 / land
                              :poss w3
                              :mod (n3 / native)))
                  :concession (s3 / scar-01
                        :ARG1 l2
                        :manner (w4 / wound-01
                              :ARG1 l2)))))

# ::id bolt12_6455_6561.16 ::date 2012-11-30T09:09:18 ::annotator SDL-AMR-09 ::preferred
# ::snt My fellow citizens, for the Chinese nation, the advent of the twenty-first century means a time when we are beset with difficulties inside while being pressed from outside, and we will face many challenges.
# ::save-date Mon Nov 2, 2015 ::file bolt12_6455_6561_16.txt
(s / say-01
      :ARG0 i
      :ARG1 (a / and
            :op1 (m2 / mean-01
                  :ARG1 (a2 / advent
                        :mod (d / date-entity :century 21))
                  :ARG2 (t / time
                        :time-of (c4 / contrast-01
                              :ARG1 (b / beset-01
                                    :ARG0 (d2 / difficult)
                                    :ARG1 w
                                    :location (i2 / inside))
                              :ARG2 (p / press-01
                                    :ARG1 w
                                    :source (o / outside))))
                  :ARG3 (n / nation
                        :mod (c3 / country :wiki "China" :name (n2 / name :op1 "China"))))
            :op2 (f2 / face-01
                  :ARG0 (w / we)
                  :ARG1 (t2 / thing
                        :quant (m / many)
                        :ARG2-of (c2 / challenge-01
                              :ARG1 w))))
      :ARG2 (c / citizen
            :mod (f / fellow)
            :poss (i / i)))

# ::id bolt12_6455_6561.17 ::date 2012-11-30T09:09:52 ::annotator SDL-AMR-09 ::preferred
# ::snt The Taiwan issue, the Tibet issue, the South China Sea issue, the surrounding environment, as well as the foreign forces which are aggressive to China - which way should we go?
# ::save-date Mon Jul 20, 2015 ::file bolt12_6455_6561_17.txt
(r / recommend-01
      :ARG1 (g / go-06
            :ARG0 (w / we)
            :ARG1 (o3 / or
                  :op1 (i / issue-02
                        :ARG0 (c / country :wiki "Taiwan" :name (n / name :op1 "Taiwan")))
                  :op2 (i2 / issue-02
                        :ARG0 (p / province :wiki "Tibet" :name (n5 / name :op1 "Tibet")))
                  :op3 (i3 / issue-02
                        :ARG0 (s2 / sea :wiki "South_China_Sea" :name (n2 / name :op1 "South" :op2 "China" :op3 "Sea")))
                  :op4 (e2 / environment
                        :ARG1-of (s3 / surround-01))
                  :op5 (f3 / force
                        :mod (f4 / foreign)
                        :mod (a2 / aggressive
                              :prep-to (c2 / country :wiki "China" :name (n3 / name :op1 "China")))))
            :ARG2 (w3 / way
                  :mod (a / amr-unknown))))

# ::id bolt12_6455_6561.18 ::date 2012-11-30T09:23:10 ::annotator SDL-AMR-09 ::preferred
# ::snt What to do, fellow citizens? Please take a look at the map of the world, that crescent-shaped encirclement is suppressing our breathing, strangling our development, and coveting our national territory.
# ::save-date Sun Dec 8, 2013 ::file bolt12_6455_6561_18.txt
(m / multi-sentence
      :snt1 (s / say-01
            :ARG0 (i / i)
            :ARG1 (d / do-02
                  :ARG1 (a / amr-unknown))
            :ARG2 (c / citizen
                  :mod (f / fellow)))
      :snt2 (a2 / and
            :op1 (l / look-01 :mode imperative :polite +
                  :ARG0 (y / you)
                  :ARG1 (m2 / map
                        :mod (w / world)))
            :op2 (a3 / and
                  :op1 (s2 / suppress-01
                        :ARG0 (e / encircle-01
                              :ARG1-of (s4 / shape-01
                                    :ARG2 (c2 / crescent)))
                        :ARG1 (b / breathe-01
                              :ARG0 (w2 / we)))
                  :op2 (s3 / strangle-01
                        :ARG0 e
                        :ARG1 (d2 / develop-02
                              :ARG1 w2))
                  :op3 (c3 / covet-01
                        :ARG0 e
                        :ARG1 (t / territory
                              :mod (n / nation)
                              :poss w2)))))

# ::id bolt12_6455_6561.19 ::date 2012-11-30T09:25:28 ::annotator SDL-AMR-09 ::preferred
# ::snt We do not want to make enemies, but are never afraid of enemies; we do not want war, but are never afraid of war.
# ::save-date Wed Apr 30, 2014 ::file bolt12_6455_6561_19.txt
(m / multi-sentence
      :snt1 (h / have-concession-91
            :ARG1 (f / fear-01 :polarity -
                  :ARG0 w
                  :ARG1 p
                  :time (e2 / ever))
            :ARG2 (w4 / want-01 :polarity -
                  :ARG0 (w / we)
                  :ARG1 (m2 / make-01
                        :ARG0 w
                        :ARG1 (p / person
                              :ARG0-of (h3 / have-rel-role-91
                                    :ARG1 w
                                    :ARG2 (e / enemy))))))
      :snt2 (h2 / have-concession-91
            :ARG1 (f2 / fear-01 :polarity -
                  :ARG0 w2
                  :ARG1 w3)
            :ARG2 (w5 / want-01 :polarity -
                  :ARG0 (w2 / we)
                  :ARG1 (w3 / war))))

# ::id bolt12_6455_6561.20 ::date 2012-12-01T16:11:19 ::annotator SDL-AMR-09 ::preferred
# ::snt We must urgently arrange arms, strengthen all military forces on land, on sea, and in the air.
# ::save-date Mon Nov 25, 2013 ::file bolt12_6455_6561_20.txt
(o / obligate-01
      :ARG1 (w / we)
      :ARG2 (a / and
            :op1 (a2 / arrange-01
                  :ARG0 w
                  :ARG1 (a3 / arm))
            :op2 (s / strengthen-01
                  :ARG0 w
                  :ARG1 (f / force
                        :mod (m / military)
                        :location (a4 / and
                              :op1 (l / land)
                              :op2 (s2 / sea)
                              :op3 (a5 / air))
                        :mod (a6 / all)))
            :manner (u / urgent)))

# ::id bolt12_6455_6561.21 ::date 2012-12-01T16:13:55 ::annotator SDL-AMR-09 ::preferred
# ::snt Over thousands of years, the Chinese nation has flourished several times, but before it has never had ambition to expand its territory outward.
# ::save-date Fri Dec 13, 2013 ::file bolt12_6455_6561_21.txt
(h2 / have-concession-91
      :ARG1 (h / have-03 :polarity -
            :ARG0 n
            :ARG1 (a / ambition
                  :consist-of (e / expand-01
                        :ARG0 n
                        :ARG1 (t / territory
                              :poss n)
                        :direction (o / outward)))
            :time (b / before)
            :time (e2 / ever))
      :ARG2 (f / flourish-01
            :ARG1 (n / nation
                  :mod (c2 / country :wiki "China"
                        :name (n2 / name :op1 "China")))
            :frequency (s2 / several)
            :duration (m2 / multiple
                  :op1 (t3 / temporal-quantity :quant 1000
                        :unit (y / year)))))

# ::id bolt12_6455_6561.22 ::date 2012-12-01T17:53:43 ::annotator SDL-AMR-09 ::preferred
# ::snt Not imposing on others what we don't want ourselves, what we follow is a foreign security strategic philosophy which applies benevolence and virtue.
# ::save-date Sun Dec 8, 2013 ::file bolt12_6455_6561_22.txt
(c / cause-01
      :ARG0 (i / impose-01 :polarity -
            :ARG0 w
            :ARG1 (t / thing
                  :ARG1-of (w2 / want-01 :polarity -
                        :ARG0 w))
            :ARG2 (p2 / person
                  :mod (o / other)))
      :ARG1 (f / follow-02
            :ARG0 (w / we)
            :ARG1 (p / philosophy
                  :mod (s / strategy)
                  :mod (s2 / security
                        :mod (f2 / foreign))
                  :ARG0-of (a / apply-02
                        :ARG1 (a2 / and
                              :op1 (b / benevolence)
                              :op2 (v / virtue))))))

# ::id bolt12_6455_6561.23 ::date 2012-12-01T17:53:54 ::annotator SDL-AMR-09 ::preferred
# ::snt The tolerance and liberalness of a country are like those of an individual - we avoid hurting others, but must insist on not being hurt ourselves.
# ::save-date Fri Mar 13, 2015 ::file bolt12_6455_6561_23.txt
(r / resemble-01
      :ARG1 (a / and
            :op1 (t / tolerance)
            :op2 (l / liberalness)
            :poss (c / country))
      :ARG2 (a3 / and
            :op1 t
            :op2 l
            :poss (i / individual))
      :ARG1-of (m / mean-01
            :ARG2 (h3 / have-concession-91
                  :ARG1 (o2 / obligate-01
                        :ARG2 (i2 / insist-01
                              :ARG0 (w / we)
                              :ARG1 (h2 / hurt-01 :polarity -
                                    :ARG1 w)))
                  :ARG2 (a2 / avoid-01
                        :ARG0 w
                        :ARG1 (h / hurt-01
                              :ARG0 w
                              :ARG1 (p / person
                                    :mod (o / other)))))))

# ::id bolt12_6455_6561.24 ::date 2012-12-01T17:54:32 ::annotator SDL-AMR-09 ::preferred
# ::snt Tolerance is certainly not fear, and sincerity does not have to be cowardice.
# ::save-date Tue Nov 26, 2013 ::file bolt12_6455_6561_24.txt
(a / and
      :op1 (f / fear :polarity -
            :manner (c / certain)
            :domain (t / tolerance))
      :op2 (o / obligate-01 :polarity -
            :ARG2 (c2 / cowardice
                  :domain (s / sincerity))))

# ::id bolt12_6455_6561.25 ::date 2012-12-01T17:58:01 ::annotator SDL-AMR-09 ::preferred
# ::snt China exempting Japan from war reparations for World War II was in service of peace, benevolent peace.
# ::save-date Fri Dec 13, 2013 ::file bolt12_6455_6561_25.txt
(s / serve-01
      :ARG0 (e / exempt-01
            :ARG0 (c / country :wiki "China"
                  :name (n / name :op1 "China"))
            :ARG1 (c3 / country :wiki "Japan"
                  :name (n2 / name :op1 "Japan"))
            :ARG2 (r / repair-01
                  :ARG0 c3
                  :mod (w / war)
                  :ARG1-of (c4 / cause-01
                        :ARG0 (w2 / war :wiki "World_War_II"
                              :name (n3 / name :op1 "World" :op2 "War" :op3 "II")))))
      :ARG2 (p / peace
            :mod (b / benevolence)))

# ::id bolt12_6455_6561.26 ::date 2012-12-01T18:05:15 ::annotator SDL-AMR-09 ::preferred
# ::snt My fellow citizens, the People's Heroes Monument is a condensed history of the Chinese nation striving for continuous self-improvement
# ::save-date Mon Nov 25, 2013 ::file bolt12_6455_6561_26.txt
(s / say-01
      :ARG0 i
      :ARG1 (h / history
            :ARG1-of (c2 / condense-01)
            :topic (n / nation
                  :mod (c3 / country :wiki "China"
                        :name (n2 / name :op1 "China"))
                  :ARG0-of (s2 / strive-01
                        :ARG1 (i2 / improve-01
                              :ARG1 n
                              :ARG1-of (c4 / continue-01))))
            :domain (f2 / facility :wiki "Monument_to_the_People's_Heroes"
                  :name (n3 / name :op1 "People's" :op2 "Heroes" :op3 "Monument")))
      :ARG2 (c / citizen
            :mod (f / fellow)
            :poss (i / i)))

# ::id bolt12_6455_6561.27 ::date 2012-12-01T18:10:34 ::annotator SDL-AMR-09 ::preferred
# ::snt The solemn and magnificent posture represents a sacred expectation for peace.
# ::save-date Mon Nov 25, 2013 ::file bolt12_6455_6561_27.txt
(r / represent-01
      :ARG0 (p / posture
            :mod (s / solemn)
            :mod (m / magnificent))
      :ARG1 (e / expect-01
            :ARG1 (p2 / peace)
            :mod (s2 / sacred)))

# ::id bolt12_6455_6561.28 ::date 2012-12-01T18:15:21 ::annotator SDL-AMR-09 ::preferred
# ::snt The thought-strings of my memory have been agitated from time to time - many heroic, stirring, and tragic scenes of shining spears and armored horses spring up in my mind.
# ::save-date Fri Dec 13, 2013 ::file bolt12_6455_6561_28.txt
(a / agitate-01
      :ARG0 (s2 / spring-up-02
            :ARG1 (s / scene
                  :quant (m2 / many)
                  :mod (h / heroic)
                  :mod (t2 / tragic)
                  :topic (a2 / and
                        :op1 (s3 / spear
                              :ARG1-of (s4 / shine-01))
                        :op2 (h2 / horse
                              :ARG1-of (a3 / armor-01)))
                  :ARG2-of (s5 / stir-02))
            :location (m3 / mind
                  :poss i))
      :ARG1 (s6 / string
            :poss (m / memory
                  :poss (i / i))
            :mod (t4 / thing
                  :ARG1-of (t3 / think-01)))
      :frequency (o / occasional))

# ::id bolt12_6455_6561.29 ::date 2012-12-01T18:23:29 ::annotator SDL-AMR-09 ::preferred
# ::snt My thoughts go through those yellowing pages of history, as if I saw Emperor Kangxi, the famous ruler of a generation, contemplating alone about how to achieve unification of the territory in his audience hall, hundreds of years ago; also as if I saw Abraham Lincoln, former U.S. President, wandering alone in the dark of a great hall, thinking about the integrity of the Union.
# ::save-date Sun Jul 26, 2015 ::file bolt12_6455_6561_29.txt
(g / go-01
      :ARG1 (t / thing
            :ARG1-of (t7 / think-01
                  :ARG0 (i2 / i)))
      :path (p / page
            :mod (t2 / that)
            :ARG1-of (y / yellow-01)
            :mod (h / history))
      :manner (r2 / resemble-01
            :ARG2 (s / see-01
                  :ARG0 i2
                  :ARG1 (a / and
                        :op1 (p3 / person :wiki "Kangxi_Emperor" :name (n / name :op1 "Kangxi")
                              :ARG0-of (c / contemplate-01
                                    :ARG1 (t8 / thing
                                          :manner-of (a5 / achieve-01
                                                :ARG0 p3
                                                :ARG1 (u / unify-01
                                                      :ARG0 p3
                                                      :ARG1 (t5 / territory))))
                                    :manner (a2 / alone)
                                    :location (h3 / hall
                                          :mod (a7 / audience)
                                          :poss p3)
                                    :time (b / before
                                          :op1 (n5 / now)
                                          :quant (m2 / multiple
                                                :op1 (t6 / temporal-quantity :quant 100
                                                      :unit (y2 / year)))))
                              :ARG0-of (r / rule-03
                                    :ARG1 (g3 / generation))
                              :ARG1-of (f2 / fame-01)
                              :ARG0-of (h4 / have-org-role-91
                                    :ARG2 (e / emperor)))
                        :op2 (p2 / person :wiki "Abraham_Lincoln" :name (n2 / name :op1 "Abraham" :op2 "Lincoln")
                              :mod (a3 / also)
                              :ARG0-of (w / wander-01
                                    :ARG1 (d / dark-02
                                          :ARG1 (h2 / hall
                                                :mod (g2 / great)))
                                    :manner a2)
                              :ARG0-of (t3 / think-01
                                    :ARG1 (i / integrity
                                          :poss (t4 / thing :wiki "Union_(American_Civil_War)" :name (n4 / name :op1 "Union"))))
                              :ARG0-of (h5 / have-org-role-91
                                    :ARG1 (c2 / country :wiki "United_States" :name (n3 / name :op1 "U.S."))
                                    :ARG2 (p4 / president)
                                    :time (f / former)))))))

# ::id bolt12_6455_6561.30 ::date 2012-12-01T18:26:01 ::annotator SDL-AMR-09 ::preferred
# ::snt "Although it is peaceful throughout the world, it is certainly dangerous to forget war!" My fellow citizens, we want development and peace, but we must never exercise forbearance blindly. The "Boxer Protocol " of national betrayal and humiliation has aggravated China's poverty and backwardness in modern time - falling behind will lead to being bullied.
# ::save-date Fri Oct 9, 2015 ::file bolt12_6455_6561_30.txt
(m / multi-sentence
      :snt1 (h2 / have-concession-91
            :ARG1 (d2 / dangerous
                  :domain (f4 / forget-01
                        :ARG1 (w3 / war))
                  :mod (c4 / certain))
            :ARG2 (p3 / peaceful
                  :location (w4 / world)))
      :snt2 (s2 / say-01
            :ARG0 (i / i)
            :ARG1 (h3 / have-concession-91
                  :ARG1 (o / obligate-01
                        :ARG1 w2
                        :ARG2 (e / exercise-01 :polarity -
                              :ARG0 w2
                              :ARG1 (f2 / forbearance)
                              :manner (b / blind-02
                                    :ARG1 w)
                              :time (e2 / ever)))
                  :ARG2 (w / want-01
                        :ARG0 (w2 / we)
                        :ARG1 (a / and
                              :op1 (d / develop-02)
                              :op2 (p / peace))))
            :ARG2 (c / citizen
                  :mod (f / fellow)
                  :poss i))
      :snt3 (a3 / aggravate-01
            :ARG0 (t2 / treaty :wiki "Boxer_Protocol" :name (n2 / name :op1 "Boxer" :op2 "Protocol")
                  :consist-of (a5 / and
                        :op1 (b3 / betray-01
                              :ARG1 (n3 / nation))
                        :op2 (h / humiliate-01
                              :ARG1 n3)))
            :ARG1 (a4 / and
                  :op1 (p2 / poor
                        :domain (c3 / country :wiki "China" :name (n / name :op1 "China")))
                  :op2 (b2 / backward
                        :domain c3))
            :time (m2 / modern-02))
      :snt4 (l / lead-03
            :ARG0 (f3 / fall-01
                  :direction (b5 / behind))
            :ARG2 (b4 / bully-01)))

# ::id bolt12_6455_6561.31 ::date 2012-12-01T18:26:23 ::annotator SDL-AMR-09 ::preferred
# ::snt Without strength, where does peace come from!
# ::save-date Mon Nov 2, 2015 ::file bolt12_6455_6561_31.txt
(c / come-03
      :ARG1 (p / peace)
      :ARG2 (a / amr-unknown)
      :condition (s / strong-02 :polarity -))

# ::id bolt12_6455_6561.32 ::date 2012-12-01T18:30:22 ::annotator SDL-AMR-09 ::preferred
# ::snt We must focus on national defense education, build up a Great Wall in the hearts of 1.3 billion people, and must establish the full range of a national defense system having the ability to both attack and defend;
# ::save-date Tue Sep 15, 2015 ::file bolt12_6455_6561_32.txt
(o / obligate-01
      :ARG1 (w / we)
      :ARG2 (a / and
            :op1 (f / focus-01
                  :ARG0 w
                  :ARG2 (e / educate-01
                        :ARG2 (d / defend-01
                              :ARG1 (n / nation))))
            :op2 (b / build-up-05
                  :ARG0 w
                  :ARG1 (w2 / wall
                        :mod (g / great))
                  :location (h / heart
                        :part-of (p / person :quant 1300000000)))
            :op3 (e2 / establish-01
                  :ARG0 w
                  :ARG1 (s / system
                        :ARG1-of (r / range-01
                              :ARG2 (f2 / full))
                        :ARG1-of (c / capable-01
                              :ARG2 (a6 / and
                                    :op1 (a7 / attack-01
                                          :ARG0 s)
                                    :op2 (d4 / defend-01
                                          :ARG0 s)))
                        :ARG2-of (d2 / defend-01
                              :ARG1 (n3 / nation))))))

# ::id bolt12_6455_6561.33 ::date 2012-12-01T18:42:50 ::annotator SDL-AMR-09 ::preferred
# ::snt The best defense is to attack - we should strengthen forces which can engage in ultra-long-range attack, improve combat capability throughout all of aerospace, of great depth, and over great distances. On the premise of avoiding influence on national economic development, increase investment and construction of the defense industry, accelerate modernization and internationalization of military equipment, and establish a high-quality, high-tech elite division.
# ::save-date Tue Feb 9, 2016 ::file bolt12_6455_6561_33.txt
(m / multi-sentence
      :snt2 (r / recommend-01
            :ARG1 (a2 / and
                  :op1 (s / strengthen-01
                        :ARG0 (w / we)
                        :ARG1 (f / force
                              :ARG0-of (e / engage-01
                                    :ARG1 f
                                    :ARG2 (a5 / attack-01
                                          :ARG0 w
                                          :ARG1-of (r2 / range-01
                                                :ARG2 (l / long-03
                                                      :degree (u / ultra))))
                                    :ARG1-of (p / possible-01))))
                  :op2 (i / improve-01
                        :ARG0 w
                        :ARG1 (c / capable-01
                              :ARG2 (c2 / combat-01)
                              :location (a3 / aerospace
                                    :mod (a4 / all))
                              :extent (d3 / distance
                                    :mod (g3 / great))
                              :ARG1-of (d2 / deep-02
                                    :mod (g2 / great))))))
      :snt3 (a6 / and
            :op1 (i2 / increase-01 :mode imperative
                  :ARG0 (y / you)
                  :ARG1 (a8 / and
                        :op1 (i3 / invest-01
                              :ARG2 (i4 / industry
                                    :mod (d4 / defend-01)))
                        :op2 (c3 / construct-01
                              :ARG1 i4)))
            :op2 (a7 / accelerate-01 :mode imperative
                  :ARG0 y
                  :ARG1 (a9 / and
                        :op1 (m3 / modernize-01
                              :ARG1 (e3 / equipment
                                    :mod (m4 / military)))
                        :op2 (i5 / internationalize-00
                              :ARG1 e3)))
            :op3 (e2 / establish-01 :mode imperative
                  :ARG0 y
                  :ARG1 (d5 / division
                        :mod (t / tech
                              :ARG1-of (h / high-02))
                        :mod (e4 / elite)
                        :mod (q / quality
                              :ARG1-of (h2 / high-02))))
            :ARG1-of (p2 / premise-01
                  :ARG2 (a10 / avoid-01
                        :ARG0 y
                        :ARG1 (i6 / influence-01
                              :ARG1 (d6 / develop-02
                                    :ARG1 (n / nation)
                                    :mod (e5 / economy))))))
      :snt1 (d / defend-01
            :ARG0-of (a / attack-01)
            :ARG1-of (g / good-02
                  :degree (m2 / most))))

# ::id bolt12_6455_6561.34 ::date 2012-12-02T07:32:48 ::annotator SDL-AMR-09 ::preferred
# ::snt The battle horn is about to sound, the people are already fully equipped and ready to go.
# ::save-date Wed Jul 22, 2015 ::file bolt12_6455_6561_34.txt
(a / and
      :op1 (s / sound-02
            :ARG1 (h / horn
                  :mod (b / battle))
            :time (a2 / about-to))
      :op2 (e / equip-01
            :ARG1 (p / person)
            :time (a3 / already)
            :manner (f / full))
      :op3 (r / ready-02
            :ARG1 p
            :ARG2 (g / go-01
                  :ARG1 p)))

# ::id bolt12_6455_6561.35 ::date 2012-12-02T07:39:29 ::annotator SDL-AMR-09 ::preferred
# ::snt Without the people's support we will accomplish nothing; with the support of the people, we will be all-powerful.
# ::save-date Fri Jul 17, 2015 ::file bolt12_6455_6561_35.txt
(c / contrast-01
      :ARG1 (a / accomplish-01
            :ARG0 (w / we)
            :ARG1 (n / nothing)
            :manner (s / support-01 :polarity -
                  :ARG0 (p / person)
                  :ARG1 w))
      :ARG2 (p2 / powerful-02
            :ARG1 w
            :mod (a2 / all)
            :manner (s2 / support-01
                  :ARG0 p
                  :ARG1 w)))

# ::id bolt12_6455_6561.36 ::date 2012-12-02T07:47:07 ::annotator SDL-AMR-09 ::preferred
# ::snt My fellow citizens, it is time for us to say "no" to others. Therefore, we must achieve:
# ::save-date Tue Nov 26, 2013 ::file bolt12_6455_6561_36.txt
(m / multi-sentence
      :snt1 (s / say-01
            :ARG0 (i / i)
            :ARG1 (t / time
                  :time-of (s2 / say-01
                        :ARG0 (w / we)
                        :ARG1 (n / no)
                        :ARG2 (p / person
                              :mod (o / other))))
            :ARG2 (c / citizen
                  :mod (f / fellow)
                  :poss i))
      :snt2 (c2 / cause-01
            :ARG1 (o2 / obligate-01
                  :ARG1 (w2 / we)
                  :ARG2 (a / achieve-01
                        :ARG0 w2))))

# ::id bolt12_6455_6562.1 ::date 2012-12-02T07:47:25 ::annotator SDL-AMR-09 ::preferred
# ::snt 1. Establish guaranteed funds, improve working environment and mechanisms, recruit back to China the hundreds of thousands of IT professionals who have emigrated to and linger in the United States and around the world.
# ::save-date Wed Oct 28, 2015 ::file bolt12_6455_6562_1.txt
(a / and :li 1
      :op1 (e / establish-01
            :ARG1 (f / fund
                  :ARG1-of (g / guarantee-01)))
      :op2 (i / improve-01
            :ARG1 (a2 / and
                  :op1 (e2 / environment
                        :mod (w / work-01))
                  :op2 (m / mechanism
                        :mod (w3 / work-01))))
      :op3 (r / recruit-01
            :ARG1 (p / professional
                  :quant (m2 / multiple :op1 100000)
                  :ARG0-of (e3 / emigrate-01
                        :ARG2 (a3 / and
                              :op1 (c / country :wiki "United_States" :name (n / name :op1 "United" :op2 "States"))
                              :op2 (a4 / around
                                    :op1 (w2 / world))))
                  :topic (t / technology
                        :mod (i2 / information))
                  :ARG1-of (l / linger-01
                        :ARG2 a3))
            :direction (b / back)
            :destination (c2 / country :wiki "China" :name (n2 / name :op1 "China"))))

# ::id bolt12_6455_6562.2 ::date 2012-12-02T07:47:38 ::annotator SDL-AMR-09 ::preferred
# ::snt 2. Create a few nuclear-powered aircraft carrier battle groups.
# ::save-date Fri Dec 13, 2013 ::file bolt12_6455_6562_2.txt
(c / create-01
      :ARG1 (g / group
            :mod (b / battle-01)
            :quant (f / few)
            :consist-of (c2 / carrier
                  :mod (a / aircraft)
                  :ARG1-of (p / power-01
                        :ARG0 (n / nucleus))))
      :li 2)

# ::id bolt12_6455_6562.3 ::date 2012-12-02T07:52:20 ::annotator SDL-AMR-09 ::preferred
# ::snt 3. Manufacture 5000 advanced combat aircraft of various kinds.
# ::save-date Tue Nov 3, 2015 ::file bolt12_6455_6562_3.txt
(m / manufacture-01 :li 3
      :ARG1 (a / aircraft :quant 5000
            :purpose (c / combat-01)
            :ARG1-of (a2 / advanced-02)
            :mod (k / kind
                  :mod (v / various))))

# ::id bolt12_6455_6562.4 ::date 2012-12-02T07:52:27 ::annotator SDL-AMR-09 ::preferred
# ::snt 4. Accelerate the research and deployment of high-speed intercontinental ballistic missiles which can break missile defense systems and whose range is more than 10,000 nautical miles.
# ::save-date Tue Sep 15, 2015 ::file bolt12_6455_6562_4.txt
(a / accelerate-01
      :ARG1 (a2 / and
            :op1 (r / research-01
                  :ARG1 (m / missile
                        :mod (b / ballistic)
                        :mod (s2 / speed
                              :ARG1-of (h / high-02))
                        :mod (i / intercontinental)
                        :ARG1-of (r2 / range-01
                              :ARG2 (m2 / more-than
                                    :op1 (d / distance-quantity :quant 10000
                                          :unit (m3 / mile
                                                :mod (n / nautical)))))
                        :ARG2-of (b2 / break-01
                              :ARG1 (s / system
                                    :ARG2-of (d2 / defend-01
                                          :ARG3 (m4 / missile)))
                              :ARG1-of (p / possible-01))))
            :op2 (d3 / deploy-01
                  :ARG1 m))
      :li 4)

# ::id bolt12_6455_6562.5 ::date 2012-12-02T07:52:34 ::annotator SDL-AMR-09 ::preferred
# ::snt 5. Resume nuclear experiments, and establish military forces in space.
# ::save-date Fri Dec 13, 2013 ::file bolt12_6455_6562_5.txt
(a / and
      :op1 (r / resume-01
            :ARG1 (e2 / experiment-01
                  :mod (n / nucleus)))
      :op2 (e / establish-01
            :ARG1 (f / force
                  :mod (m / military))
            :location (s / space))
      :li 5)

# ::id bolt12_6455_6562.6 ::date 2012-12-02T07:52:46 ::annotator SDL-AMR-09 ::preferred
# ::snt 6. Retain 1000 nuclear bombs equivalent to ten million tons of TNT, and when necessary, install nuclear warheads on all short- and middle-range missiles.
# ::save-date Mon Nov 2, 2015 ::file bolt12_6455_6562_6.txt
(a / and :li 6
      :op1 (r / retain-01
            :ARG1 (b / bomb :quant 1000
                  :mod (n / nucleus)
                  :ARG1-of (e / equal-01
                        :ARG2 (t / trinitrotoluene
                              :quant (m / mass-quantity :quant 10000000
                                    :unit (t2 / ton))))))
      :op2 (i / install-01
            :ARG1 (w / warhead
                  :mod (n3 / nucleus))
            :ARG2 (a2 / and
                  :op1 (m2 / missile
                        :ARG1-of (r2 / range-01
                              :ARG2 (s / short-07)))
                  :op2 (m3 / missile
                        :ARG1-of (r3 / range-01
                              :ARG2 (m4 / middle)))
                  :mod (a3 / all))
            :time (n4 / need-01
                  :ARG1 i)))

# ::id bolt12_6455_6562.7 ::date 2012-12-02T07:52:51 ::annotator SDL-AMR-09 ::preferred
# ::snt 7. Retain 30 strategic nuclear submarines with the ability to inflict three devastating nuclear strikes against enemies.
# ::save-date Wed Apr 30, 2014 ::file bolt12_6455_6562_7.txt
(r / retain-01
      :ARG1 (s / submarine :quant 30
            :mod (n / nucleus)
            :mod (s2 / strategy)
            :ARG1-of (c / capable-01
                  :ARG2 (i / inflict-01
                        :ARG0 s
                        :ARG1 (s3 / strike-01 :quant 3
                              :ARG0 s
                              :mod (n2 / nucleus)
                              :ARG0-of (d / devastate-01))
                        :ARG2 (p / person
                              :ARG0-of (h / have-rel-role-91
                                    :ARG2 (e / enemy))))))
      :li 7)

# ::id bolt12_6455_6562.8 ::date 2012-12-02T07:53:00 ::annotator SDL-AMR-09 ::preferred
# ::snt 8. Abandon the commitment to not use nuclear weapons first.
# ::save-date Fri Dec 13, 2013 ::file bolt12_6455_6562_8.txt
(a / abandon-03
      :ARG1 (c / commit-01
            :ARG1 (y / you)
            :ARG2 (u / use-01 :polarity -
                  :ARG1 (w / weapon
                        :mod (n / nucleus))
                  :time (f / first)))
      :li 8)

# ::id bolt12_6455_6562.9 ::date 2012-12-02T07:53:06 ::annotator SDL-AMR-09 ::preferred
# ::snt 9. Retain the right of pre-emptive strike when national security is threatened.
# ::save-date Wed Apr 29, 2015 ::file bolt12_6455_6562_9.txt
(r / retain-01
      :ARG1 (r2 / right-05
            :ARG2 (s2 / strike-01
                  :ARG0-of (p / preempt-01)))
      :time (t / threaten-01
            :ARG2 (s / security
                  :mod (n / nation)))
      :li 9)

# ::id bolt12_6455_6562.10 ::date 2012-12-02T07:53:14 ::annotator SDL-AMR-09 ::preferred
# ::snt My fellow citizens, only if we have self-confidence and self-improvement, can we strive to be strong. Qin Shi Huang unified China. Zheng Chenggong recovered Taiwan. In our responsibilities we must carry on the farsightedness, insight, and strong will of our predecessors.
# ::save-date Mon Jul 13, 2015 ::file bolt12_6455_6562_10.txt
(m / multi-sentence
      :snt1 (s / say-01
            :ARG1 (p3 / possible-01
                  :ARG1 (s3 / strive-01
                        :ARG0 (w / we)
                        :ARG1 (s4 / strong-02
                              :ARG1 w))
                  :condition (a / and
                        :op1 (c4 / confident-01
                              :ARG1 w
                              :ARG2 w)
                        :op2 (i2 / improve-01
                              :ARG0 w
                              :ARG1 w)
                        :mod (o2 / only)))
            :ARG2 (c2 / citizen
                  :mod (f / fellow)
                  :poss (i / i)))
      :snt2 (u / unify-01
            :ARG0 (p2 / person :wiki "Qin_Shi_Huang" :name (n3 / name :op1 "Qin" :op2 "Shi" :op3 "Huang"))
            :ARG1 (c / country :wiki "China" :name (n4 / name :op1 "China")))
      :snt3 (r / recover-02
            :ARG0 (p / person :wiki "Koxinga" :name (n / name :op1 "Zheng" :op2 "Chenggong"))
            :ARG1 (c5 / country :wiki "Taiwan" :name (n2 / name :op1 "Taiwan")))
      :snt4 (o / obligate-01
            :ARG1 (w2 / we)
            :ARG2 (c3 / carry-on-02
                  :ARG1 (a2 / and
                        :op1 (s2 / see-01
                              :mod (f2 / far))
                        :op2 (i3 / insight)
                        :op3 (w3 / will
                              :mod (s7 / strong))
                        :poss (p4 / predecessor
                              :poss w2)))
            :ARG1-of (r2 / responsible-03
                  :ARG0 w2)))

# ::id bolt12_6455_6562.11 ::date 2012-12-02T08:12:01 ::annotator SDL-AMR-09 ::preferred
# ::snt Now, that piece of land trembling far away from the embrace of the motherland is shaking, moaning, and calling. Fellow citizens, let us carry forward the unfulfilled wishes of previous generals, moving forward courageously!
# ::save-date Fri Dec 13, 2013 ::file bolt12_6455_6562_11.txt
(m / multi-sentence
      :snt1 (a / and
            :op1 (s / shake-01
                  :ARG1 (p / piece
                        :part-of (l / land)
                        :ARG1-of (t / tremble-01
                              :location (r / relative-position
                                    :op1 (e / embrace-01
                                          :ARG0 (m3 / motherland)
                                          :ARG1 p)
                                    :quant (f / far)))
                        :mod (t2 / that)))
            :op2 (m2 / moan-01
                  :ARG0 p)
            :op3 (c / call-02
                  :ARG0 p)
            :time (n / now))
      :snt2 (s2 / say-01
            :ARG1 (c3 / carry-01 :mode imperative
                  :ARG0 (w2 / we)
                  :ARG1 (t3 / thing
                        :ARG1-of (w / wish-01
                              :ARG0 (p3 / person
                                    :ARG0-of (h / have-org-role-91
                                          :ARG2 (g / general)
                                          :time (p2 / previous)))
                              :ARG1-of (f5 / fulfill-01 :polarity -)))
                  :direction (f4 / forward)
                  :manner (m4 / move-01
                        :ARG1 w2
                        :direction (f3 / forward)
                        :manner (c4 / courageous)))
            :ARG2 (c2 / citizen
                  :mod (f2 / fellow))))

# ::id bolt12_6455_6562.12 ::date 2012-12-02T08:12:30 ::annotator SDL-AMR-09 ::preferred
# ::snt When reading over history, the heaviness and anger in my heart simmer into concern for the nation. Although I was born to cloth gown and am one of the common people, for the prosperity of the motherland, for the motherland being splendid once again, I am willing to voluntarily serve our country, and I will have no regrets even if I die! My sincere patriotic heart is adequate to show to heaven!
# ::save-date Sun Dec 8, 2013 ::file bolt12_6455_6562_12.txt
(m / multi-sentence
      :snt1 (s / simmer-01
            :ARG1 (a / and
                  :op1 (h2 / heaviness)
                  :op2 (a2 / anger)
                  :location (h3 / heart
                        :part-of (i3 / i)))
            :time (r / read-01
                  :ARG0 i3
                  :ARG1 (h / history))
            :prep-into (c / concern-01
                  :ARG0 (n / nation)
                  :ARG1 i3))
      :snt2 (h7 / have-concession-91
            :ARG1 (a3 / and
                  :op1 (w / will-02
                        :ARG0 (i / i)
                        :ARG1 (s4 / serve-02
                              :ARG0 i
                              :ARG1 (c2 / country
                                    :poss (w2 / we))
                              :ARG1-of (v / volunteer-01
                                    :ARG0 i)
                              :purpose (a5 / and
                                    :op1 (p2 / prosper-01
                                          :ARG0 (m4 / motherland))
                                    :op2 (s5 / splendid
                                          :domain m4
                                          :mod (a6 / again
                                                :mod (o2 / once))))))
                  :op2 (r2 / regret-01 :polarity -
                        :ARG0 i
                        :concession (e2 / even-if
                              :op1 (d / die-01
                                    :ARG1 i))))
            :ARG2 (a7 / and
                  :op1 (b / bear-02
                        :ARG1 i
                        :prep-to (g / gown
                              :mod (c3 / cloth)))
                  :op2 (i2 / include-91
                        :ARG1 i
                        :ARG2 (p3 / person
                              :mod (c4 / common)))))
      :snt3 (a4 / adequate
            :domain (s3 / show-01
                  :ARG0 i4
                  :ARG1 (h4 / heart
                        :mod (s2 / sincere)
                        :mod (p / patriotic)
                        :part-of (i4 / i))
                  :ARG2 (h5 / heaven))))

# ::id bolt12_6455_6562.13 ::date 2012-12-02T08:12:58 ::annotator SDL-AMR-09 ::preferred
# ::snt Here, I've composed a poem in classical ci form, to voice the aspirations of my heart.
# ::save-date Wed Oct 14, 2015 ::file bolt12_6455_6562_13.txt
(c / compose-02
      :ARG0 (i / i)
      :ARG1 (p / poem)
      :mod (h2 / here)
      :manner (f / form
            :mod (c2 / classical)
            :mod (w / work-of-art :wiki "Ci_(poetry)" :name (n / name :op1 "Ci")))
      :purpose (v / voice-01
            :ARG0 i
            :ARG1 (a / aspire-01
                  :ARG0 (h / heart
                        :part-of i))))

# ::id bolt12_6455_6562.14 ::date 2012-12-02T08:14:09 ::annotator SDL-AMR-09 ::preferred
# ::snt Paint the deep red lips
# ::save-date Sun Jul 26, 2015 ::file bolt12_6455_6562_14.txt
(p / paint-01 :mode imperative
      :ARG0 (y / you)
      :ARG1 (l / lip
            :ARG1-of (r / red-02
                  :ARG1-of (d / deep-05))))

# ::id bolt12_6455_6562.15 ::date 2012-12-02T08:14:23 ::annotator SDL-AMR-09 ::preferred
# ::snt Protect the Diaoyu Islands
# ::save-date Sun Dec 2, 2012 ::file bolt12_6455_6562_15.txt
(p / protect-01 :mode imperative
      :ARG0 (y / you)
      :ARG1 (i / island :wiki "Senkaku_Islands"
            :name (n / name :op1 "Diaoyu" :op2 "Islands")))

# ::id bolt12_6455_6562.16 ::date 2012-12-02T08:16:57 ::annotator SDL-AMR-09 ::preferred
# ::snt Bitterly lost our Ryukyu Islands
# ::save-date Mon Nov 25, 2013 ::file bolt12_6455_6562_16.txt
(l / lose-02
      :ARG0 (w / we)
      :ARG1 (i / island :wiki "Ryukyu_Islands"
            :name (n / name :op1 "Ryukyu" :op2 "Islands")
            :poss w)
      :manner (b / bitter))

# ::id bolt12_6455_6562.17 ::date 2012-12-02T08:17:17 ::annotator SDL-AMR-09 ::preferred
# ::snt How can we allow the Diaoyu Islands to fall to other countries
# ::save-date Sun Dec 9, 2012 ::file bolt12_6455_6562_17.txt
(p / possible-01
      :ARG1 (a / allow-01
            :ARG0 (w / we)
            :ARG1 (f / fall-05
                  :ARG1 (i / island :wiki "Senkaku_Islands"
                        :name (n / name :op1 "Diaoyu" :op2 "Islands"))
                  :ARG2 (c / country
                        :mod (o / other)))
            :manner (a2 / amr-unknown)))

# ::id bolt12_6455_6562.18 ::date 2012-12-02T08:17:29 ::annotator SDL-AMR-09 ::preferred
# ::snt One hundred years of vicissitudes
# ::save-date Sun Dec 8, 2013 ::file bolt12_6455_6562_18.txt
(t / temporal-quantity :quant 100
      :unit (y / year)
      :duration-of (v / vicissitude))

# ::id bolt12_6455_6562.19 ::date 2012-12-02T08:19:24 ::annotator SDL-AMR-09 ::preferred
# ::snt Smoke and clouds chase the flying waves
# ::save-date Sun Dec 2, 2012 ::file bolt12_6455_6562_19.txt
(c / chase-01
  :ARG0 (a / and
          :op1 (s / smoke)
          :op2 (c2 / cloud))
  :ARG1 (w / wave
          :ARG1-of (f / fly-01)))

# ::id bolt12_6455_6562.20 ::date 2012-12-02T08:20:47 ::annotator SDL-AMR-09 ::preferred
# ::snt Youngest brother is still a tender youth
# ::save-date Thu May 21, 2015 ::file bolt12_6455_6562_20.txt
(y / youth
      :ARG1-of (t / tender-02)
      :time (s / still)
      :domain (p / person
            :ARG0-of (h / have-rel-role-91
                  :ARG2 (b / brother
                        :mod (y2 / young
                              :degree (m / most))))))

# ::id bolt12_6455_6562.21 ::date 2012-12-02T08:22:01 ::annotator SDL-AMR-09 ::preferred
# ::snt Wandering in all directions, bearing a seal
# ::save-date Mon Nov 25, 2013 ::file bolt12_6455_6562_21.txt
(a / and
      :op1 (w / wander-01
            :ARG1 (d / direction
                  :mod (a2 / all)))
      :op2 (b / bear-01
            :ARG1 (s / seal)))

# ::id bolt12_6455_6562.22 ::date 2012-12-02T11:56:57 ::annotator SDL-AMR-09 ::preferred
# ::snt Looking over to the flag
# ::save-date Mon Jan 6, 2014 ::file bolt12_6455_6562_22.txt
(l / look-over-06
      :ARG1 (f / flag))

# ::id bolt12_6455_6562.23 ::date 2012-12-02T11:58:28 ::annotator SDL-AMR-09 ::preferred
# ::snt Brandish our weapons and cross to the east
# ::save-date Mon Nov 25, 2013 ::file bolt12_6455_6562_23.txt
(a / and
      :op1 (b / brandish-01
            :ARG0 (w2 / we)
            :ARG1 (w / weapon
                  :poss w2))
      :op2 (c / cross-02
            :ARG0 w2
            :direction (e / east)))

# ::id bolt12_6455_6562.24 ::date 2012-12-02T12:02:45 ::annotator SDL-AMR-09 ::preferred
# ::snt Let the horses drink from the Pacific Ocean
# ::save-date Thu Nov 28, 2013 ::file bolt12_6455_6562_24.txt
(l / let-01 :mode imperative
      :ARG0 (y / you)
      :ARG1 (d / drink-01
            :ARG0 (h / horse)
            :ARG2 (o / ocean :wiki "Pacific_Ocean"
                  :name (n / name :op1 "Pacific" :op2 "Ocean"))))

# ::id bolt12_6455_6562.25 ::date 2012-12-02T12:05:13 ::annotator SDL-AMR-09 ::preferred
# ::snt June, 26th, 2002
# ::save-date Sun Dec 2, 2012 ::file bolt12_6455_6562_25.txt
(d / date-entity
  :month 6
  :day 26
  :year 2002)

# ::id bolt12_6455_6562.26 ::date 2012-12-02T12:08:42 ::annotator SDL-AMR-09 ::preferred
# ::snt Other articles: "A book for Taiwan compatriots-I have a dream", "The necessity for building memorials museums or temples for Chinese national heroes", "How long will we tolerate it", "China is expecting the Olympics, but would never beg for the Olympics", "If we forget the hardship of history, there will be more history of hardship", "I am Chinese", "There is only one Chinese nation, there is only one Chinese culture", "With the over-development of sports, the state may decline", "'Wealthy country, strong people' or 'wealthy officials, poor people"?", "Disgusting Ren Zhiqiang, shut your filthy mouth", "Hateful housing prices! Pitiable people!", "Google, you have no right to make irresponsible remarks to China", "How long will we tolerate the US", "Japan deserved the bombing-strongly oppose Ban Ki-moon presenting a bouquet in Hiroshima", "Be strong, my brothers and sisters", "Do we need low-level entertainment stars, or talents in technological innovation?", "Contemporary garbage writer, shameless Li Yinhe, please let the children off the hook"
# ::save-date Thu Jul 30, 2015 ::file bolt12_6455_6562_26.txt
(t / title-01
      :ARG1 (a / article
            :mod (o / other))
      :ARG2 (a2 / and
            :op1 (b / book
                  :beneficiary (c / compatriot
                        :mod (c2 / country :wiki "Taiwan" :name (n18 / name :op1 "Taiwan")))
                  :mod (h / have-03
                        :ARG0 (i / i)
                        :ARG1 (t19 / thing
                              :ARG1-of (d / dream-01))))
            :op2 (n / need-01
                  :ARG1 (b2 / build-01
                        :ARG1 (o2 / or
                              :op1 (m / museum
                                    :mod (m2 / memorial))
                              :op2 (t2 / temple))
                        :beneficiary (h2 / hero
                              :mod (n19 / nation)
                              :mod (c3 / country :wiki "China" :name (n20 / name :op1 "China")))))
            :op3 (t3 / tolerate-01
                  :ARG0 (w / we)
                  :ARG1 (i2 / it)
                  :duration (a3 / amr-unknown))
            :op4 (h3 / have-concession-91
                  :ARG1 (b3 / beg-01 :polarity -
                        :ARG0 c3
                        :ARG2 (g / game :wiki "Olympic_Games" :name (n3 / name :op1 "Olympics"))
                        :time (e / ever))
                  :ARG2 (e2 / expect-01
                        :ARG0 (c4 / country)
                        :ARG1 g))
            :op5 (h4 / have-condition-91
                  :ARG1 (h5 / history
                        :mod (m3 / more)
                        :mod (h6 / hardship))
                  :ARG2 (f / forget-01
                        :ARG0 (w2 / we)
                        :ARG1 (h7 / hardship
                              :poss (h11 / history))))
            :op6 (p14 / person
                  :domain (i3 / i)
                  :mod c3)
            :op7 (a4 / and
                  :op1 (n5 / nation :quant 1
                        :mod c3)
                  :op2 (c7 / culture :quant 1
                        :mod (c6 / country))
                  :mod (o3 / only))
            :op8 (p / possible-01
                  :ARG1 (d2 / decline-01
                        :ARG1 (s / state))
                  :time (o10 / overdevelop-00
                        :ARG1 (s2 / sport)))
            :op9 (o5 / or :mode interrogative
                  :op1 (a5 / and
                        :op1 (c8 / country
                              :mod (w3 / wealthy))
                        :op2 (p2 / person
                              :ARG1-of (s3 / strong-02)))
                  :op2 (a6 / and
                        :op1 (o6 / official
                              :mod w3)
                        :op2 (p3 / person
                              :mod (p4 / poor))))
            :op10 (s4 / shut-01
                  :ARG0 (p5 / person :wiki - :name (n7 / name :op1 "Ren" :op2 "Zhiqiang")
                        :ARG0-of (d4 / disgust-01))
                  :ARG1 (m4 / mouth
                        :part-of p5
                        :mod (f2 / filthy)))
            :op11 (m5 / multi-sentence
                  :snt1 (m6 / monetary-quantity
                        :ARG2-of (p6 / price-01
                              :ARG1 (h8 / housing))
                        :mod (h9 / hateful))
                  :snt2 (p7 / person
                        :ARG1-of (p8 / pity-01
                              :ARG1-of (p9 / possible-01))))
            :op12 (s10 / say-01
                  :ARG0 (c15 / company :wiki "Google" :name (n8 / name :op1 "Google"))
                  :ARG1 (r3 / right-05 :polarity -
                        :ARG1 c15
                        :ARG2 (t4 / thing
                              :ARG1-of (r / remark-01
                                    :ARG0 c15
                                    :ARG2 c3)
                              :ARG1-of (r2 / responsible-02 :polarity -))))
            :op13 (t5 / tolerate-01
                  :ARG0 (w4 / we)
                  :ARG1 (c10 / country :wiki "United_States" :name (n10 / name :op1 "US"))
                  :duration (a7 / amr-unknown))
            :op14 (d5 / deserve-01
                  :ARG0 (c11 / country :wiki "Japan" :name (n11 / name :op1 "Japan"))
                  :ARG1 (p11 / present-01
                        :ARG0 (p12 / person :wiki "Ban_Ki-moon" :name (n12 / name :op1 "Ban" :op2 "Ki-Moon")
                              :ARG0-of (o7 / oppose-01
                                    :ARG1 (b5 / bomb-01)
                                    :ARG1-of (s5 / strong-02)))
                        :ARG1 (b4 / bouquet)
                        :location (c12 / city :wiki "Hiroshima" :name (n13 / name :op1 "Hiroshima"))))
            :op15 (s6 / strong-02 :mode imperative
                  :ARG1 (a8 / and
                        :op1 (p10 / person
                              :ARG0-of (h12 / have-rel-role-91
                                    :ARG1 (i4 / i)
                                    :ARG2 (b6 / brother)))
                        :op2 (p15 / person
                              :ARG0-of (h13 / have-rel-role-91
                                    :ARG1 i4
                                    :ARG2 (s7 / sister)))))
            :op16 (n14 / need-01 :mode interrogative
                  :ARG0 (w5 / we)
                  :ARG1 (o8 / or
                        :op1 (s8 / star
                              :ARG0-of (e4 / entertain-01
                                    :mod (l / level
                                          :ARG1-of (l2 / low-04))))
                        :op2 (t6 / talent
                              :mod (i5 / innovate-01
                                    :ARG1 (t7 / technology)))))
            :op17 (l3 / let-01 :polite + :mode imperative
                  :ARG0 (p13 / person :wiki "Li_Yinhe" :name (n15 / name :op1 "Li" :op2 "Yinhe")
                        :ARG0-of (w6 / write-01
                              :ARG1 (g2 / garbage)
                              :time (c13 / contemporary))
                        :ARG1-of (s9 / shame-01 :polarity -))
                  :ARG1 (g3 / get-off-23
                        :ARG1 (c14 / child)))))

# ::id bolt12_6455_6564.1 ::date 2012-12-02T12:09:01 ::annotator SDL-AMR-09 ::preferred
# ::snt Why don't we fight with little Japan?
# ::save-date Mon Nov 25, 2013 ::file bolt12_6455_6564_1.txt
(c2 / cause-01
      :ARG0 (a / amr-unknown)
      :ARG1 (f / fight-01 :polarity -
            :ARG0 (w / we)
            :ARG1 (c / country :wiki "Japan"
                  :name (n / name :op1 "Japan")
                  :mod (l / little))))

# ::id bolt12_6455_6565.1 ::date 2012-12-02T12:13:15 ::annotator SDL-AMR-09 ::preferred
# ::snt What do Chinese still tolerate ...
# ::save-date Sun Dec 9, 2012 ::file bolt12_6455_6565_1.txt
(t / tolerate-01
      :ARG0 (p / person
            :mod (c / country :wiki "China"
                  :name (n / name :op1 "China")))
      :ARG1 (a / amr-unknown)
      :mod (s / still))

# ::id bolt12_6455_6565.2 ::date 2012-12-02T12:13:26 ::annotator SDL-AMR-09 ::preferred
# ::snt They are riding even on our head
# ::save-date Wed Nov 27, 2013 ::file bolt12_6455_6565_2.txt
(r / ride-01
      :ARG0 (t / they)
      :ARG1 (h / head
            :part-of (w / we))
      :mod (e / even))

# ::id bolt12_6455_6565.3 ::date 2012-12-02T12:15:23 ::annotator SDL-AMR-09 ::preferred
# ::snt Is this still what Chinese with guts do?
# ::save-date Wed Nov 27, 2013 ::file bolt12_6455_6565_3.txt
(d / do-02 :mode interrogative
      :ARG0 (p / person
            :mod (c / country :wiki "China"
                  :name (n / name :op1 "China"))
            :poss-of (g / gut))
      :ARG1 (t / this)
      :mod (s / still))

# ::id bolt12_6455_6565.4 ::date 2012-12-02T12:15:38 ::annotator SDL-AMR-09 ::preferred
# ::snt We should tell the whole world, that Chinese can't be bullied at will by others ...
# ::save-date Mon Feb 22, 2016 ::file bolt12_6455_6565_4.txt
(r / recommend-01
      :ARG1 (t / tell-01
            :ARG0 (w / we)
            :ARG1 (p / possible-01 :polarity -
                  :ARG1 (b / bully-01
                        :ARG0 (o / other)
                        :ARG1 (c / country :wiki "China" :name (n / name :op1 "China"))
                        :manner (a / at-will)))
            :ARG2 (w2 / world
                  :mod (w3 / whole))))

# ::id bolt12_6455_6566.1 ::date 2012-12-02T12:34:15 ::annotator SDL-AMR-09 ::preferred
# ::snt It is time to show our strength! China has been calm for too long!
# ::save-date Mon Nov 2, 2015 ::file bolt12_6455_6566_1.txt
(m / multi-sentence
      :snt1 (t2 / time
            :time-of (s / show-01
                  :ARG0 (w / we)
                  :ARG1 (s2 / strong-02
                        :ARG1 w)))
      :snt2 (c / calm-03
            :ARG1 (c2 / country :wiki "China" :name (n / name :op1 "China"))
            :ARG1-of (l / long-03
                  :degree (t / too))))

# ::id bolt12_6455_6566.2 ::date 2012-12-02T12:44:03 ::annotator SDL-AMR-09 ::preferred
# ::snt Currently our citizens' lives are all too carefree! The officials are too extravagant.
# ::save-date Wed Nov 27, 2013 ::file bolt12_6455_6566_2.txt
(m / multi-sentence
      :snt1 (c / carefree
            :domain (l / life
                  :poss (c2 / citizen
                        :poss (w / we))
                  :mod (a / all))
            :time (c3 / current)
            :degree (t / too))
      :snt2 (e / extravagant
            :degree (t2 / too)
            :domain (p / person
                  :ARG0-of (h / have-org-role-91
                        :ARG2 (o2 / official)))))

# ::id bolt12_6455_6566.3 ::date 2012-12-02T12:47:06 ::annotator SDL-AMR-09 ::preferred
# ::snt Now we already have no cohesion! China needs to start a war! A harsh slap in the face of the countries which follow the United States' rear!
# ::save-date Sat Jul 25, 2015 ::file bolt12_6455_6566_3.txt
(m / multi-sentence
      :snt1 (h / have-03 :polarity -
            :ARG0 (w / we)
            :ARG1 (c / cohesion)
            :time (n / now)
            :time (a / already))
      :snt2 (n2 / need-01
            :ARG0 (c2 / country :wiki "China" :name (n3 / name :op1 "China"))
            :ARG1 (s / start-01
                  :ARG0 c2
                  :ARG1 (w2 / war)))
      :snt3 (s2 / slap-01
            :ARG1 (f / face
                  :part-of (c3 / country
                        :ARG0-of (f2 / follow-02
                              :ARG1 (r / rear
                                    :poss (c4 / country :wiki "United_States" :name (n4 / name :op1 "United" :op2 "States"))))))
            :ARG1-of (h2 / harsh-02)))

# ::id bolt12_6455_6566.4 ::date 2012-12-02T12:53:17 ::annotator SDL-AMR-09 ::preferred
# ::snt Let them know that the US is not a panacea! If we win, it may increase China's influence! and improve the cohesion of the citizenry! If we lose, we can clean out those incompetent bureaucrats, and make those trash get out! Let China have new blood and get updated. , Get up, China!
# ::save-date Fri Feb 5, 2016 ::file bolt12_6455_6566_4.txt
(m / multi-sentence
      :snt1 (l4 / let-01 :mode imperative
            :ARG0 (y / you)
            :ARG1 (k / know-01
                  :ARG0 (t2 / they)
                  :ARG1 (p / panacea :polarity -
                        :domain (c / country :wiki "United_States" :name (n / name :op1 "US")))))
      :snt2 (p2 / possible-01
            :ARG1 (i / increase-01
                  :ARG0 w
                  :ARG1 (i2 / influence-01
                        :ARG0 (c2 / country :wiki "China" :name (n2 / name :op1 "China"))))
            :condition (w / win-01
                  :ARG0 (w2 / we)))
      :snt3 (a / and
            :op2 (i3 / improve-01
                  :ARG1 (c3 / cohesion
                        :mod (c4 / citizen))))
      :snt4 (p3 / possible-01
            :ARG1 (a2 / and
                  :op1 (c5 / clean-out-03
                        :ARG0 (w3 / we)
                        :ARG1 (b / bureaucrat
                              :ARG1-of (c8 / competent-01 :polarity -)))
                  :op2 (m2 / make-02
                        :ARG0 w3
                        :ARG1 (g / get-05
                              :ARG1 (t3 / trash)
                              :ARG2 (o / out))))
            :condition (l / lose-03
                  :ARG0 w3))
      :snt5 (l3 / let-01 :mode imperative
            :ARG0 (y2 / you)
            :ARG1 (a3 / and
                  :op1 (h / have-03
                        :ARG0 (c7 / country :wiki "China" :name (n4 / name :op1 "China"))
                        :ARG1 (b2 / blood
                              :ARG1-of (n5 / new-01)))
                  :op2 (u / update-01
                        :ARG1 c7)))
      :snt6 (g2 / get-05 :mode imperative
            :ARG0 c6
            :ARG1 (c6 / country :wiki "China" :name (n3 / name :op1 "China"))
            :ARG2 (u2 / up)))

# ::id bolt12_6455_6567.1 ::date 2012-12-02T13:18:47 ::annotator SDL-AMR-09 ::preferred
# ::snt Go, China, go
# ::save-date Mon Dec 22, 2014 ::file bolt12_6455_6567_1.txt
(g / go-01 :mode imperative
      :ARG1 (c / country :wiki "China" :name (n / name :op1 "China")))

# ::id bolt12_6455_6568.1 ::date 2012-12-02T13:20:19 ::annotator SDL-AMR-09 ::preferred
# ::snt I suggest that China strengthens the guard on the Diaoyu Islands, make it daily, protect the fishermen and the sovereignty of our country; if Japan dares to invade our territory with military force, we will fight a small-scale war of self-defense, regardless of the cost. China can not lose!
# ::save-date Thu Jan 7, 2016 ::file bolt12_6455_6568_1.txt
(m / multi-sentence
      :snt1 (s / suggest-01
            :ARG0 (i / i)
            :ARG1 (a / and
                  :op1 (s2 / strengthen-01
                        :ARG0 (c2 / country :wiki "China" :name (n2 / name :op1 "China"))
                        :ARG1 (g / guard-01
                              :ARG0 c2
                              :ARG1 (i2 / island :wiki "Senkaku_Islands" :name (n3 / name :op1 "Diaoyu" :op2 "Islands"))))
                  :op2 (g2 / guard-01
                        :ARG0 c2
                        :ARG1 i2
                        :frequency (r2 / rate-entity-91
                              :ARG3 (t2 / temporal-quantity :quant 1
                                    :unit (d4 / day))))
                  :op3 (p2 / protect-01
                        :ARG0 c2
                        :ARG1 (a2 / and
                              :op1 (p3 / person
                                    :ARG0-of (f / fish-01))
                              :op2 (s3 / sovereignty
                                    :poss (c3 / country
                                          :poss (w3 / we)))))))
      :snt2 (f2 / fight-01
            :ARG0 (w / we)
            :ARG2 (w2 / war
                  :mod (s4 / scale
                        :mod (s5 / small))
                  :manner-of (d2 / defend-01
                        :ARG0 w
                        :ARG1 w))
            :condition (d3 / dare-01
                  :ARG0 (c5 / country :wiki "Japan" :name (n4 / name :op1 "Japan"))
                  :ARG2 (i3 / invade-01
                        :ARG0 c5
                        :ARG1 (t / territory
                              :poss w)
                        :manner (f3 / force-04
                              :ARG2 (m3 / military))))
            :ARG1-of (r / regardless-91
                  :ARG2 (t3 / thing
                        :ARG2-of (c4 / cost-01))))
      :snt3 (p / possible-01 :polarity -
            :ARG1 (l / lose-02
                  :ARG0 (c / country :wiki "China" :name (n / name :op1 "China")))))

# ::id bolt12_91455_5310.1 ::date 2012-12-07T14:07:42 ::annotator SDL-AMR-09 ::preferred
# ::snt We need shows in life, but it is really p. to show yourself within someone's embrace.
# ::save-date Mon Oct 26, 2015 ::file bolt12_91455_5310_1.txt
(c / contrast-01
      :ARG1 (n / need-01
            :ARG0 (w / we)
            :ARG1 (s3 / show)
            :prep-in (l / life))
      :ARG2 (a / amr-unintelligible :value "p."
            :degree (r / really)
            :domain (s / show-01
                  :ARG0 y2
                  :ARG1 (y2 / you
                        :ARG1-of (e / embrace-02
                              :ARG0 (s2 / someone))))))

# ::id bolt12_91455_5311.1 ::date 2012-12-07T14:09:22 ::annotator SDL-AMR-09 ::preferred
# ::snt I'm just passing by
# ::save-date Fri Dec 7, 2012 ::file bolt12_91455_5311_1.txt
(p / pass-by-17
      :ARG0 (i / i)
      :mod (j / just))

# ::id bolt12_91455_5312.1 ::date 2012-12-07T14:10:33 ::annotator SDL-AMR-09 ::preferred
# ::snt The whole society is like this, not to mention the stars
# ::save-date Sun Dec 8, 2013 ::file bolt12_91455_5312_1.txt
(r / resemble-01
      :ARG1 (s / society
            :mod (w / whole)
            :ARG2-of (i / include-91
                  :ARG1 (p / person
                        :ARG1-of (s2 / star-01))))
      :ARG2 (t / this))

# ::id bolt12_91455_5313.1 ::date 2012-12-07T14:15:53 ::annotator SDL-AMR-09 ::preferred
# ::snt Damn it being not sexy
# ::save-date Tue Dec 3, 2013 ::file bolt12_91455_5313_1.txt
(d / damn-01
      :ARG1 (s / sexy :polarity -))

# ::id bolt12_91455_5314.1 ::date 2012-12-07T14:18:43 ::annotator SDL-AMR-09 ::preferred
# ::snt It's totally unacceptable
# ::save-date Wed Dec 18, 2013 ::file bolt12_91455_5314_1.txt
(p / possible-01 :polarity -
      :ARG1 (a / accept-01
            :ARG1 (i / it))
      :degree (t / total))

# ::id bolt12_91455_5315.1 ::date 2012-12-07T14:21:47 ::annotator SDL-AMR-09 ::preferred
# ::snt Agree, just cheap entertainers. Their reputation in feudal China somewhat makes sense.
# ::save-date Sat Jul 25, 2015 ::file bolt12_91455_5315_1.txt
(m / multi-sentence
      :snt1 (a / agree-01
            :ARG1 (p / person
                  :ARG0-of (e / entertain-01)
                  :mod (j / just)
                  :ARG1-of (c / cheap-02)))
      :snt2 (s / sense-02
            :ARG1 (t2 / thing
                  :ARG2-of (r / repute-01
                        :ARG1 (t / they)
                        :location (c2 / country :wiki "China" :name (n / name :op1 "China")
                              :mod (f / feudal))))
            :degree (s2 / somewhat)))

# ::id bolt12_91455_5316.1 ::date 2012-12-07T14:23:24 ::annotator SDL-AMR-09 ::preferred
# ::snt Their life looks glorious
# ::save-date Sun Dec 8, 2013 ::file bolt12_91455_5316_1.txt
(l / look-02
      :ARG0 (l2 / live-01
            :ARG0 (t / they))
      :ARG1 (g / glorious))

# ::id bolt12_91455_5317.1 ::date 2012-12-07T14:27:01 ::annotator SDL-AMR-09 ::preferred
# ::snt a group of people of nine professions
# ::save-date Sun Dec 8, 2013 ::file bolt12_91455_5317_1.txt
(g / group
      :consist-of (p / person
            :ARG0-of (h / have-org-role-91
                  :ARG2 (p2 / profession :quant 9))))

# ::id bolt12_91455_5318.1 ::date 2012-12-07T15:00:57 ::annotator SDL-AMR-09 ::preferred
# ::snt Life is hard.
# ::save-date Sat Jul 25, 2015 ::file bolt12_91455_5318_1.txt
(h / hard-02
      :ARG1 (l / life))

# ::id bolt12_91455_5319.1 ::date 2012-12-07T15:01:32 ::annotator SDL-AMR-09 ::preferred
# ::snt :shocked:
# ::save-date Tue Dec 3, 2013 ::file bolt12_91455_5319_1.txt
(s / shock-01)

# ::id bolt12_91455_5320.1 ::date 2012-12-07T15:02:09 ::annotator SDL-AMR-09 ::preferred
# ::snt That's normal, it has always been the case that a whore is heartless and a performer is unrighteous
# ::save-date Fri Jul 24, 2015 ::file bolt12_91455_5320_1.txt
(m / multi-sentence
      :snt1 (n / normal-02
            :ARG1 (t / that))
      :snt2 (a / and
            :op2 (a2 / and
                  :op1 (h / heartless
                        :domain (w2 / whore))
                  :op2 (r / righteous-07 :polarity -
                        :ARG1 (p2 / person
                              :ARG0-of (p3 / perform-01)))
                  :time (a3 / always))))

# ::id bolt12_91455_5321.1 ::date 2012-12-07T15:09:58 ::annotator SDL-AMR-09 ::preferred
# ::snt They want money, not the face
# ::save-date Tue Dec 3, 2013 ::file bolt12_91455_5321_1.txt
(c / contrast-01
      :ARG1 (w / want-01
            :ARG0 (t / they)
            :ARG1 (m / money))
      :ARG2 (w2 / want-01 :polarity -
            :ARG0 t
            :ARG1 (f / face)))

# ::id bolt12_91455_5322.1 ::date 2012-12-07T15:12:03 ::annotator SDL-AMR-09 ::preferred
# ::snt Have a look at the "wolf with glasses" near Ms. Fan, you will know the actress has no choice but drink with him or she will be forced out or even framed.
# ::save-date Sun Jul 26, 2015 ::file bolt12_91455_5322_1.txt
(m / multi-sentence
      :snt1 (l / look-01 :mode imperative
            :ARG0 (y2 / you)
            :ARG1 (w / wolf
                  :ARG1-of (n / near-02
                        :ARG2 (p / person :wiki - :name (n2 / name :op1 "Ms." :op2 "Fan")))
                  :ARG0-of (h2 / have-03
                        :ARG1 (g / glasses))))
      :snt2 (k / know-01
            :ARG0 (y / you)
            :ARG1 (o / obligate-01
                  :ARG1 (p2 / person
                        :ARG0-of (a2 / act-01))
                  :ARG2 (d / drink-01
                        :ARG0 p2
                        :accompanier (h / he))
                  :condition-of (o2 / or
                              :op1 (f / force-01 :polarity -
                                    :ARG1 p2
                                    :ARG2 (o3 / out))
                              :op2 (f2 / frame-02 :polarity -
                                    :ARG1 p2
                                    :mod (e / even))))))

# ::id bolt12_91455_5323.1 ::date 2012-12-20T13:50:25 ::annotator SDL-AMR-09 ::preferred
# ::snt SOB
# ::save-date Fri Feb 26, 2016 ::file bolt12_91455_5323_1.txt
(s2 / son-of-a-bitch)

# ::id bolt12_91455_5324.1 ::date 2012-12-08T12:15:03 ::annotator SDL-AMR-09 ::preferred
# ::snt It's ok as long as there is something to eat :loveliness:
# ::save-date Fri Jul 24, 2015 ::file bolt12_91455_5324_1.txt
(o / okay-04
      :condition (a / as-long-as
            :op1 (s2 / something
                  :ARG1-of (e / eat-01)
                  :mod (l / loveliness))))

# ::id bolt12_91455_5325.1 ::date 2012-12-08T12:19:47 ::annotator SDL-AMR-09 ::preferred
# ::snt No one is easy. Life is like a show, you must have a look at the script to know how to perform
# ::save-date Sun Jun 28, 2015 ::file bolt12_91455_5325_1.txt
(m / multi-sentence
      :snt1 (e / easy-05
            :ARG1 (n / no-one))
      :snt1 (r / resemble-01
            :ARG1 (l / live-01)
            :ARG2 (s / show-04)
            :ARG1-of (m2 / mean-01
                  :ARG2 (o / obligate-01
                        :ARG1 (y / you)
                        :ARG2 (l2 / look-01
                              :ARG0 y
                              :ARG1 (s2 / script)
                              :purpose (k / know-01
                                    :ARG0 y
                                    :ARG1 (t / thing
                                          :manner-of (p2 / perform-01))))))))

# ::id bolt12_91455_5326.1 ::date 2012-12-08T12:32:13 ::annotator SDL-AMR-09 ::preferred
# ::snt All are SB
# ::save-date Wed Dec 4, 2013 ::file bolt12_91455_5326_1.txt
(s / somebody
      :domain (a / all))

# ::id bolt12_91455_5327.1 ::date 2012-12-09T07:48:58 ::annotator SDL-AMR-09 ::preferred
# ::snt There are top scorer in the Imperial Examination in all 360 walks of life! What effort and endeavor behind those top scorer in the Imperial Examination! This is humiliating the word " bean vermicelli"!
# ::save-date Thu Jan 21, 2016 ::file bolt12_91455_5327_1.txt
(m / multi-sentence
      :snt1 (p / person
            :ARG1-of (s / score-01
                  :ARG3 (t2 / thing :wiki "Imperial_examination" :name (n / name :op1 "Imperial" :op2 "Examination"))
                  :degree (t / top))
            :location (w / walk :quant 360
                  :mod (a / all)
                  :mod (l / life)))
      :snt2 (a2 / and
            :op1 (e / effort-01)
            :op2 (e2 / endeavor-01)
            :location (b / behind
                  :op1 (p2 / person
                        :ARG1-of (s2 / score-01
                              :ARG3 (t4 / thing :wiki "Imperial_examination" :name (n2 / name :op1 "Imperial" :op2 "Examination"))
                              :degree (t6 / top))))
            :degree (s3 / so))
      :snt3 (h / humiliate-01
            :ARG0 (t5 / this)
            :ARG1 (w3 / word
                  :mod (v / vermicelli
                        :mod (b2 / bean)))))

# ::id bolt12_91455_5328.1 ::date 2012-12-09T07:50:17 ::annotator SDL-AMR-09 ::preferred
# ::snt Haha
# ::save-date Wed Dec 4, 2013 ::file bolt12_91455_5328_1.txt
(h / haha :mode expressive)

# ::id bolt12_91455_5329.1 ::date 2012-12-09T07:50:41 ::annotator SDL-AMR-09 ::preferred
# ::snt Overdoing
# ::save-date Sun Dec 9, 2012 ::file bolt12_91455_5329_1.txt
(o / overdo-01)

# ::id bolt12_91455_5330.1 ::date 2012-12-09T07:51:13 ::annotator SDL-AMR-09 ::preferred
# ::snt The reality
# ::save-date Wed Dec 4, 2013 ::file bolt12_91455_5330_1.txt
(r / reality)

# ::id bolt12_91455_5331.1 ::date 2012-12-09T07:52:08 ::annotator SDL-AMR-09 ::preferred
# ::snt Shoot those hooligans
# ::save-date Fri Dec 28, 2012 ::file bolt12_91455_5331_1.txt
(s / shoot-02 :mode imperative
      :ARG0 (y / you)
      :ARG1 (h / hooligan
            :mod (t / that)))

# ::id bolt12_91455_5332.1 ::date 2012-12-09T07:53:41 ::annotator SDL-AMR-09 ::preferred
# ::snt Cheap performers
# ::save-date Sat Jul 25, 2015 ::file bolt12_91455_5332_1.txt
(p / person
      :ARG0-of (p2 / perform-01)
      :ARG1-of (c / cheap-02))

# ::id bolt12_91455_5333.1 ::date 2012-12-09T07:54:43 ::annotator SDL-AMR-09 ::preferred
# ::snt Cheap performers!
# ::save-date Sat Jul 25, 2015 ::file bolt12_91455_5333_1.txt
(p / person
      :ARG0-of (p2 / perform-01)
      :ARG1-of (c / cheap-02))

# ::id bolt12_91455_5334.1 ::date 2012-12-09T07:55:27 ::annotator SDL-AMR-09 ::preferred
# ::snt The entertainment circle is a dirty one, all men in it are birds and beasts and scum
# ::save-date Sat Jul 25, 2015 ::file bolt12_91455_5334_1.txt
(m2 / multi-sentence
      :snt1 (d / dirty-02
            :ARG1 (c / circle
                  :mod (e / entertain-01)))
      :snt2 (a2 / and
            :op1 (b / bird)
            :op2 (b2 / beast)
            :op3 (s / scum)
            :domain (m / man
                  :mod (a3 / all)
                  :location (i / it))))

# ::id bolt12_91455_5335.1 ::date 2012-12-09T07:59:08 ::annotator SDL-AMR-09 ::preferred
# ::snt Pity them, but who is to blame? Those female stars are not easy
# ::save-date Wed Dec 4, 2013 ::file bolt12_91455_5335_1.txt
(m / multi-sentence
      :snt2 (e / easy-05 :polarity -
            :ARG1 (f2 / female
                  :mod (t2 / that)
                  :ARG1-of (s2 / star-01)))
      :snt1 (c / contrast-01
            :ARG1 (p / pity-01
                  :ARG1 (t / they))
            :ARG2 (b2 / blame-01
                  :ARG1 (a / amr-unknown))))

# ::id bolt12_91455_5336.1 ::date 2012-12-09T13:05:04 ::annotator SDL-AMR-09 ::preferred
# ::snt Everybody is doing this, how can you make money if you don't do this
# ::save-date Wed Dec 4, 2013 ::file bolt12_91455_5336_1.txt
(m3 / multi-sentence
      :snt1 (d / do-02
            :ARG0 (e2 / everybody)
            :ARG1 (t / this))
      :snt2 (p2 / possible-01
            :ARG1 (m / make-05
                  :ARG0 (y / you)
                  :ARG1 (m2 / money)
                  :manner (a2 / amr-unknown)
                  :condition (d2 / do-02 :polarity -
                        :ARG0 y
                        :ARG1 t))))

# ::id bolt12_91455_5337.1 ::date 2012-12-09T13:05:39 ::annotator SDL-AMR-09 ::preferred
# ::snt She is a proud woman in front of others but is in melancholy mood when staying alone ...
# ::save-date Wed Dec 4, 2013 ::file bolt12_91455_5337_1.txt
(c / contrast-01
      :ARG1 (p / pride-01
            :ARG0 (w / woman)
            :time (b / be-located-at-91
                  :ARG1 w
                  :ARG2 (f / front
                        :op1 (p2 / person
                              :mod (o / other)))))
      :ARG2 (m / mood
            :mod (m2 / melancholy)
            :domain w
            :time (s / stay-01
                  :ARG1 w
                  :ARG3 (a / alone))))

# ::id bolt12_91455_5338.1 ::date 2012-12-09T13:12:42 ::annotator SDL-AMR-09 ::preferred
# ::snt To put it plainly stars nowadays are just popular prostitutes in ancient times. Now that they are famous prostitutes, it should be just normal to drink with some high officials or even sleep with them
# ::save-date Sun Jul 26, 2015 ::file bolt12_91455_5338_1.txt
(m / multi-sentence
      :snt1 (p6 / person
            :ARG1-of (p3 / prostitute-01
                  :ARG0 p6)
            :ARG1-of (p4 / popular-02)
            :mod (j / just)
            :time (t2 / time
                  :mod (a / ancient))
            :domain (p7 / person
                  :ARG1-of (s4 / star-01)
                  :time (n4 / nowadays))
            :ARG1-of (p / put-02
                  :manner (p2 / plain)))
      :snt2 (c / cause-01
            :ARG0 (p8 / person
                  :ARG1-of (p5 / prostitute-01
                        :ARG0 p8)
                  :ARG1-of (f / fame-01)
                  :domain (t / they)
                  :time (n2 / now))
            :ARG1 (r / recommend-01
                  :ARG1 (n / normal-02
                        :ARG1 (o / or
                              :op1 (d / drink-01
                                    :ARG0 t
                                    :accompanier (p9 / person
                                          :quant (s2 / some)
                                          :ARG0-of (h2 / have-org-role-91
                                                :ARG2 (o2 / official
                                                      :ARG1-of (h / high-02)))))
                              :op2 (s3 / sleep-02
                                    :ARG0 t
                                    :ARG1 o2
                                    :mod (e / even)))
                        :mod (j2 / just)))))

# ::id bolt12_91455_5339.1 ::date 2012-12-09T13:22:47 ::annotator SDL-AMR-09 ::preferred
# ::snt Stop talking about others just behave yourself
# ::save-date Wed Dec 4, 2013 ::file bolt12_91455_5339_1.txt
(m / multi-sentence
      :snt1 (s / stop-01 :mode imperative
            :ARG0 (y2 / you)
            :ARG1 (t / talk-01
                  :ARG0 y2
                  :ARG1 (p / person
                        :mod (o / other))))
      :snt2 (b / behave-01 :mode imperative
            :ARG0 (y / you)
            :mod (j / just)))

# ::id bolt12_91455_5340.1 ::date 2012-12-09T13:26:13 ::annotator SDL-AMR-09 ::preferred
# ::snt What should we do in the future! Ability alone isn't enough to become successful! Are we goin' to face such hard choices too?
# ::save-date Sat Jul 25, 2015 ::file bolt12_91455_5340_1.txt
(m / multi-sentence
      :snt1 (r / recommend-01
            :ARG1 (d / do-02
                  :ARG1 (a / amr-unknown)
                  :time (f / future))
            :ARG2 (w / we))
      :snt2 (e / enough :polarity -
            :domain (c2 / capable-01
                  :mod (a3 / alone))
            :purpose (s3 / succeed-01))
      :snt3 (f2 / face-01 :mode interrogative
            :ARG0 (w2 / we)
            :ARG1 (t / thing
                  :ARG1-of (c / choose-01)
                  :ARG1-of (h / hard-02
                        :mod (s2 / such)))
            :mod (t2 / too)))

# ::id bolt12_91455_5341.1 ::date 2012-12-09T13:29:26 ::annotator SDL-AMR-09 ::preferred
# ::snt More suffering is under the disguise of glorious looks, 'tis the undisputable fact.
# ::save-date Wed Dec 4, 2013 ::file bolt12_91455_5341_1.txt
(d2 / disguise-01
      :ARG1 (s / suffer-01
            :quant (m / more))
      :ARG2 (l / look-02
            :ARG1 (g / glorious))
      :ARG2-of (d / dispute-01
            :ARG1-of (p / possible-01 :polarity -)))

# ::id bolt12_91455_5342.1 ::date 2012-12-11T05:32:08 ::annotator SDL-AMR-09 ::preferred
# ::snt It's not so bad, they're just playing in their own circle, out of sight, out of mind,
# ::save-date Sun Jul 26, 2015 ::file bolt12_91455_5342_1.txt
(c2 / cause-01
      :ARG0 (p / play-01
            :ARG0 (t / they)
            :location (c / circle
                  :poss t)
            :mod (j / just)
            :manner (o / out-06
                  :ARG1 t
                  :ARG2 (s / see-01))
            :manner (o2 / out-06
                  :ARG1 t
                  :ARG2 (m / mind)))
      :ARG1 (b / bad-07 :polarity -
            :ARG1 (i / it)
            :degree (s2 / so)))

# ::id bolt12_91455_5342.2 ::date 2012-12-11T05:38:25 ::annotator SDL-AMR-09 ::preferred
# ::snt Not like the old guy Zhang Jizhong not only behaved like a hooligan in his own circle, but also thinks he is virtuous without any talent. He makes TV series when he has nothing to do to wreck people of the whole country.
# ::save-date Tue Dec 2, 2014 ::file bolt12_91455_5342_2.txt
(m / multi-sentence
      :snt1 (c / contrast-01
            :ARG2 (g / guy :wiki - :name (n / name :op1 "Zhang" :op2 "Jizhong")
                  :mod (o / old)
                  :ARG0-of (b / behave-01
                        :ARG1 (h / hooligan)
                        :location (c2 / circle
                              :poss g))
                  :ARG0-of (t / think-01
                        :ARG1 (v / virtuous
                              :domain g
                              :manner (t2 / talent :polarity -))
                        :mod (a2 / also))))
      :snt2 (m2 / make-01
            :ARG0 (h3 / he)
            :ARG1 (s / series
                  :mod (t3 / television))
            :time (h2 / have-03
                  :ARG0 g
                  :ARG1 (n2 / nothing
                        :ARG1-of (d / do-02)))
            :purpose (w / wreck-01
                  :ARG0 h3
                  :ARG1 (p / person
                        :poss (c3 / country
                              :mod (w2 / whole))))))

# ::id bolt12_91455_5343.1 ::date 2012-12-11T06:28:55 ::annotator SDL-AMR-09 ::preferred
# ::snt Both take what they need
# ::save-date Tue Dec 11, 2012 ::file bolt12_91455_5343_1.txt
(t / take-01
      :ARG0 (b / both)
      :ARG1 (t2 / thing
            :ARG1-of (n / need-01
                  :ARG0 b)))

# ::id bolt12_91455_5344.1 ::date 2012-12-11T06:30:32 ::annotator SDL-AMR-09 ::preferred
# ::snt When can China have a pure, innocent girl?
# ::save-date Fri Jul 24, 2015 ::file bolt12_91455_5344_1.txt
(p / possible-01
      :ARG1 (h / have-03
            :ARG0 (c / country :wiki "China" :name (n / name :op1 "China"))
            :ARG1 (g / girl
                  :ARG1-of (p2 / pure-02)
                  :ARG1-of (i / innocent-01)))
      :time (a / amr-unknown))

# ::id bolt12_9145_5531.1 ::date 2012-12-08T12:11:36 ::annotator SDL-AMR-09 ::preferred
# ::snt A story is now very shocking in the entertainment world. It is rumored that Hsu Yuki has been forced out because she refused to drink with a guest as arranged by the company and has to switch to work as a lawyer's assistant instead to make ends meet.
# ::save-date Tue Dec 2, 2014 ::file bolt12_9145_5531_1.txt
(m / multi-sentence
      :snt1 (s / shock-01
            :ARG0 (s2 / story)
            :degree (v / very)
            :time (n / now)
            :location (w / world
                  :mod (e / entertain-01)))
      :snt2 (r / rumor-01
            :ARG1 (a / and
                  :op1 (f / force-01
                        :ARG1 (p / person :wiki "Yuki_Hsu" :name (n2 / name :op1 "Hsu" :op2 "Yuki"))
                        :ARG2 (o / out)
                        :ARG1-of (c / cause-01
                              :ARG0 (r2 / refuse-01
                                    :ARG0 p
                                    :ARG1 (d / drink-01
                                          :ARG0 p
                                          :accompanier (g / guest)
                                          :ARG1-of (a3 / arrange-01
                                                :ARG0 (c2 / company))))))
                  :op2 (o2 / obligate-01
                        :ARG1 p
                        :ARG2 (s3 / switch-01
                              :ARG1 p
                              :ARG2 (w2 / work-01
                                    :ARG0 p
                                    :ARG1 (p2 / person
                                          :ARG0-of (a2 / assist-01
                                                :ARG1 (l / lawyer)))
                                    :purpose (m2 / make-02
                                          :ARG0 p
                                          :ARG1 (m3 / meet-03
                                                :ARG0 (e2 / end)))
                                    :ARG1-of (i2 / instead-of-91)))))))

# ::id bolt12_9145_5531.2 ::date 2012-12-06T14:41:28 ::annotator SDL-AMR-09 ::preferred
# ::snt Much envied super stars often encounter social engagements or circumstances which they don't welcome but have to join in,
# ::save-date Wed Dec 18, 2013 ::file bolt12_9145_5531_2.txt
(e / encounter-01
      :ARG0 (p / person
            :mod (s2 / super)
            :ARG1-of (e2 / envy-01
                  :degree (m / much))
            :ARG1-of (s / star-01))
      :ARG1 (o2 / or
            :op1 (e3 / engage-01
                  :mod (s3 / social))
            :op2 (c2 / circumstance)
            :ARG1-of (w / welcome-01 :polarity -
                  :ARG0 p
                  :concession-of (o3 / obligate-01
                        :ARG1 p
                        :ARG2 (j / join-in-05
                              :ARG0 p
                              :ARG1 o2))))
      :frequency (o / often))

# ::id bolt12_9145_5531.3 ::date 2012-12-06T14:58:00 ::annotator SDL-AMR-09 ::preferred
# ::snt After all, there are many things they can't decide themselves 'cause that will have to do with many aspects and the interests of many people,
# ::save-date Wed May 13, 2015 ::file bolt12_9145_5531_3.txt
(c / cause-01
      :ARG0 (o / obligate-01
            :ARG2 (h / have-to-do-with-04
                  :ARG0 d
                  :ARG1 (a / and
                        :op1 (a2 / aspect
                              :quant (m2 / many))
                        :op2 (i / interest
                              :poss (p2 / person
                                    :quant (m3 / many))))))
      :ARG1 (p / possible-01 :polarity -
            :ARG1 (d / decide-01
                  :ARG0 (t / they)
                  :ARG3 (t2 / thing
                        :quant (m / many)))
            :mod (a3 / after-all)))

# ::id bolt12_9145_5531.4 ::date 2012-12-07T07:58:40 ::annotator SDL-AMR-09 ::preferred
# ::snt Sometimes a dinner party which seems very normal for us ordinary people may not be that simple for stars as we imagined.
# ::save-date Sun Jul 26, 2015 ::file bolt12_9145_5531_4.txt
(p3 / possible-01
      :ARG1 (s3 / simple-02 :polarity -
            :ARG1 (p / party
                  :ARG1-of (n / normal-02
                        :degree (v / very))
                  :mod (d / dinner)
                  :ARG1-of (s / seem-01
                        :ARG2 (w / we
                              :mod (p2 / person
                                    :mod (o / ordinary)))))
            :prep-for (p4 / person
                  :ARG1-of (s4 / star-01))
            :degree (t / that)
            :ARG1-of (r / resemble-01
                  :ARG2 (i / imagine-01
                        :ARG0 w)))
      :frequency (s2 / sometimes))

# ::id bolt12_9145_5531.5 ::date 2012-12-07T08:19:35 ::annotator SDL-AMR-09 ::preferred
# ::snt A star will have lots of contracts and her source of money will be rolling if she tackles well; If she doesn't tack well, what comes after her heel would be forcing out or even frame-ups ...
# ::save-date Thu Dec 17, 2015 ::file bolt12_9145_5531_5.txt
(m / multi-sentence
      :snt1 (a / and
            :op1 (h / have-03
                  :ARG0 (p / person
                        :ARG1-of (s3 / star-01))
                  :ARG1 (c3 / contract-02
                        :quant (l / lot)))
            :op2 (r / roll-01
                  :ARG1 (s2 / source-01
                        :ARG0 p
                        :ARG1 (m2 / money))
                  :condition (t2 / tackle-01
                        :ARG0 p
                        :manner (w / well-09))))
      :snt2 (c2 / come-02
            :ARG0 (o2 / or
                  :op1 (f2 / force-01
                        :ARG2 (o / out))
                  :op2 (f3 / frame-02
                        :mod (e / even)))
            :ARG1 (h2 / heel
                  :part-of (s / she))
            :condition (t3 / tack-00 :polarity -
                  :ARG0 s
                  :ARG1-of (w2 / well-05))))

# ::id bolt12_9145_5531.6 ::date 2012-12-07T08:59:12 ::annotator SDL-AMR-09 ::preferred
# ::snt There are two kinds of smart female stars. Those of the first kind always hold very high integrity and sternly reject all such invitations;
# ::save-date Tue Nov 3, 2015 ::file bolt12_9145_5531_6.txt
(m / multi-sentence
      :snt2 (a / and
            :op1 (h / hold-01
                  :ARG0 (p2 / person
                        :mod (k2 / kind
                              :ord (o / ordinal-entity :value 1))
                        :mod (t / that))
                  :ARG1 (i / integrity
                        :ARG1-of (h2 / high-02
                              :degree (v / very)))
                  :time (a2 / always))
            :op2 (r / reject-01
                  :ARG0 p2
                  :ARG1 (i2 / invite-01
                        :mod (s2 / such)
                        :mod (a3 / all))
                  :manner (s3 / stern)))
      :snt1 (k / kind :quant 2
            :domain (f2 / female
                  :ARG1-of (s / star-01)
                  :ARG1-of (s4 / smart-06))))

# ::id bolt12_9145_5531.7 ::date 2012-12-07T09:10:18 ::annotator SDL-AMR-09 ::preferred
# ::snt the second kind are good at playing the trick and making their objectives achieved with their seed money,
# ::save-date Tue Nov 3, 2015 ::file bolt12_9145_5531_7.txt
(g3 / good-03
      :ARG1 (p3 / person
            :mod (k / kind
                  :ord (o / ordinal-entity :value 2)))
      :ARG2 (a3 / and
            :op1 (p / play-10
                  :ARG0 p3
                  :ARG1 (t / trick))
            :op2 (a4 / achieve-01
                  :ARG0 p3
                  :ARG1 (o2 / objective
                        :poss p3)
                  :manner (m2 / money
                        :mod (s2 / seed)
                        :poss p3))))

# ::id bolt12_9145_5531.8 ::date 2012-12-07T09:15:34 ::annotator SDL-AMR-09 ::preferred
# ::snt It's rumored that even some super female stars won their first roles in this way.
# ::save-date Sun Dec 8, 2013 ::file bolt12_9145_5531_8.txt
(r2 / rumor-01
      :ARG1 (w / win-01
            :ARG0 (f2 / female
                  :quant (s3 / some)
                  :mod (e / even)
                  :mod (s2 / super)
                  :ARG1-of (s / star-01))
            :ARG1 (r / role
                  :ord (o / ordinal-entity :value 1)
                  :poss f2)
            :manner (w2 / way
                  :mod (t / this))))

# ::id bolt12_9145_5531.9 ::date 2012-12-07T09:20:13 ::annotator SDL-AMR-09 ::preferred
# ::snt After drinking some alcohol, the advertiser or show sponsor may take the chance to lie on the female star's shoulder, feel her chin or kiss her cheek, and endurance is the attitude most adopted by the female stars.
# ::save-date Fri Jul 24, 2015 ::file bolt12_9145_5531_9.txt
(a / and
      :op1 (p / possible-01
            :ARG1 (c / chance-02
                  :ARG0 (o / or
                        :op1 (p2 / person
                              :ARG0-of (a2 / advertise-01))
                        :op2 (p3 / person
                              :ARG0-of (s / sponsor-01
                                    :ARG1 (s2 / show-04))))
                  :ARG1 (o2 / or
                        :op1 (l / lie-07
                              :ARG1 o
                              :ARG2 (s3 / shoulder
                                    :part-of (f3 / female
                                          :ARG1-of (s4 / star-01))))
                        :op2 (f / feel-01
                              :ARG0 o
                              :ARG1 (c2 / chin
                                    :part-of f3))
                        :op3 (k / kiss-01
                              :ARG0 o
                              :ARG1 (c3 / cheek
                                    :part-of f3))))
            :time (a3 / after
                  :op1 (d / drink-01
                        :ARG0 o
                        :ARG1 (a4 / alcohol
                              :quant (s5 / some)))))
      :op2 (a5 / adopt-01
            :ARG0 f3
            :ARG1 (a6 / attitude
                  :mod (e / endure-01))
            :degree (m / most)))

# ::id bolt12_9145_5532.1 ::date 2012-12-07T13:31:29 ::annotator SDL-AMR-09 ::preferred
# ::snt They are the very people of lower nine professions
# ::save-date Sat May 23, 2015 ::file bolt12_9145_5532_1.txt
(p / person
      :mod (v / very)
      :domain (t / they)
      :ARG0-of (h / have-org-role-91
            :ARG2 (p3 / profession :quant 9
                  :ARG1-of (l / low-03
                        :degree (m / more)))))

# ::id bolt12_9145_5533.1 ::date 2012-12-07T13:35:27 ::annotator SDL-AMR-09 ::preferred
# ::snt Those stars are just pretending, they are all actually living a much damned better life than this
# ::save-date Thu Feb 11, 2016 ::file bolt12_9145_5533_1.txt
(a3 / and
      :op1 (p / pretend-01
            :ARG0 (p2 / person
                  :mod (t / that)
                  :ARG1-of (s / star-01))
            :mod (j / just))
      :op2 (l / live-01
            :ARG0 p2
            :ARG1 (l2 / life
                  :ARG1-of (d / damn-01 :mode expressive)
                  :ARG1-of (g / good-02
                        :degree (m / more
                              :quant (m2 / much))))
            :ARG1-of (a / actual-02)
            :compared-to (t2 / this)))

# ::id bolt12_9145_5534.1 ::date 2012-12-07T13:42:08 ::annotator SDL-AMR-09 ::preferred
# ::snt Agree, just cheap entertainers. Their reputation in feudal China somewhat makes sense.
# ::save-date Sat Jul 25, 2015 ::file bolt12_9145_5534_1.txt
(m / multi-sentence
      :snt1 (a / agree-01
            :ARG1 (p / person
                  :ARG0-of (e / entertain-01)
                  :mod (j / just)
                  :ARG1-of (c / cheap-02)))
      :snt2 (s3 / sense-02
            :ARG1 (t2 / thing
                  :ARG2-of (r / repute-01
                        :ARG1 (t / they)
                        :location (c2 / country :wiki "China" :name (n / name :op1 "China")
                              :mod (f / feudal))))
            :degree (s2 / somewhat)))

# ::id bolt12_9145_5535.1 ::date 2012-12-07T13:54:01 ::annotator SDL-AMR-09 ::preferred
# ::snt Agree!
# ::save-date Tue Dec 3, 2013 ::file bolt12_9145_5535_1.txt
(a / agree-01)

# ::id bolt12_9145_5536.1 ::date 2012-12-07T13:54:24 ::annotator SDL-AMR-09 ::preferred
# ::snt Ah well, it is not easy to be an actress
# ::save-date Tue Feb 23, 2016 ::file bolt12_9145_5536_1.txt
(e / easy-05 :polarity -
      :ARG1 (p / person
            :ARG0-of (a / act-01))
      :mod (o / oh-well :mode expressive))

# ::id bolt12_9145_5537.1 ::date 2012-12-07T13:56:56 ::annotator SDL-AMR-09 ::preferred
# ::snt They deserve it. They asked for that.
# ::save-date Tue Dec 3, 2013 ::file bolt12_9145_5537_1.txt
(m / multi-sentence
      :snt1 (d / deserve-01
            :ARG0 (t / they)
            :ARG1 (i / it))
      :snt2 (a / ask-02
            :ARG0 (t2 / they)
            :ARG1 (t3 / that)))

# ::id bolt12_9145_5538.1 ::date 2012-12-07T13:58:24 ::annotator SDL-AMR-09 ::preferred
# ::snt It dawned on me nothing is easy!
# ::save-date Wed Dec 4, 2013 ::file bolt12_9145_5538_1.txt
(d / dawn-01
      :ARG1 (e / easy-05
            :ARG1 (n / nothing))
      :ARG2 (i / i))

# ::id bolt12_9145_5539.1 ::date 2012-12-07T14:01:46 ::annotator SDL-AMR-09 ::preferred
# ::snt The women are birds and beasts, and the men are worse than birds and beasts
# ::save-date Wed Apr 29, 2015 ::file bolt12_9145_5539_1.txt
(a / and
      :op1 (a3 / and
            :op1 (b4 / bird)
            :op1 (b5 / beast)
            :domain (w / woman))
      :op1 (b / bad-07
            :ARG1 (m / man)
            :degree (m2 / more)
            :compared-to (a2 / and
                  :op1 b4
                  :op2 b5)))

# ::id wb.eng_0003.1 ::date 2012-09-10T09:58:40 ::annotator ISI-AMR-01 ::preferred
# ::snt Braawwk !
# ::save-date Mon Sep 10, 2012 ::file wb_eng_0003_1.txt
(b / braawwk)

# ::id wb.eng_0003.2 ::date 2012-08-27T10:23:11 ::annotator ISI-AMR-01 ::preferred
# ::snt Braawwkkk !
# ::save-date Tue Mar 26, 2013 ::file wb_eng_0003_2.txt
(b / braawwkkk)

# ::id wb.eng_0003.3 ::date 2012-08-27T10:23:14 ::annotator ISI-AMR-01 ::preferred
# ::snt It did n't take long .
# ::save-date Wed Jun 3, 2015 ::file wb_eng_0003_3.txt
(t / take-10
      :ARG0 (i / it)
      :ARG1 (l / long-03 :polarity -
            :ARG1 i))

# ::id wb.eng_0003.4 ::date 2012-08-27T10:23:18 ::annotator ISI-AMR-01 ::preferred
# ::snt Route 288 , the circumferential highway running around the south - western quadrant of the Richmond New Urban Region , opened in late 2004 .
# ::save-date Wed Nov 4, 2015 ::file wb_eng_0003_4.txt
(o / open-01
      :ARG1 (h / highway :wiki "Virginia_State_Route_288"
            :name (r / name :op1 "Route" :op2 288)
            :ARG1-of (r3 / run-04
                  :direction (a / around
                        :op1 (q / quadrant
                              :part-of (c / country-region :wiki -
                                    :name (r2 / name :op1 "Richmond" :op2 "New" :op3 "Urban" :op4 "Region"))
                              :mod (s / southwest))))
            :mod (c2 / circumference))
      :time (l / late
            :op1 (d / date-entity :year 2004)))

# ::id wb.eng_0003.5 ::date 2012-08-27T11:30:38 ::annotator ISI-AMR-01 ::preferred
# ::snt Already it is changing development patterns for the worse and causing localized traffic congestion around its exits .
# ::save-date Fri Apr 17, 2015 ::file wb_eng_0003_5.txt
(a / and
      :op1 (c / change-01
            :ARG0 (i / it)
            :ARG1 (p / pattern
                  :mod (d / develop-02))
            :ARG1-of (c4 / cause-01
                  :ARG0 (w / worsen-01
                        :ARG1 p)))
      :op2 (c2 / cause-01
            :ARG0 i
            :ARG1 (c3 / congest-01
                  :ARG1 (a2 / around
                        :op1 (e / exit
                              :poss i))
                  :ARG2 (t / traffic)
                  :ARG1-of (l2 / localize-01)))
      :time (a3 / already))

# ::id wb.eng_0003.6 ::date 2012-08-27T11:30:44 ::annotator ISI-AMR-01 ::preferred
# ::snt The Richmond Times - Dispatch tells the tale today about the impact on the Huguenot Trail in Powhatan County .
# ::save-date Thu May 16, 2013 ::file wb_eng_0003_6.txt
(t / tell-01
      :ARG0 (n / newspaper :wiki "Richmond_Times-Dispatch"
            :name (r / name :op1 "Richmond" :op2 "Times-Dispatch"))
      :ARG1 (t2 / tale
            :topic (i / impact-01
                  :ARG1 (r2 / road :wiki -
                        :name (h / name :op1 "Huguenot" :op2 "Trail")
                        :location (c / county :wiki "Powhatan_County,_Virginia"
                              :name (p / name :op1 "Powhatan" :op2 "County")))))
      :time (t3 / today))

# ::id wb.eng_0003.7 ::date 2012-08-27T11:30:51 ::annotator ISI-AMR-01 ::preferred
# ::snt Traffic has more than doubled in one section of Huguenot Trail since 288 opened , reports Will Jones .
# ::save-date Tue Mar 26, 2013 ::file wb_eng_0003_7.txt
(r2 / report-01
      :ARG0 (p / person :wiki -
            :name (w / name :op1 "Will" :op2 "Jones"))
      :ARG1 (d / double-01
            :ARG1 (t / traffic
                  :location (s / section :quant 1
                        :part-of (r / road :wiki -
                              :name (h / name :op1 "Huguenot" :op2 "Trail"))))
            :time (s2 / since
                  :op1 (o / open-01
                        :ARG1 (r3 / road :wiki "Virginia_State_Route_288"
                              :name (x / name :op1 288))))
            :mod (m / more-than)))

# ::id wb.eng_0003.8 ::date 2012-08-27T11:30:55 ::annotator ISI-AMR-01 ::preferred
# ::snt Speeding and accidents have surged as well :
# ::save-date Tue Sep 11, 2012 ::file wb_eng_0003_8.txt
(s / surge-01
  :ARG1 (a / and
          :op1 (s2 / speed-01)
          :op2 (a2 / accident))
  :mod (a3 / as-well))

# ::id wb.eng_0003.9 ::date 2012-08-27T11:31:02 ::annotator ISI-AMR-01 ::preferred
# ::snt 17 accidents have been reported near the intersection of Winterfield Road so far this year , up from 12 for all of 2004 .
# ::save-date Mon Feb 15, 2016 ::file wb_eng_0003_9.txt
(r / report-01
      :ARG1 (a / accident :quant 17
            :ARG1-of (n / near-02
                  :ARG2 (i4 / intersect-01
                        :ARG0 (r2 / road :wiki - :name (w / name :op1 "Winterfield" :op2 "Road"))))
            :ARG4-of (u / up-02
                  :ARG3 (a3 / accident :quant 12
                        :time (d / date-entity :year 2004
                              :mod (a4 / all)))))
      :time (s2 / so-far
            :op1 (y / year
                  :mod (t / this))))

# ::id wb.eng_0003.10 ::date 2012-08-27T11:31:19 ::annotator ISI-AMR-01 ::preferred
# ::snt Dale Totten , resident engineer for the Virginia Department of Transportation , noted that VDOT would four - lane the road for about $ 13 million if it had more money .
# ::save-date Mon Sep 23, 2013 ::file wb_eng_0003_10.txt
(n / note-01
      :ARG0 (p / person :wiki -
            :name (d / name :op1 "Dale" :op2 "Totten")
            :ARG0-of (h2 / have-org-role-91
                  :ARG1 (g / government-organization :wiki "Virginia_Department_of_Transportation"
                        :name (v / name :op1 "Virginia" :op2 "Department" :op3 "of" :op4 "Transportation"))
                  :ARG2 (p3 / person
                        :ARG0-of (e2 / engineer-01)
                        :mod (p2 / person
                              :ARG0-of (r / reside-01)))))
      :ARG1 (l2 / lane-01 :quant 4
            :ARG0 g
            :ARG1 (r2 / road)
            :condition (h / have-03
                  :ARG0 g
                  :ARG1 (m2 / money
                        :mod (m3 / more)))
            :ARG1-of (c / cost-01
                  :ARG2 (a / about
                        :op1 (m / monetary-quantity :quant 13000000
                              :unit (d2 / dollar))))))

# ::id wb.eng_0003.11 ::date 2012-08-27T11:31:24 ::annotator ISI-AMR-01 ::preferred
# ::snt Of course , VDOT has no more money for road construction in the Richmond region .
# ::save-date Wed Oct 17, 2012 ::file wb_eng_0003_11.txt
(h / have-03 :polarity -
      :ARG0 (g / government-organization :wiki "Virginia_Department_of_Transportation"
            :name (v / name :op1 "VDOT"))
      :ARG1 (m / money
            :purpose (c2 / construct-01
                  :ARG1 (r2 / road
                        :location (r3 / region
                              :part (c / city :wiki "Richmond,_Virginia"
                                    :name (r / name :op1 "Richmond"))))))
      :mod (o / of-course))

# ::id wb.eng_0003.12 ::date 2012-09-13T09:10:43 ::annotator ISI-AMR-01 ::preferred
# ::snt One reason is that VDOT , at the behest of local politicians and boosters , spent all its friggin' money on 288 !
# ::save-date Wed Sep 23, 2015 ::file wb_eng_0003_12.txt
(c / cause-01
      :ARG0 (s / spend-01
            :ARG0 (g / government-organization :wiki "Virginia_Department_of_Transportation"
                  :name (v / name :op1 "VDOT"))
            :ARG1 (r / road :wiki "Virginia_State_Route_288"
                  :name (n / name :op1 288))
            :ARG3 (m / money
                  :poss g
                  :mod (a / all)
                  :mod (f / frigging))
            :ARG1-of (c2 / cause-01
                  :ARG0 (a2 / and
                        :op1 (p / politician)
                        :op2 (p2 / person
                              :ARG0-of (b2 / boost-01))
                        :ARG1-of (l / local-02)))))

# ::id wb.eng_0003.13 ::date 2012-09-14T14:13:20 ::annotator ISI-AMR-01 ::preferred
# ::snt Where 's Homer Simpson when you need him ?
# ::save-date Sun Sep 16, 2012 ::file wb_eng_0003_13.txt
(b / be-located-at-91
      :ARG1 (p / person :wiki "Homer_Simpson"
            :name (h / name :op1 "Homer" :op2 "Simpson"))
      :ARG2 (a / amr-unknown)
      :time (n / need-01
            :ARG0 (y / you)
            :ARG1 p))

# ::id wb.eng_0003.14 ::date 2012-09-14T14:16:05 ::annotator ISI-AMR-01 ::preferred
# ::snt This is a major `` D'oh! '' moment .
# ::save-date Wed Sep 23, 2015 ::file wb_eng_0003_14.txt
(m / moment
      :ARG1-of (m2 / major-02)
      :domain (t / this)
      :mod (d / doh :mode expressive))

# ::id wb.eng_0003.15 ::date 2012-09-13T09:18:19 ::annotator ISI-AMR-01 ::preferred
# ::snt As we predicted , Route 288 is generating residential development in scarcely populated areas all around its exits , overtaxing the local country roads .
# ::save-date Sun Jul 26, 2015 ::file wb_eng_0003_15.txt
(g / generate-01
      :ARG0 (r2 / road :wiki "Virginia_State_Route_288"
            :name (r / name :op1 "Route" :op2 288))
      :ARG1 (d / develop-02
            :ARG1 (r3 / residence)
            :location (a / area
                  :ARG1-of (p2 / populate-01
                        :mod (s / scarce))
                  :location (a2 / around
                        :op1 (e / exit
                              :part-of r2)
                        :mod (a3 / all)))
            :ARG0-of (o / overtax-01
                  :ARG2 (r4 / road
                        :ARG1-of (l / local-02
                              :ARG2 (c2 / country)))))
      :ARG1-of (p / predict-01
            :ARG0 (w / we)))

# ::id wb.eng_0003.16 ::date 2012-09-13T09:22:46 ::annotator ISI-AMR-01 ::preferred
# ::snt While the limited access highway might provide limited traffic relief for people driving back and forth between Chesterfield and Goochland counties , other people are making choices about where they live and work ,
# ::save-date Tue Mar 26, 2013 ::file wb_eng_0003_16.txt
(c5 / contrast-01
      :ARG1 (c2 / choose-01
            :ARG0 (p / person
                  :mod (o / other))
            :ARG1 (a / and
                  :op1 (l / location
                        :location-of (w / work-01
                              :ARG0 p))
                  :op2 (l4 / location
                        :location-of (l2 / live-01
                              :ARG0 p))))
      :ARG2 (p4 / possible-01
            :ARG1 (r2 / relieve-01
                  :ARG0 (h / highway
                        :ARG1-of (a2 / access-01
                              :ARG1-of (l3 / limit-01)))
                  :ARG1 (t / traffic)
                  :ARG2 (p2 / person
                        :ARG0-of (d / drive-01
                              :location (b / between
                                    :op1 (c3 / county :wiki "Chesterfield_County,_Virginia"
                                          :name (c / name :op1 "Chesterfield" :op2 "County"))
                                    :op2 (c4 / county :wiki "Goochland_County,_Virginia"
                                          :name (g3 / name :op1 "Goochland" :op2 "County")))
                              :direction (a3 / and
                                    :op1 (b2 / back)
                                    :op2 (f / forth)))))))

# ::id wb.eng_0003.17 ::date 2012-09-13T09:34:53 ::annotator ISI-AMR-01 ::preferred
# ::snt and they are creating traffic congestion in new places .
# ::save-date Wed Nov 4, 2015 ::file wb_eng_0003_17.txt
(a / and
      :op2 (c / create-01
            :ARG0 (t / they)
            :ARG1 (c2 / congest-01
                  :ARG2 (t2 / traffic)
                  :location (p / place
                        :ARG1-of (n / new-01)))))

# ::id wb.eng_0003.18 ::date 2012-09-13T13:20:46 ::annotator ISI-AMR-01 ::preferred
# ::snt The only thing that surprises me is how rapidly this is happening .
# ::save-date Mon Sep 17, 2012 ::file wb_eng_0003_18.txt
(s / surprise-01
  :ARG0 (r / rapid
          :manner-of (t / this)
          :mod (o / only))
  :ARG1 (i / i))

# ::id wb.eng_0003.19 ::date 2012-09-13T13:23:55 ::annotator ISI-AMR-01 ::preferred
# ::snt Even I thought there might be a lag of three or four years .
# ::save-date Mon Sep 17, 2012 ::file wb_eng_0003_19.txt
(t2 / think-01
  :ARG0 (i / i
          :mod (e / even))
  :ARG1 (p / possible-01
          :ARG1 (l / lag-01
                    :ARG2 (o2 / or
                            :op1 (t3 / temporal-quantity
                                   :quant 3
                                   :unit (y3 / year))
                            :op2 (t / temporal-quantity
                                   :quant 4
                                   :unit (y2 / year))))))

# ::id wb.eng_0003.20 ::date 2012-09-14T14:58:15 ::annotator ISI-AMR-01 ::preferred
# ::snt If Route 288 has already created a $ 13 million road - construction in just this one exist , think of the liability it has created for all of its exits !
# ::save-date Mon Mar 25, 2013 ::file wb_eng_0003_20.txt
(t / think-01 :mode imperative
      :ARG0 (y / you)
      :ARG1 (l / liable-01
            :ARG1-of (c / create-01
                  :ARG0 r2
                  :ARG3 (e / exit
                        :mod (a / all)
                        :poss r2)))
      :ARG1-of (c5 / cause-01
            :ARG0 (c2 / create-01
                  :ARG0 (r2 / road :wiki "Virginia_State_Route_288"
                        :name (r / name :op1 "Route" :op2 288))
                  :ARG1 (c3 / construct-01
                        :ARG1 (r3 / road)
                        :ARG1-of (c4 / cost-01
                              :ARG2 (m / monetary-quantity :quant 13000000
                                    :unit (d / dollar)))
                        :location (e2 / exit :quant 1
                              :mod (t2 / this)
                              :mod (j / just)))
                  :time (a2 / already))))

# ::id wb.eng_0003.21 ::date 2012-09-13T17:00:52 ::annotator ISI-AMR-01 ::preferred
# ::snt Here 's another prodiction :
# ::save-date Mon Sep 17, 2012 ::file wb_eng_0003_21.txt
(t / thing
  :ARG1-of (p / predict-01)
  :mod (a / another))

# ::id wb.eng_0003.22 ::date 2012-09-14T15:07:06 ::annotator ISI-AMR-01 ::preferred
# ::snt After a few more years of scattered subdivision development and approval of mega-commercial projects at major 288 intersections , the need for new road improvements will soar .
# ::save-date Wed Nov 4, 2015 ::file wb_eng_0003_22.txt
(s / soar-01
      :ARG1 (n / need-01
            :ARG1 (i / improve-01
                  :ARG1 (r / road)
                  :ARG1-of (n2 / new-01)))
      :time (a / after
            :op1 (a2 / and
                  :op1 (d / develop-02
                        :ARG1 (s2 / subdivision)
                        :ARG1-of (s3 / scatter-01))
                  :op2 (a3 / approve-01
                        :ARG1 (p / project
                              :mod (c / commerce
                                    :mod (m2 / mega))
                              :location (i2 / intersect-01
                                    :ARG0 (r2 / road :wiki "Virginia_State_Route_288"
                                          :name (x / name :op1 288))
                                    :ARG1 (r3 / road
                                          :ARG1-of (m3 / major-02)))))
                  :duration (f3 / few
                        :op1 (t / temporal-quantity :quant 1
                              :unit (y / year))
                        :mod (m / more)))))

# ::id wb.eng_0003.23 ::date 2012-09-13T17:11:45 ::annotator ISI-AMR-01 ::preferred
# ::snt Before the end of the decade , we may well see the unfunded liability zoom well past the original $ 400 million it took to build the original highway .
# ::save-date Tue Jul 28, 2015 ::file wb_eng_0003_23.txt
(p / possible-01
      :ARG1 (s / see-01
            :ARG0 (w / we)
            :ARG1 (z / zoom-01
                  :ARG1 (l / liability
                        :ARG1-of (f / fund-01 :polarity -))
                  :ARG4 (p2 / past
                        :op1 (m / monetary-quantity :quant 400000000
                              :unit (d / dollar)
                              :ARG1-of (t / take-10
                                    :ARG0 (b2 / build-01
                                          :ARG1 (h / highway
                                                :mod (o / original))))
                              :mod (o2 / original))
                        :mod (w2 / well)))
            :time (b / before
                  :op1 (e / end-01
                        :ARG1 (d2 / decade))))
      :degree (w3 / well))

# ::id wb.eng_0003.24 ::date 2012-09-20T21:50:10 ::annotator ISI-AMR-01 ::preferred
# ::snt To the brainiacs who thought Route 288 was such a great idea :
# ::save-date Mon Sep 24, 2012 ::file wb_eng_0003_24.txt
(s / say-01
      :ARG0 i
      :ARG2 (b / brainiac
            :ARG0-of (t / think-01
                  :ARG1 (i / idea
                        :mod (g / great
                              :mod (s2 / such))
                        :domain (r2 / road :wiki "Virginia_State_Route_288"
                              :name (r / name :op1 "Route" :op2 288))))))

# ::id wb.eng_0003.25 ::date 2012-09-20T21:51:24 ::annotator ISI-AMR-01 ::preferred
# ::snt Thanks for nothing .
# ::save-date Mon Sep 24, 2012 ::file wb_eng_0003_25.txt
(t / thank-01
  :ARG0 (i / i)
  :ARG1 (y / you)
  :ARG2 (n / nothing))

# ::id wb.eng_0003.26 ::date 2012-09-20T21:52:05 ::annotator ISI-AMR-01 ::preferred
# ::snt I think we could have spent the $ 400 million better elsewhere .
# ::save-date Thu Oct 15, 2015 ::file wb_eng_0003_26.txt
(t / think-01
      :ARG0 (i / i)
      :ARG1 (p / possible-01
            :ARG1 (s / spend-01
                  :ARG0 (w / we)
                  :ARG1 (e / elsewhere)
                  :ARG3 (m / monetary-quantity :quant 400000000
                        :unit (d / dollar))
                  :manner (g / good-02
                        :degree (m2 / more)))))

# ::id wb.eng_0003.27 ::date 2012-09-20T21:54:31 ::annotator ISI-AMR-01 ::preferred
# ::snt I do n't think you can blame 288 for creating those people .
# ::save-date Mon Sep 24, 2012 ::file wb_eng_0003_27.txt
(t / think-01
      :ARG0 (i / i)
      :ARG1 (r / recommend-01 :polarity -
            :ARG1 (b / blame-01
                  :ARG0 (y / you)
                  :ARG1 (r2 / road :wiki "Virginia_State_Route_288"
                        :name (x / name :op1 288))
                  :ARG2 (c / create-01
                        :ARG1 (p / person
                              :mod (t2 / that))))
            :ARG2 (y2 / you)))

# ::id wb.eng_0003.28 ::date 2012-09-20T21:56:09 ::annotator ISI-AMR-01 ::preferred
# ::snt If there enough of them to create new traffic congestion in new places , then what is the alternative ?
# ::save-date Wed Nov 4, 2015 ::file wb_eng_0003_28.txt
(a / alternative
      :domain (a2 / amr-unknown)
      :condition (e / enough
            :quant-of (t3 / they)
            :ARG0-of (c / create-01
                  :ARG1 (c2 / congest-01
                        :ARG0 t3
                        :ARG2 (t2 / traffic)
                        :location (p / place
                              :ARG1-of (n2 / new-01))
                        :ARG1-of (n / new-01)))))

# ::id wb.eng_0003.29 ::date 2012-09-20T21:58:53 ::annotator ISI-AMR-01 ::preferred
# ::snt Additional traffic congestion in old places ?
# ::save-date Mon Sep 24, 2012 ::file wb_eng_0003_29.txt
(c / congest-01
  :ARG2 (t / traffic)
  :location (p / place
              :mod (o / old))
  :mode interrogative
  :mod (a2 / additional))

# ::id wb.eng_0003.30 ::date 2012-09-20T11:48:46 ::annotator ISI-AMR-01 ::preferred
# ::snt Now you understand how people like TMT in Fairfax feel .
# ::save-date Wed Sep 26, 2012 ::file wb_eng_0003_30.txt
(u / understand-01
      :ARG0 (y / you)
      :ARG1 (t2 / thing
            :ARG1-of (f2 / feel-01
                  :ARG0 (p2 / person
                        :example (p / person :wiki -
                              :name (t / name :op1 "TMT")
                              :location (c / city :wiki "Fairfax,_Virginia"
                                    :name (f / name :op1 "Fairfax"))))))
      :time (n / now))

# ::id wb.eng_0003.31 ::date 2012-09-23T17:26:51 ::annotator ISI-AMR-01 ::preferred
# ::snt I 'd usually take the pro-road position -
# ::save-date Fri Jul 24, 2015 ::file wb_eng_0003_31.txt
(t / take-01
      :ARG0 (i / i)
      :ARG1 (p / position-02
            :ARG0 i
            :ARG2 (f / favor-01
                  :ARG1 (r / road)))
      :mod (u / usual))

# ::id wb.eng_0003.32 ::date 2012-09-23T17:28:30 ::annotator ISI-AMR-01 ::preferred
# ::snt but with the glaring needs in other parts of the state , 288 was definitely excess ...
# ::save-date Fri May 9, 2014 ::file wb_eng_0003_32.txt
(c / contrast-01
      :ARG2 (e / excess
            :mod (d / definite)
            :domain (r / road :wiki "Virginia_State_Route_288"
                  :name (x / name :op1 288))
            :prep-with (n / need-01
                  :mod (g / glaring)
                  :location (t / thing
                        :part-of (s / state)
                        :mod (o / other)))))

# ::id wb.eng_0003.33 ::date 2012-09-23T17:31:53 ::annotator ISI-AMR-01 ::preferred
# ::snt You have a city , Richmond , that has virtually no traffic .
# ::save-date Mon May 11, 2015 ::file wb_eng_0003_33.txt
(h / have-03
      :ARG0 (c / city :wiki "Richmond,_Virginia" :name (r / name :op1 "Richmond"))
      :ARG1 (t / traffic)
      :ARG1-of (h2 / have-polarity-91
            :ARG2 -
            :degree (v / virtual)))

# ::id wb.eng_0003.34 ::date 2012-09-23T17:33:25 ::annotator ISI-AMR-01 ::preferred
# ::snt The rush hour is 30 minutes long ...
# ::save-date Fri Jun 19, 2015 ::file wb_eng_0003_34.txt
(l / last-01
      :ARG1 (h / hour
            :time-of (r / rush-01))
      :ARG2 (t / temporal-quantity :quant 30
            :unit (m / minute)))

# ::id wb.eng_0003.35 ::date 2012-09-28T16:06:47 ::annotator ISI-AMR-01 ::preferred
# ::snt And you give them a beltway through a largely rural area .
# ::save-date Thu Nov 13, 2014 ::file wb_eng_0003_35.txt
(a / and
      :op2 (g / give-01
            :ARG0 (y / you)
            :ARG1 (b / beltway
                  :path (a2 / area
                        :mod (r / rural
                              :degree (l / large))))
            :ARG2 (t / they)))

# ::id wb.eng_0003.36 ::date 2012-09-28T16:10:07 ::annotator ISI-AMR-01 ::preferred
# ::snt A road to no where ...
# ::save-date Fri Sep 28, 2012 ::file wb_eng_0003_36.txt
(r / road
      :destination (n / nowhere))

# ::id wb.eng_0003.37 ::date 2012-09-28T16:10:42 ::annotator ISI-AMR-01 ::preferred
# ::snt Just think if this money had been spent on another potomac crossing or road improvements that are desperately needed in NOVA ?
# ::save-date Thu Jan 21, 2016 ::file wb_eng_0003_37.txt
(t / think-01 :mode imperative
      :ARG0 (y / you)
      :ARG1 (p2 / possible-01
            :ARG1 (s / spend-01
                  :ARG1 (o / or
                        :op1 (f2 / facility
                              :location-of (c / cross-02
                                    :ARG1 (r / river :wiki "Potomac_River" :name (n2 / name :op1 "Potomac")))
                              :mod (a / another))
                        :op2 (i / improve-01
                              :ARG1 (r2 / road)
                              :ARG1-of (n3 / need-01
                                    :ARG1-of (d / desperate-02)
                                    :location (c2 / country-region :wiki "Northern_Virginia" :name (n / name :op1 "NOVA")))))
                  :ARG3 (m / money
                        :mod (t2 / this))))
      :mod (j / just))

# ::id wb.eng_0003.38 ::date 2012-09-28T16:24:41 ::annotator ISI-AMR-01 ::preferred
# ::snt Virginia Centrist , To add insult to injury , the rest of the state helped pay for 288 in last year 's budget deal -- wiped the slate clean of debt .
# ::save-date Wed Oct 3, 2012 ::file wb_eng_0003_38.txt
(s2 / say-01
      :ARG0 i
      :ARG1 (c / cause-01
            :ARG0 (h / help-01
                  :ARG0 (r / rest
                        :part-of (s / state))
                  :ARG1 (p2 / pay-01
                        :ARG0 r
                        :ARG3 (r2 / road :wiki "Virginia_State_Route_288"
                              :name (x / name :op1 288))
                        :time (d / deal-01
                              :ARG2 (b / budget)
                              :time (y / year
                                    :mod (l / last))))
                  :ARG0-of (a / add-02
                        :ARG1 (i / insult-01)
                        :ARG2 (i2 / injure-01)))
            :ARG1 (w / wipe-out-02
                  :ARG0 p2
                  :ARG1 (d2 / debt)))
      :ARG2 (p / person :wiki -
            :name (v / name :op1 "Virginia" :op2 "Centrist")))

# ::id wb.eng_0003.39 ::date 2012-09-28T08:54:05 ::annotator ISI-AMR-01 ::preferred
# ::snt It was very nice of y'all to oblige us .
# ::save-date Wed Sep 23, 2015 ::file wb_eng_0003_39.txt
(n / nice-01
      :ARG1 (o / oblige-01
            :ARG0 (y / you-all)
            :ARG1 (w / we))
      :degree (v / very))

# ::id wb.eng_0003.40 ::date 2012-09-28T08:55:10 ::annotator ISI-AMR-01 ::preferred
# ::snt Did n't make much sense , though .
# ::save-date Tue May 5, 2015 ::file wb_eng_0003_40.txt
(h / have-concession-91
      :ARG1 (s / sense-02 :polarity -
            :degree (m2 / much)))

# ::id wb.eng_0003.41 ::date 2012-09-28T08:59:17 ::annotator ISI-AMR-01 ::preferred
# ::snt It 's the same old problem .
# ::save-date Wed Oct 3, 2012 ::file wb_eng_0003_41.txt
(p / problem
  :ARG1-of (s / same-01
             :ARG2 (i / it))
  :mod (o / old))

# ::id wb.eng_0003.42 ::date 2012-09-28T09:00:00 ::annotator ISI-AMR-01 ::preferred
# ::snt If you get out ahead of the need you are accused of causing sprawl .
# ::save-date Wed Oct 3, 2012 ::file wb_eng_0003_42.txt
(a / accuse-01
  :ARG1 (y / you)
  :ARG2 (c / cause-01
          :ARG0 y
          :ARG1 (s / sprawl-01))
  :condition (g / get-05
               :ARG1 y
               :ARG2 (a2 / ahead
                       :op1 (n2 / need-01))))

# ::id wb.eng_0003.43 ::date 2012-09-28T09:01:33 ::annotator ISI-AMR-01 ::preferred
# ::snt If you build where the need is already acute , then the claim is you ca n't pave your way out of congestion .
# ::save-date Sun Jul 26, 2015 ::file wb_eng_0003_43.txt
(c / claim-01
      :ARG1 (p / possible-01 :polarity -
            :ARG1 (p2 / pave-02
                  :ARG0 (y / you)
                  :ARG1 (w / way
                        :poss y)
                  :ARG2 (o / out-06
                        :ARG2 (c2 / congest-01))))
      :condition (b / build-01
            :ARG0 y
            :location (p3 / place
                  :location-of (n / need-01
                        :mod (a / acute
                              :time (a2 / already))))))

# ::id wb.eng_0003.44 ::date 2012-09-28T09:05:25 ::annotator ISI-AMR-01 ::preferred
# ::snt Anonymous -
# ::save-date Fri Sep 28, 2012 ::file wb_eng_0003_44.txt
(p / person :wiki -
      :name (a / name :op1 "Anonymous"))

# ::id wb.eng_0003.45 ::date 2012-09-28T09:05:41 ::annotator ISI-AMR-01 ::preferred
# ::snt That 's a fair point .
# ::save-date Wed Jan 20, 2016 ::file wb_eng_0003_45.txt
(p / point
      :domain (t / that)
      :ARG1-of (f / fair-01))

# ::id wb.eng_0003.46 ::date 2012-09-28T09:05:57 ::annotator ISI-AMR-01 ::preferred
# ::snt 5:26 makes a good point .
# ::save-date Wed Nov 4, 2015 ::file wb_eng_0003_46.txt
(m / make-01
      :ARG0 (p3 / person :wiki - :name (n / name :op1 "5:26"))
      :ARG1 (p2 / point
            :ARG1-of (g / good-02)))

# ::id wb.eng_0003.47 ::date 2012-09-28T09:08:11 ::annotator ISI-AMR-01 ::preferred
# ::snt However , this situation hammers home the validity of the state auditor 's report finding that the CTB and VDOT fail to fund transportation projects based on a comprehensive state transportation plan , but rather , based on whoever does the best job of lobbying .
# ::save-date Mon Nov 2, 2015 ::file wb_eng_0003_47.txt
(c3 / contrast-01
      :ARG2 (h / hammer-02
            :ARG0 (s / situation
                  :mod (t / this))
            :ARG1 (v2 / valid-02
                  :ARG1 (t2 / thing
                        :ARG1-of (r / report-01
                              :ARG0 (p / person
                                    :ARG0-of (h3 / have-org-role-91
                                          :ARG1 (s4 / state)
                                          :ARG3 (a / audit-01
                                                :ARG0 p))))
                        :ARG0-of (f / find-02
                              :ARG1 (f4 / fund-01
                                    :ARG0 (a2 / and
                                          :op1 (g / government-organization :wiki "Commonwealth_Transportation_Board" :name (c / name :op1 "CTB"))
                                          :op2 (g2 / government-organization :wiki "Virginia_Department_of_Transportation" :name (v / name :op1 "VDOT")))
                                    :ARG1 (p2 / project
                                          :mod (t3 / transport-01))
                                    :ARG1-of (b4 / base-02
                                          :ARG2 (p4 / person
                                                :ARG0-of (l / lobby-01
                                                      :manner (g3 / good-02
                                                            :degree (m / most))))
                                          :ARG1-of (i / instead-of-91
                                                :ARG2 (b2 / base-02
                                                      :ARG1 f4
                                                      :ARG2 (p3 / plan-01
                                                            :ARG1 (t5 / transport-01
                                                                  :ARG4 (s3 / state))
                                                            :manner (c2 / comprehensive)))))))))
            :destination (h2 / home)))

# ::id wb.eng_0003.48 ::date 2012-09-28T09:23:40 ::annotator ISI-AMR-01 ::preferred
# ::snt I submit that this is a disgraceful situation that should not be tolerated .
# ::save-date Wed Oct 10, 2012 ::file wb_eng_0003_48.txt
(s / submit-01
  :ARG0 (i / i)
  :ARG1 (s2 / situation
          :domain (t2 / this)
          :ARG1-of (t / tolerate-01
                     :polarity -
                     :ARG1-of (r / recommend-01))
          :ARG0-of (d2 / disgrace-01)))

# ::id wb.eng_0003.49 ::date 2012-09-28T09:26:20 ::annotator ISI-AMR-01 ::preferred
# ::snt Moreover , Senator Chichester and his toadies would make this worse by pouring more money into this flawed institution .
# ::save-date Thu Nov 19, 2015 ::file wb_eng_0003_49.txt
(a / and
      :op2 (p2 / pour-01
            :ARG0 (a2 / and
                  :op1 (p / person :wiki "John_Chichester" :name (n / name :op1 "Chichester")
                        :ARG0-of (h / have-org-role-91
                              :ARG2 (s / senator)))
                  :op2 (t / toady
                        :poss p))
            :ARG1 (m2 / money
                  :mod (m3 / more))
            :ARG3 (i / institution
                  :mod (t3 / this)
                  :ARG1-of (f / flaw-01))
            :ARG0-of (c / cause-01
                  :ARG1 (w / worsen-01
                        :ARG1 (t4 / this)))))

# ::id wb.eng_0003.50 ::date 2012-09-28T09:29:27 ::annotator ISI-AMR-01 ::preferred
# ::snt What is the purpose of transportation - related expenditures ?
# ::save-date Tue Mar 26, 2013 ::file wb_eng_0003_50.txt
(h / have-purpose-91
      :ARG1 (t / thing
            :ARG1-of (e / expend-01
                  :ARG2 (t2 / transport-01)))
      :ARG2 (a / amr-unknown))

# ::id wb.eng_0003.51 ::date 2012-09-28T09:31:27 ::annotator ISI-AMR-01 ::preferred
# ::snt In Virginia , it 's to benefit private business plans and not to serve the public interest .
# ::save-date Sun Jul 26, 2015 ::file wb_eng_0003_51.txt
(a / and
      :op1 (h / have-purpose-91
            :ARG1 (i / it)
            :ARG2 (b / benefit-01
                  :ARG1 (p / plan
                        :mod (b2 / business
                              :ARG1-of (p2 / private-03)))))
      :op2 (h2 / have-purpose-91 :polarity -
            :ARG1 i
            :ARG2 (s2 / serve-01
                  :ARG1 (i2 / interest
                        :poss (p3 / public))))
      :location (s / state :wiki "Virginia" :name (v / name :op1 "Virginia")))

# ::id wb.eng_0003.52 ::date 2012-09-28T09:33:32 ::annotator ISI-AMR-01 ::preferred
# ::snt You all are dead wrong .
# ::save-date Wed Sep 23, 2015 ::file wb_eng_0003_52.txt
(w / wrong-04
      :ARG1 (y / you-all)
      :degree (d / dead))

# ::id wb.eng_0003.53 ::date 2012-09-28T09:35:20 ::annotator ISI-AMR-01 ::preferred
# ::snt No less than Walter Stoch stated that 288 money was intended to be paid from economic development money .
# ::save-date Mon Oct 15, 2012 ::file wb_eng_0003_53.txt
(s / state-01
      :ARG0 (p / person :wiki "Walter_Stosch"
            :name (w / name :op1 "Walter" :op2 "Stoch")
            :mod (l / less :polarity -))
      :ARG1 (i / intend-01
            :ARG1 (p2 / pay-01
                  :ARG1 (m2 / money
                        :purpose (d / develop-02
                              :ARG1 (e / economy)))
                  :ARG3 (r / road :wiki "Virginia_State_Route_288"
                        :name (x / name :op1 288)))))

# ::id wb.eng_0003.54 ::date 2012-09-28T09:40:15 ::annotator ISI-AMR-01 ::preferred
# ::snt Come on folks !!
# ::save-date Mon Oct 15, 2012 ::file wb_eng_0003_54.txt
(c / come-on-25
  :ARG1 (f / folk)
  :mode imperative)

# ::id wb.eng_0003.55 ::date 2012-09-28T09:41:20 ::annotator ISI-AMR-01 ::preferred
# ::snt TMT : I do n't understand your point .
# ::save-date Fri Oct 5, 2012 ::file wb_eng_0003_55.txt
(s / say-01
      :ARG0 (i / i)
      :ARG1 (u / understand-01 :polarity -
            :ARG0 i
            :ARG1 (p2 / point
                  :poss p))
      :ARG2 (p / person :wiki -
            :name (t / name :op1 "TMT")))

# ::id wb.eng_0003.56 ::date 2012-09-28T09:42:09 ::annotator ISI-AMR-01 ::preferred
# ::snt when was the last time you were stuck in traffic that you were n't on your way to or from some sort of business ?
# ::save-date Mon Oct 15, 2012 ::file wb_eng_0003_56.txt
(s / stick-01
  :ARG1 (y / you)
  :ARG2 (t / traffic)
  :time (a / amr-unknown
          :mod (l2 / last)
          :time-of (o / or
                     :op1 (b2 / be-destined-for-91
                            :ARG1 y
                            :ARG2 (b / business
                                    :mod (s2 / sort
                                           :mod (s3 / some))))
                     :op2 (b3 / be-from-91
                            :ARG1 y
                            :ARG2 b)
                     :polarity -)))

# ::id wb.eng_0003.57 ::date 2012-09-28T09:44:16 ::annotator ISI-AMR-01 ::preferred
# ::snt It seems to me that the whole point of roads is to facilitate the public interest in getting to and from private businesses .
# ::save-date Sun Jul 26, 2015 ::file wb_eng_0003_57.txt
(s / seem-01
      :ARG1 (h / have-purpose-91
            :ARG1 (r / road)
            :ARG2 (f / facilitate-01
                  :ARG0 r
                  :ARG1 (i3 / interest-01
                        :ARG1 (p / public)
                        :ARG2 (a / and
                              :op1 (g / get-05
                                    :ARG0 p
                                    :ARG2 (b / business
                                          :ARG1-of (p2 / private-03)))
                              :op2 (g2 / get-05
                                    :ARG0 p
                                    :source b))))
            :mod (w / whole))
      :ARG2 (i / i))

# ::id wb.eng_0003.58 ::date 2012-09-30T16:24:55 ::annotator ISI-AMR-01 ::preferred
# ::snt Then , of course there is the sunday drive , the trip to grandma 's , and the soccer games , but still , the overwhelming need is to support business .
# ::save-date Tue Jul 21, 2015 ::file wb_eng_0003_58.txt
(n / need-01
      :ARG1 (s3 / support-01
            :ARG1 (b / business))
      :ARG0-of (o / overwhelm-01)
      :concession (a / and
            :op1 (d / drive-01
                  :time (d2 / date-entity
                        :weekday (s / sunday)))
            :op2 (t / trip-03
                  :ARG1 (l / location
                        :poss (p / person
                              :ARG0-of (h / have-rel-role-91
                                    :ARG2 (g / grandmother)))))
            :op3 (g2 / game
                  :mod (s2 / soccer))
            :mod (o2 / of-course)))

# ::id wb.eng_0003.59 ::date 2012-10-05T10:00:40 ::annotator ISI-AMR-01 ::preferred
# ::snt Since our road expenditures nowhere near match the increase in business or state domestic product , it is no wonder we suffer congestion problems .
# ::save-date Sun Jun 21, 2015 ::file wb_eng_0003_59.txt
(w2 / wonder-02 :polarity -
      :ARG1 (s / suffer-01
            :ARG0 (w / we)
            :ARG1 (p / problem
                  :topic (c / congest-01)))
      :ARG1-of (c2 / cause-01
            :ARG0 (m / match-01 :polarity -
                  :ARG1 (t / thing
                        :ARG1-of (e / expend-01
                              :ARG0 w
                              :ARG2 (r / road)))
                  :ARG2 (t2 / thing
                        :ARG2-of (i / increase-01
                              :ARG1 (o2 / or
                                    :op1 (b2 / business)
                                    :op2 (p2 / product
                                          :mod (d / domestic)
                                          :mod (s2 / state))))))))

# ::id wb.eng_0003.60 ::date 2012-10-17T07:13:49 ::annotator ISI-AMR-01 ::preferred
# ::snt If we recognize that roads primaarily benefit businesses then we should do two things :
# ::save-date Wed Oct 24, 2012 ::file wb_eng_0003_60.txt
(r2 / recommend-01
  :ARG1 (d / do-02
          :ARG0 w
          :ARG1 (t / thing
                  :quant 2))
  :condition (r / recognize-02
               :ARG0 (w / we)
               :ARG1 (b / benefit-01
                       :ARG0 (r3 / road)
                       :ARG1 (b2 / business)
                       :mod (p / primary))))

# ::id wb.eng_0003.61 ::date 2012-10-17T07:15:55 ::annotator ISI-AMR-01 ::preferred
# ::snt let business pay for more of our transportation bill , ( which they will pass to us , of course ) and incentivize them to locate where they put the least stress on the system , even if that means more overall travel .
# ::save-date Mon Jul 20, 2015 ::file wb_eng_0003_61.txt
(a / and
      :op1 (p / pay-01 :mode imperative
            :ARG0 (b / business)
            :ARG1 (t2 / thing
                  :ARG1-of (p3 / pass-05
                        :ARG0 b
                        :ARG2 w
                        :mod (o2 / of-course)))
            :ARG3 (t4 / thing
                  :ARG1-of (b2 / bill-01
                        :ARG2 (w / we)
                        :ARG3 (t / transport-01))
                  :mod (m / more)))
      :op2 (i / incentivize-01 :mode imperative
            :ARG0 w
            :ARG1 b
            :ARG2 (l2 / locate-01
                  :ARG0 b
                  :ARG1 b
                  :location (s3 / stress-02
                        :ARG0 b
                        :ARG1 (s2 / system)
                        :degree (l3 / least)))
            :concession (e / even-if
                  :op1 (m2 / mean-01
                        :ARG1 l2
                        :ARG2 (t3 / travel-01
                              :mod (m3 / more)
                              :mod (o / overall))))))

# ::id wb.eng_0003.62 ::date 2012-10-17T07:25:25 ::annotator ISI-AMR-01 ::preferred
# ::snt Why is it so hard to understand ?
# ::save-date Sat Jul 25, 2015 ::file wb_eng_0003_62.txt
(h / hard-02
      :ARG1 (u / understand-01
            :ARG1 (i / it))
      :ARG1-of (c / cause-01
            :ARG0 (a / amr-unknown))
      :degree (s / so))

# ::id wb.eng_0003.63 ::date 2012-10-17T07:30:43 ::annotator ISI-AMR-01 ::preferred
# ::snt The solution is functional human settlement patterns and a balance between transport system capacity and land use generated travel deman .
# ::save-date Mon Nov 5, 2012 ::file wb_eng_0003_63.txt
(s4 / solve-01
  :ARG2 (a / and
          :op1 (p / pattern
                 :mod (s2 / settle-03
                        :ARG1 (h / human))
                 :ARG1-of (f2 / function-01))
          :op2 (b / balance-01
                 :ARG1 (c / capacity
                         :poss (s3 / system
                                 :purpose (t / transport-01)))
                 :ARG2 (d / demand-01
                         :ARG1 (t2 / travel-01)
                         :ARG1-of (g / generate-01
                                    :ARG0 (u / use-01
                                            :ARG1 (l / land)))))))

# ::id wb.eng_0003.64 ::date 2012-10-17T07:35:31 ::annotator ISI-AMR-01 ::preferred
# ::snt All else is spin .
# ::save-date Mon Sep 22, 2014 ::file wb_eng_0003_64.txt
(s / spin-03
      :ARG1 (a / all
            :mod (e / else)))

# ::id wb.eng_0003.65 ::date 2012-10-17T07:35:50 ::annotator ISI-AMR-01 ::preferred
# ::snt EMR
# ::save-date Wed Oct 17, 2012 ::file wb_eng_0003_65.txt
(p / person :wiki -
      :name (n / name :op1 "EMR"))

# ::id wb.eng_0003.66 ::date 2012-10-17T07:36:42 ::annotator ISI-AMR-01 ::preferred
# ::snt TMT said `` In Virginia , it 's to benefit private business plans and not to serve the public interest . ''
# ::save-date Sun Jul 26, 2015 ::file wb_eng_0003_66.txt
(s2 / say-01
      :ARG0 (p2 / person :wiki - :name (n / name :op1 "TMT"))
      :ARG1 (a / and
            :op1 (h / have-purpose-91
                  :ARG1 (i / it)
                  :ARG2 (b / benefit-01
                        :ARG1 (p3 / plan
                              :mod (b2 / business
                                    :ARG1-of (p4 / private-03)))))
            :op2 (h2 / have-purpose-91 :polarity -
                  :ARG1 i
                  :ARG2 (s / serve-01
                        :ARG1 (i2 / interest
                              :poss (p / public))))
            :location (s3 / state :wiki "Virginia" :name (n2 / name :op1 "Virginia"))))

# ::id wb.eng_0003.67 ::date 2012-11-05T09:04:12 ::annotator ISI-AMR-01 ::preferred
# ::snt I do n't see the point of this statement because it appears to demonize private business plans and put the public interest above all else .
# ::save-date Sun Jul 26, 2015 ::file wb_eng_0003_67.txt
(s / see-01 :polarity -
      :ARG0 (i / i)
      :ARG1 (p / point
            :poss (t / thing
                  :ARG1-of (s2 / state-01)
                  :mod (t2 / this)))
      :ARG1-of (c / cause-01
            :ARG0 (a / appear-02
                  :ARG1 (a2 / and
                        :op1 (d / demonize-01
                              :ARG0 t
                              :ARG1 (p2 / plan
                                    :mod (b / business
                                          :ARG1-of (p3 / private-03))))
                        :op2 (p4 / put-01
                              :ARG0 t
                              :ARG1 (i2 / interest
                                    :poss (p5 / public))
                              :ARG2 (a3 / above
                                    :op1 (a4 / all
                                          :mod (e2 / else))))))))

# ::id wb.eng_0003.68 ::date 2012-11-05T09:05:59 ::annotator ISI-AMR-01 ::preferred
# ::snt I think they are so tightly intertwined that they are virtually one and the same .
# ::save-date Sat Jul 4, 2015 ::file wb_eng_0003_68.txt
(t / think-01
      :ARG0 (i / i)
      :ARG1 (i2 / intertwine-01
            :ARG1 (t2 / they)
            :ARG0-of (c / cause-01
                  :ARG1 (s / same-01
                        :ARG1 t2
                        :mod (v / virtual)))
            :ARG0-of (t3 / tight-05)))

# ::id wb.eng_0003.69 ::date 2012-11-11T20:00:04 ::annotator ISI-AMR-01 ::preferred
# ::snt Obviously there are local problems because this cookie dough is lumpy ,
# ::save-date Sun Jul 26, 2015 ::file wb_eng_0003_69.txt
(o / obvious-01
      :ARG1 (p / problem
            :ARG1-of (l / local-02))
      :ARG1-of (c / cause-01
            :ARG0 (l2 / lumpy
                  :domain (d / dough
                        :mod (c2 / cookie)
                        :mod (t / this)))))

# ::id wb.eng_0003.70 ::date 2012-11-11T20:02:52 ::annotator ISI-AMR-01 ::preferred
# ::snt but in the aggregate if we demonize business long enough we will eventually find out we all work for the Devil .
# ::save-date Fri Jun 5, 2015 ::file wb_eng_0003_70.txt
(c / contrast-01
      :ARG2 (f / find-01
            :ARG0 (w / we)
            :ARG1 (w2 / work-01
                  :ARG0 (w3 / we
                        :mod (a / all))
                  :ARG2 (d / devil))
            :time (e / eventual)
            :prep-in (a2 / aggregate)
            :condition (d3 / demonize-01
                  :ARG0 w
                  :ARG1 (b / business)
                  :ARG1-of (l / long-03
                        :degree (e2 / enough)))))

# ::id wb.eng_0003.71 ::date 2012-11-11T20:10:18 ::annotator ISI-AMR-01 ::preferred
# ::snt I do n't see there is any point in claiming as `` a solution '' a balance that is dynamic and ever changing in nature .
# ::save-date Wed Nov 14, 2012 ::file wb_eng_0003_71.txt
(s3 / see-01 :polarity -
      :ARG0 (i / i)
      :ARG1 (h / have-purpose-91
            :ARG1 (c / claim-01
                  :ARG1 (s / solve-01
                        :ARG2 (b / balance
                              :poss-of (n / nature
                                    :mod (d / dynamic)
                                    :ARG1-of (c2 / change-01
                                          :time (e / ever))))))))

# ::id wb.eng_0003.72 ::date 2012-11-11T20:20:40 ::annotator ISI-AMR-01 ::preferred
# ::snt Even you see rail to Dulles as a positive because Dulles is a job center that promotes bi-directional demand on the rail .
# ::save-date Mon Feb 22, 2016 ::file wb_eng_0003_72.txt
(s / see-01
      :ARG0 (y / you
            :mod (e / even))
      :ARG1 (r / rail
            :destination (a / airport :wiki "Washington_Dulles_International_Airport" :name (d / name :op1 "Dulles")))
      :ARG2 (p / positive)
      :ARG1-of (c / cause-01
            :ARG0 (c2 / center
                  :mod (j / job)
                  :domain a
                  :ARG0-of (p2 / promote-02
                        :ARG1 (d2 / demand-01
                              :ARG1 (r2 / rail)
                              :mod (b / bidirectional))))))

# ::id wb.eng_0003.73 ::date 2012-11-11T20:21:00 ::annotator ISI-AMR-01 ::preferred
# ::snt I agree .
# ::save-date Sun Nov 11, 2012 ::file wb_eng_0003_73.txt
(a / agree-01
      :ARG0 (i / i))

# ::id wb.eng_0003.74 ::date 2012-11-12T18:31:47 ::annotator ISI-AMR-01 ::preferred
# ::snt In fact that may be sufficient reason to build it , all by itself .
# ::save-date Thu Nov 13, 2014 ::file wb_eng_0003_74.txt
(p / possible-01
      :mod (i2 / in-fact)
      :ARG1 (s / suffice-01
            :ARG0 (r / reason
                  :mod (b / build-01
                        :ARG1 (i / it))
                  :domain (t2 / that))
            :mod (b2 / by-oneself
                  :degree (a / all))))

# ::id wb.eng_0003.75 ::date 2012-11-12T18:40:31 ::annotator ISI-AMR-01 ::preferred
# ::snt All I 'm saying is that the exact same logic should apply to roads :
# ::save-date Thu May 14, 2015 ::file wb_eng_0003_75.txt
(s / say-01
      :ARG0 (i / i)
      :ARG1 (r / recommend-01
            :ARG1 (a / apply-02
                  :ARG1 (l / logic
                        :ARG1-of (s2 / same-01
                              :mod (e / exact)))
                  :ARG2 (r2 / road)))
      :mod (a2 / all))

# ::id wb.eng_0003.76 ::date 2012-11-12T18:44:41 ::annotator ISI-AMR-01 ::preferred
# ::snt they should have destinations at both ends in order that we get maximum use out of our investment :
# ::save-date Wed Nov 14, 2012 ::file wb_eng_0003_76.txt
(r / recommend-01
      :ARG1 (h / have-03
            :ARG0 (t / they)
            :ARG1 (d / destination
                  :location (e / end
                        :mod (b / both))))
      :purpose (u / use-01
            :ARG0 (w / we)
            :ARG1 (t2 / thing
                  :ARG2-of (i / invest-01
                        :ARG0 w))
            :degree (m / maximum)))

# ::id wb.eng_0003.77 ::date 2012-11-12T18:48:53 ::annotator ISI-AMR-01 ::preferred
# ::snt we need more places in order to get closer to the balance you say we need .
# ::save-date Wed Apr 24, 2013 ::file wb_eng_0003_77.txt
(n / need-01
      :ARG0 (w / we)
      :ARG1 (p / place
            :mod (m / more))
      :purpose (g / get-03
            :ARG1 w
            :ARG2 (c / close-10
                  :ARG1 w
                  :ARG2 (b / balance
                        :ARG1-of (n2 / need-01
                              :ARG0 w
                              :ARG1-of (s / say-01
                                    :ARG0 (y / you))))
                  :degree (m2 / more))))

# ::id wb.eng_0003.78 ::date 2012-11-13T13:38:04 ::annotator ISI-AMR-01 ::preferred
# ::snt Reality check here -
# ::save-date Mon Dec 3, 2012 ::file wb_eng_0003_78.txt
(c / check-01
      :ARG2 (r / reality)
      :location (h / here))

# ::id wb.eng_0003.79 ::date 2012-11-25T17:15:01 ::annotator ISI-AMR-01 ::preferred
# ::snt I drive past Watkins Landing every morning and evening .
# ::save-date Mon Sep 9, 2013 ::file wb_eng_0003_79.txt
(d / drive-01
      :ARG0 (i / i)
      :path (p / past
            :op1 (f / facility :wiki -
                  :name (w / name :op1 "Watkins" :op2 "Landing")))
      :frequency (r / rate-entity-91
            :ARG4 (a / and
                  :op1 (d2 / date-entity
                        :dayperiod (m / morning))
                  :op2 (d3 / date-entity
                        :dayperiod (e / evening)))))

# ::id wb.eng_0003.80 ::date 2012-11-25T17:19:40 ::annotator ISI-AMR-01 ::preferred
# ::snt I commute back and forth to work on the Huguenot Trail .
# ::save-date Tue Sep 15, 2015 ::file wb_eng_0003_80.txt
(c / commute-01
      :ARG0 (i / i)
      :ARG2 (l / location
            :location-of (w / work-01
                  :ARG0 i))
      :direction (a / and
            :op1 (b / back)
            :op2 (f2 / forth))
      :path (r / road :wiki - :name (h / name :op1 "Huguenot" :op2 "Trail")))

# ::id wb.eng_0003.81 ::date 2012-11-25T17:27:41 ::annotator ISI-AMR-01 ::preferred
# ::snt I 've never seen anything remotely resembling a `` flood '' of traffic .
# ::save-date Wed Dec 5, 2012 ::file wb_eng_0003_81.txt
(s / see-01 :polarity -
      :ARG0 (i / i)
      :ARG1 (a / anything
            :ARG1-of (r / resemble-01
                  :ARG2 (f / flood-01
                        :ARG2 (t2 / traffic))
                  :degree (r2 / remote)))
      :time (e / ever))

# ::id wb.eng_0003.82 ::date 2012-12-10T08:20:45 ::annotator ISI-AMR-01 ::preferred
# ::snt It 's a 55 mph zone - 75 to 100 cars in `` a morning '' - over how much time ?
# ::save-date Wed Oct 28, 2015 ::file wb_eng_0003_82.txt
(z / zone-01
      :ARG1 (i / it)
      :ARG2 (s / speed-quantity :quant 55
            :unit (m / mile-per-hour))
      :location-of (c / car
            :frequency (r / rate-entity-91
                  :ARG1 (b / between :op1 75 :op2 100)
                  :ARG2 (m2 / morning
                        :duration (a3 / amr-unknown)))))

# ::id wb.eng_0003.83 ::date 2012-12-10T08:23:33 ::annotator ISI-AMR-01 ::preferred
# ::snt The Huguenot Trail road widening was already planned , due to the heavy demands of development on the Chesterfield side , the new schools , and a whole bunch of existing developments that were zoned years ago and at that time funneled through Robious Road .
# ::save-date Wed Nov 4, 2015 ::file wb_eng_0003_83.txt
(p / plan-01
      :ARG1 (w / widen-01
            :ARG1 (r2 / road :wiki - :name (h / name :op1 "Huguenot" :op2 "Trail")))
      :time (a / already)
      :ARG1-of (c2 / cause-01
            :ARG0 (a2 / and
                  :op1 (d / demand-01
                        :ARG0 (d2 / develop-02
                              :location (s / side
                                    :mod (c / county :wiki "Chesterfield_County,_Virginia" :name (n / name :op1 "Chesterfield"))))
                        :degree (h2 / heavy))
                  :op2 (s2 / school
                        :ARG1-of (n2 / new-01))
                  :op3 (t / thing
                        :ARG1-of (d3 / develop-02)
                        :quant (b / bunch
                              :mod (w2 / whole))
                        :ARG1-of (e / exist-01)
                        :ARG1-of (z / zone-01
                              :time (b2 / before
                                    :op1 (n4 / now)
                                    :quant (m / multiple
                                          :op1 (t3 / temporal-quantity :quant 1
                                                :unit (y / year)))))
                        :ARG1-of (f / funnel-01
                              :path (r3 / road :wiki - :name (n3 / name :op1 "Robious" :op2 "Road"))
                              :time b2)))))

# ::id wb.eng_0003.84 ::date 2012-11-25T18:08:21 ::annotator ISI-AMR-01 ::preferred
# ::snt 288 , for those of us that actually use it , is wonderful - instead of Powhatan and Western Chesterfield being bottlenecked by lack of roads ,
# ::save-date Tue Feb 16, 2016 ::file wb_eng_0003_84.txt
(w2 / wonderful-03
      :ARG1 (r / road :wiki "Virginia_State_Route_288" :name (x / name :op1 "288"))
      :ARG2 (p2 / person
            :mod (t / that)
            :ARG1-of (i2 / include-91
                  :ARG2 (w3 / we))
            :ARG0-of (u / use-01
                  :ARG1 r
                  :ARG1-of (a2 / actual-02)))
      :ARG1-of (i / instead-of-91
            :ARG2 (b / bottleneck-01
                  :ARG0 (l / lack-01
                        :ARG0 a
                        :ARG1 (r2 / road))
                  :ARG1 (a / and
                        :op1 (c / county :wiki "Powhatan_County,_Virginia" :name (p / name :op1 "Powhatan"))
                        :op2 (w4 / west
                              :part-of (c2 / county :wiki "Chesterfield_County,_Virginia" :name (w / name :op1 "Chesterfield")))))))

# ::id wb.eng_0003.85 ::date 2012-12-10T09:53:43 ::annotator ISI-AMR-01 ::preferred
# ::snt we can actually get some commercial development and have the ability to work closer to where we live .
# ::save-date Mon Mar 25, 2013 ::file wb_eng_0003_85.txt
(a / and
      :op1 (p / possible-01
            :ARG1 (d / develop-02
                  :ARG3 (w2 / we)
                  :mod (c / commerce)))
      :op2 (p2 / possible-01
            :ARG1 (w / work-01
                  :ARG0 w2
                  :location (c2 / close-10
                        :ARG2 (l / live-01
                              :ARG0 w2)
                        :degree (m / more)))))

# ::id wb.eng_0003.86 ::date 2012-11-28 ::annotator ISI-AMR-01 ::preferred
# ::snt You may think that 's not rational land use .
# ::save-date Wed Dec 12, 2012 ::file wb_eng_0003_86.txt
(p / possible-01
      :ARG1 (x4 / think-01
            :ARG0 (x5 / you)
            :ARG1 (u / use-01
                  :ARG1 (l / land)
                  :manner (r / rational :polarity -)
                  :domain (t / that))))

# ::id wb.eng_0003.87 ::date 2012-12-10T08:39:06 ::annotator ISI-AMR-01 ::preferred
# ::snt I have no desire to live in any city ,
# ::save-date Wed Dec 19, 2012 ::file wb_eng_0003_87.txt
(d / desire-01
  :ARG0 (i / i)
  :ARG1 (l / live-01
          :ARG0 i
          :location (c / city
                      :mod (a / any)))
  :polarity -)

# ::id wb.eng_0003.88 ::date 2012-12-10T08:39:48 ::annotator ISI-AMR-01 ::preferred
# ::snt I will not work in a downtown area ,
# ::save-date Wed Dec 19, 2012 ::file wb_eng_0003_88.txt
(r / refuse-01
  :ARG0 i
  :ARG1 (w / work-01
          :ARG0 (i / i)
          :location (a / area
                      :mod (d / downtown))))

# ::id wb.eng_0003.89 ::date 2012-12-10T08:40:27 ::annotator ISI-AMR-01 ::preferred
# ::snt I will not use mass transit , which is not safe for female commuters that work long and irregular hours ,
# ::save-date Fri Jul 31, 2015 ::file wb_eng_0003_89.txt
(r2 / refuse-01
      :ARG0 i
      :ARG1 (u / use-01
            :ARG0 (i / i)
            :ARG1 (t / transit
                  :mod (m / mass)
                  :ARG0-of (s / safe-01 :polarity -
                        :ARG1 (f / female
                              :ARG0-of (c / commute-01)
                              :ARG0-of (w / work-01
                                    :time (h / hour
                                          :ARG2-of (r / regular-02 :polarity -
                                                :ARG1 w))
                                    :ARG1-of (l / long-03)))))))

# ::id wb.eng_0003.90 ::date 2012-12-10T08:43:30 ::annotator ISI-AMR-01 ::preferred
# ::snt and I happen to LIKE large lot development .
# ::save-date Wed Dec 19, 2012 ::file wb_eng_0003_90.txt
(a / and
  :op2 (h / happen-02
         :ARG1 (l / like-01
                 :ARG0 (i / i)
                 :ARG1 (d / develop-02
                         :ARG1 (l2 / lot
                                 :mod (l3 / large))))))

# ::id wb.eng_0003.91 ::date 2012-12-19T09:06:41 ::annotator ISI-AMR-01 ::preferred
# ::snt How exactly I 'm supposed to keep horses on a 1/4 acre lot is beyond me .
# ::save-date Sat Aug 9, 2014 ::file wb_eng_0003_91.txt
(u / understand-01 :polarity -
      :ARG0 i
      :ARG1 (t / thing
            :manner-of (k / keep-01
                  :ARG0 (i / i)
                  :ARG1 (h / horse)
                  :location (l / lot
                        :mod (a / area-quantity :quant "1/4"
                              :unit (a2 / acre)))
                  :ARG2-of (s / suppose-02
                        :ARG1 i))
            :mod (e / exact)))

# ::id wb.eng_0003.92 ::date 2012-12-19T09:10:18 ::annotator ISI-AMR-01 ::preferred
# ::snt Gas could go to $ 10 a gallon
# ::save-date Sun May 24, 2015 ::file wb_eng_0003_92.txt
(p / possible-01
      :ARG1 (g / go-07
            :ARG1 (g4 / gas
                  :quant (v2 / volume-quantity :quant 1
                        :unit (g5 / gallon)))
            :ARG3 (m2 / monetary-quantity :quant 10
                  :unit (d2 / dollar))))

# ::id wb.eng_0003.93 ::date 2012-12-16T21:01:57 ::annotator ISI-AMR-01 ::preferred
# ::snt and I 'd still pay to live in the country .
# ::save-date Sun Dec 16, 2012 ::file wb_eng_0003_93.txt
(a / and
      :op2 (p / pay-01
            :ARG0 (i / i)
            :ARG3 (l / live-01
                  :ARG0 i
                  :location (c / country))
            :mod (s / still)))

# ::id wb.eng_0003.94 ::date 2012-09-27T07:43:12 ::annotator ISI-AMR-01 ::preferred
# ::snt Many people have legitimate preferences - horses , hunting , gardening , certain types of small business - that makes them NOT want to live in an urban core .
# ::save-date Sun Jul 26, 2015 ::file wb_eng_0003_94.txt
(p / prefer-01
      :ARG0 (p2 / person
            :quant (m / many))
      :ARG1 (a / and
            :op1 (h / horse)
            :op2 (h2 / hunt-01)
            :op3 (g / garden-01)
            :op4 (b / business
                  :mod (s / small)
                  :mod (t / type
                        :mod (c / certain))))
      :ARG1-of (l / legitimate-02)
      :ARG0-of (m2 / make-02
            :ARG1 (w / want-01 :polarity -
                  :ARG0 p2
                  :ARG1 (l2 / live-01
                        :ARG0 p2
                        :location (c3 / core
                              :mod (u / urban))))))

# ::id wb.eng_0003.95 ::date 2012-12-07T21:50:19 ::annotator ISI-AMR-01 ::preferred
# ::snt This infatuation with city living truly baffles me .
# ::save-date Thu Nov 5, 2015 ::file wb_eng_0003_95.txt
(b / baffle-01
      :ARG0 (i / infatuation
            :topic (l / live-01
                  :location (c / city))
            :mod (t / this))
      :ARG1 (i2 / i)
      :degree (t2 / truly))

# ::id wb.eng_0003.96 ::date 2012-09-27T08:17:46 ::annotator ISI-AMR-01 ::preferred
# ::snt Anonymous 6:37 , You have every right to live in the country if that 's where you wish to live .
# ::save-date Wed Apr 29, 2015 ::file wb_eng_0003_96.txt
(s / say-01
      :ARG1 (r / right-05
            :ARG1 p
            :ARG2 (l / live-01
                  :ARG0 p
                  :location (c / country))
            :mod (e2 / every)
            :condition (w / wish-01
                  :ARG0 p
                  :ARG1 l))
      :ARG2 (p / person :wiki - :name (n / name :op1 "Anonymous" :op2 "6:37")))

# ::id wb.eng_0003.97 ::date 2012-09-27T08:26:08 ::annotator ISI-AMR-01 ::preferred
# ::snt But you do n't have a right to have the rest of the state to underwrite construction of a $ 400 million highway to make it easier to shop and get to work .
# ::save-date Mon Jun 29, 2015 ::file wb_eng_0003_97.txt
(c2 / contrast-01
      :ARG2 (r / right-05 :polarity -
            :ARG1 (y / you)
            :ARG2 (u / underwrite-01
                  :ARG0 (r2 / rest
                        :part-of (s / state))
                  :ARG1 (c / construct-01
                        :ARG1 (h / highway
                              :ARG1-of (c3 / cost-01
                                    :ARG2 (m / monetary-quantity :quant 400000000
                                          :unit (d / dollar))))
                        :purpose (e / easy-05
                              :ARG1 (a / and
                                    :op1 (s2 / shop-01)
                                    :op2 (g / get-05
                                          :ARG2 (w / work-01)))
                              :degree (m2 / more))))))

# ::id wb.eng_0003.98 ::date 2012-10-01T10:41:27 ::annotator ISI-AMR-01 ::preferred
# ::snt What 's consistently overlooked in the debate ovre 288 is what else that $ 400 million could have been spent on .
# ::save-date Thu Feb 4, 2016 ::file wb_eng_0003_98.txt
(o / overlook-01
      :ARG1 (t / thing
            :mod (e / else)
            :ARG1-of (s2 / spend-01
                  :ARG3 (m2 / monetary-quantity :quant 400000000
                        :unit (d2 / dollar))
                  :ARG1-of (p / possible-01)))
      :ARG1-of (c / consistent-02)
      :subevent-of (d3 / debate-01
            :ARG1 (r / road :wiki "Virginia_State_Route_288" :name (n / name :op1 "288"))))

# ::id wb.eng_0003.99 ::date 2012-10-01T11:29:44 ::annotator ISI-AMR-01 ::preferred
# ::snt How much traffic congestion could have been alleviated had the money been applied to other pressing road projects or , god forbid , even non-road projects .
# ::save-date Mon Mar 25, 2013 ::file wb_eng_0003_99.txt
(p / possible-01
      :ARG1 (a / alleviate-01
            :ARG1 (c / congest-01
                  :ARG2 (t / traffic)
                  :quant (m2 / much)))
      :condition (a3 / apply-02
            :ARG1 (m / money)
            :ARG2 (o / or
                  :op1 (p2 / project
                        :mod (r / road)
                        :ARG2-of (p3 / press-01)
                        :mod (o2 / other))
                  :op2 (p4 / project
                        :mod (r2 / road :polarity -)
                        :mod (e / even)
                        :ARG1-of (f / forbid-01 :mode imperative
                              :ARG0 (g / god))))))

# ::id wb.eng_0003.100 ::date 2012-10-02T06:25:10 ::annotator ISI-AMR-01 ::preferred
# ::snt Ray Hyde - My comments were directed at investors who lobby to place roads near where they own property and the incompetent system that funds these requests without regard to their link or lack thereof to a master transportation plan .
# ::save-date Mon Dec 7, 2015 ::file wb_eng_0003_100.txt
(s2 / say-01
      :ARG0 i2
      :ARG1 (d / direct-01
            :ARG1 (t3 / thing
                  :ARG1-of (c / comment-01
                        :ARG0 (i2 / i)))
            :ARG2 (a / and
                  :op1 (p2 / person
                        :ARG0-of (i / invest-01)
                        :ARG0-of (l / lobby-01
                              :ARG1 (p3 / place-01
                                    :ARG1 (r / road)
                                    :ARG2 (n2 / near-02
                                          :ARG1 r
                                          :ARG2 (o / own-01
                                                :ARG0 p2
                                                :ARG1 (p4 / property))))))
                  :op2 (s / system
                        :ARG1-of (c2 / competent-01 :polarity -)
                        :ARG0-of (f / fund-01
                              :ARG1 (t5 / thing
                                    :ARG1-of (r2 / request-01)
                                    :mod (t / this))
                              :ARG1-of (r3 / regardless-91
                                    :ARG2 (o2 / or
                                          :op1 (l2 / link-01
                                                :ARG1 t5
                                                :ARG2 (p5 / plan-01
                                                      :ARG1 (t2 / transport-01)
                                                      :mod (m / master)))
                                          :op2 (l3 / lack-01
                                                :ARG1 l2)))))))
      :ARG2 (p / person :wiki - :name (n / name :op1 "Ray" :op2 "Hyde")))

# ::id DF-199-194215-653_0484.1 ::date 2013-08-30T09:02:09 ::annotator SDL-AMR-09 ::preferred
# ::snt I am 24 and a mother of a 2 and a half year old.
# ::save-date Tue Apr 29, 2014 ::file DF-199-194215-653_0484_1.txt
(a / and
      :op1 (a2 / age-01
            :ARG1 (i / i)
            :ARG2 (t / temporal-quantity :quant 24
                  :unit (y2 / year)))
      :op2 (h / have-rel-role-91
            :ARG0 i
            :ARG1 (p / person
                  :age (t3 / temporal-quantity :quant 2.5
                              :unit (y / year)))
            :ARG2 (m / mother)))

# ::id DF-199-194215-653_0484.2 ::date 2013-09-01T11:08:33 ::annotator SDL-AMR-09 ::preferred
# ::snt Me and my son's father have been broken up since August.
# ::save-date Thu Feb 11, 2016 ::file DF-199-194215-653_0484_2.txt
(b / break-up-08
      :ARG1 (i / i)
      :ARG3 (p / person
            :ARG0-of (h / have-rel-role-91
                  :ARG1 (p2 / person
                        :ARG0-of (h2 / have-rel-role-91
                              :ARG1 i
                              :ARG2 (s3 / son)))
                  :ARG2 (f / father)))
      :time (s2 / since
            :op1 (d / date-entity :month 8)))

# ::id DF-199-194215-653_0484.3 ::date 2013-09-01T11:21:12 ::annotator SDL-AMR-09 ::preferred
# ::snt I want to start dating other people and my son's father says if I do he will have nothing to do with his son.
# ::save-date Tue Apr 29, 2014 ::file DF-199-194215-653_0484_3.txt
(a / and
      :op1 (w / want-01
            :ARG0 (i / i)
            :ARG1 (s2 / start-01
                  :ARG0 i
                  :ARG1 (d / date-02
                        :ARG0 i
                        :ARG1 (p / person
                              :mod (o / other)))))
      :op2 (s / say-01
            :ARG0 (p2 / person
                  :ARG0-of (h / have-rel-role-91
                        :ARG1 (p3 / person
                              :ARG0-of (h2 / have-rel-role-91
                                    :ARG1 i
                                    :ARG2 (s3 / son)))
                        :ARG2 (f / father)))
            :ARG1 (h3 / have-to-do-with-04
                  :ARG0 p2
                  :ARG1 p3
                  :ARG2 (n / nothing)
                  :condition d)))

# ::id DF-199-194215-653_0484.4 ::date 2013-09-01T11:27:54 ::annotator SDL-AMR-09 ::preferred
# ::snt He is very possesive and controlling but he has no right to be as we are not together.
# ::save-date Thu Jul 16, 2015 ::file DF-199-194215-653_0484_4.txt
(c / contrast-01
      :ARG1 (a / and
            :op1 (p / possessive-03
                  :ARG0 (h2 / he)
                  :degree (v2 / very))
            :op2 (c3 / controlling
                  :domain h2
                  :degree (v / very)))
      :ARG2 (r / right-05 :polarity -
            :ARG1 h2
            :ARG2 a
            :ARG1-of (c2 / cause-01
                  :ARG0 (t / together
                        :domain (w / we)))))

# ::id DF-199-194215-653_0484.5 ::date 2013-09-01T11:38:32 ::annotator SDL-AMR-09 ::preferred
# ::snt He has too much going on in his life right now and he thinks we can work when I have told him several times I dont love him and he does not love me.
# ::save-date Thu Dec 17, 2015 ::file DF-199-194215-653_0484_5.txt
(a / and
      :op1 (g / go-on-15
            :ARG1 (m / much
                  :degree (t2 / too))
            :location (l / life
                  :poss (h2 / he))
            :time (n / now
                  :mod (r / right)))
      :op2 (t / think-01
            :ARG0 h2
            :ARG1 (p / possible-01
                  :ARG1 (w / work-09
                        :ARG1 (w2 / we)))
            :concession (t3 / tell-01
                  :ARG0 (i / i)
                  :ARG1 (a2 / and
                        :op1 (l2 / love-01 :polarity -
                              :ARG0 i
                              :ARG1 h2)
                        :op2 (l3 / love-01 :polarity -
                              :ARG0 h2
                              :ARG1 i))
                  :ARG2 h2
                  :frequency (s2 / several))))

# ::id DF-199-194215-653_0484.6 ::date 2013-09-01T11:47:37 ::annotator SDL-AMR-09 ::preferred
# ::snt I want him to be there for his son without needing me too.
# ::save-date Tue Apr 29, 2014 ::file DF-199-194215-653_0484_6.txt
(w / want-01
      :ARG0 (i / i)
      :ARG1 (h / he
            :location (t / there
                  :beneficiary (p / person
                        :ARG0-of (h2 / have-rel-role-91
                              :ARG1 h
                              :ARG2 (s / son)))))
      :manner (n / need-01 :polarity -
            :ARG0 h
            :ARG1 i
            :mod (t2 / too)))

# ::id DF-199-194215-653_0484.7 ::date 2013-09-01T11:51:09 ::annotator SDL-AMR-09 ::preferred
# ::snt But he has no one his family and him dont get along and have their own issues.
# ::save-date Wed Jul 15, 2015 ::file DF-199-194215-653_0484_7.txt
(m / multi-sentence
      :snt1 (c / contrast-01
            :ARG2 (h / have-03
                  :ARG0 (h2 / he)
                  :ARG1 (n / no-one)))
      :snt2 (a / and
            :op1 (g / get-along-18 :polarity -
                  :ARG1 (f / family
                        :ARG1-of (h5 / have-org-role-91
                              :ARG0 h3
                              :ARG2 (m2 / member)))
                  :ARG2 (h3 / he))
            :op2 (h4 / have-03
                  :ARG0 (a3 / and
                        :op1 h3
                        :op2 f)
                  :ARG1 (i / issue-02
                        :ARG1 a3))))

# ::id DF-199-194215-653_0484.8 ::date 2013-09-01T11:59:04 ::annotator SDL-AMR-09 ::preferred
# ::snt I don't want to be miserable anymore and the longer he is around the more miserable I will be.
# ::save-date Wed Jun 3, 2015 ::file DF-199-194215-653_0484_8.txt
(a3 / and
      :op1 (w / want-01 :polarity -
            :ARG0 (i / i)
            :ARG1 (m / miserable
                  :domain i)
            :time (a / anymore))
      :op2 (m2 / miserable
            :degree (m3 / more)
            :domain i
            :condition (b2 / be-located-at-91
                  :ARG1 (h / he)
                  :ARG2 (a2 / around)
                  :ARG1-of (l / long-03
                        :degree (m4 / more)))))

# ::id DF-199-194215-653_0484.9 ::date 2013-09-01T12:09:39 ::annotator SDL-AMR-09 ::preferred
# ::snt I dont want him to not be there for his son as he is a good father or he at least tries.
# ::save-date Wed Nov 4, 2015 ::file DF-199-194215-653_0484_9.txt
(w / want-01 :polarity -
      :ARG0 (i / i)
      :ARG1 (h / he
            :location (t / there :polarity -
                  :beneficiary (p / person
                        :ARG0-of (h2 / have-rel-role-91
                              :ARG1 h
                              :ARG2 (s / son)))))
      :ARG1-of (c / cause-01
            :ARG0 (o / or
                  :op1 (h3 / have-rel-role-91
                        :ARG0 h
                        :ARG2 (f / father
                              :ARG1-of (g / good-02)))
                  :op2 (t2 / try-01
                        :ARG0 h
                        :ARG1 h3
                        :manner (a / at-least)))))

# ::id DF-199-194215-653_0484.10 ::date 2013-09-01T12:16:09 ::annotator SDL-AMR-09 ::preferred
# ::snt I do believe every child needs both parents weather they are together or not.
# ::save-date Tue Apr 29, 2014 ::file DF-199-194215-653_0484_10.txt
(b / believe-01
      :ARG0 (i / i)
      :ARG1 (n / need-01
            :ARG0 (c / child
                  :mod (e / every))
            :ARG1 (p / person
                  :mod (b2 / both)
                  :ARG0-of (h / have-rel-role-91
                        :ARG1 c
                        :ARG2 (p2 / parent)))
            :concession (o / or
                  :op1 (t / together
                        :domain p)
                  :op2 (t2 / together :polarity -
                        :domain p))))

# ::id DF-199-194215-653_0484.11 ::date 2013-09-01T12:20:41 ::annotator SDL-AMR-09 ::preferred
# ::snt But he thinks if he cant have me no one can.
# ::save-date Thu Sep 19, 2013 ::file DF-199-194215-653_0484_11.txt
(c / contrast-01
      :ARG2 (t / think-01
            :ARG0 (h / he)
            :ARG1 (p / possible-01
                  :ARG1 (h2 / have-03
                        :ARG0 (n / no-one)
                        :ARG1 (i / i))
                  :condition (p2 / possible-01 :polarity -
                        :ARG1 (h3 / have-03
                              :ARG0 h
                              :ARG1 i)))))

# ::id DF-199-194215-653_0484.12 ::date 2013-09-01T12:43:39 ::annotator SDL-AMR-09 ::preferred
# ::snt What do I do to move on with my life.
# ::save-date Sun Sep 15, 2013 ::file DF-199-194215-653_0484_12.txt
(d / do-02
      :ARG0 (i / i)
      :ARG1 (a / amr-unknown)
      :ARG2-of (m / move-01
            :ARG0 i
            :topic (l / life
                  :poss i)))

# ::id DF-199-194215-653_0484.13 ::date 2013-09-01T12:47:09 ::annotator SDL-AMR-09 ::preferred
# ::snt Your ex is threatening you using your son... bad, bad, bad.
# ::save-date Tue Apr 28, 2015 ::file DF-199-194215-653_0484_13.txt
(b / bad-07
      :ARG1 (t / threaten-01
            :ARG0 (p / person
                  :ARG0-of (h / have-rel-role-91
                        :ARG1 y
                        :ARG2 (s2 / significant-other)
                        :time (e / ex)))
            :ARG2 (y / you)
            :ARG2-of (u / use-01
                  :ARG0 p
                  :ARG1 (p2 / person
                        :ARG0-of (h2 / have-rel-role-91
                              :ARG1 y
                              :ARG2 (s / son)))))
      :degree (v / very))

# ::id DF-199-194215-653_0484.14 ::date 2013-09-01T12:50:57 ::annotator SDL-AMR-09 ::preferred
# ::snt You can't give in to that or it will just escalate.
# ::save-date Sun Sep 15, 2013 ::file DF-199-194215-653_0484_14.txt
(o3 / obligate-01
      :ARG1 (g2 / give-in-09 :polarity -
            :ARG0 (y / you)
            :ARG1 (t / that))
      :ARG1-of (c2 / cause-01
            :ARG0 (e / escalate-01
                  :ARG1 (i / it)
                  :mod (j / just)
                  :condition (g3 / give-in-09
                        :ARG0 y
                        :ARG1 t))))

# ::id DF-199-194215-653_0484.15 ::date 2013-09-01T12:53:22 ::annotator SDL-AMR-09 ::preferred
# ::snt You have a right to live your own life and be happy, so don't cave to his threats.
# ::save-date Thu Jan 21, 2016 ::file DF-199-194215-653_0484_15.txt
(r / right-05
      :ARG1 (y / you)
      :ARG2 (a / and
            :op1 (l / live-01
                  :ARG0 y
                  :ARG1 (l2 / life
                        :poss y))
            :op2 (h / happy-01
                  :ARG1 y))
      :ARG0-of (c / cause-01
            :ARG1 (c2 / cave-01 :polarity -
                  :ARG1 y
                  :ARG1-of (c3 / cause-01
                        :ARG0 (t / threaten-01
                              :ARG0 (h3 / he))))))

# ::id DF-199-194215-653_0484.16 ::date 2013-09-01T13:01:24 ::annotator SDL-AMR-09 ::preferred
# ::snt If he really loves his son, he'll see him regardless, but this is just a typical control method that people like him use.
# ::save-date Thu Oct 8, 2015 ::file DF-199-194215-653_0484_16.txt
(c / contrast-01
      :ARG1 (s / see-01
            :ARG0 (h / he)
            :ARG1 p2
            :concession (r / regardless)
            :condition (l / love-01
                  :ARG0 h
                  :ARG1 (p2 / person
                        :ARG0-of (h2 / have-rel-role-91
                              :ARG1 h
                              :ARG2 (s2 / son)))
                  :ARG1-of (r2 / real-04)))
      :ARG2 (m / method
            :purpose (c2 / control-01)
            :ARG1-of (t / typical-02)
            :mod (j / just)
            :ARG1-of (u / use-01
                  :ARG0 (p / person
                        :example h))
            :domain (t2 / this)))

# ::id DF-199-194215-653_0484.17 ::date 2013-09-01T18:52:10 ::annotator SDL-AMR-09 ::preferred
# ::snt Others say things like, "I'm going to kill myself if you leave me"... get it?
# ::save-date Sat Jul 25, 2015 ::file DF-199-194215-653_0484_17.txt
(m / multi-sentence
      :snt1 (s / say-01
            :ARG0 (p / person
                  :mod (o / other))
            :ARG1 (t / thing
                  :ARG1-of (r / resemble-01
                        :ARG2 (k / kill-01
                              :ARG0 (i2 / i)
                              :ARG1 i2
                              :condition (l / leave-15
                                    :ARG0 (y2 / you)
                                    :ARG1 i2)))))
      :snt2 (g / get-through-12 :mode interrogative
            :ARG0 (i / it)
            :ARG1 (y / you)))

# ::id DF-199-194215-653_0484.18 ::date 2013-09-01T18:57:13 ::annotator SDL-AMR-09 ::preferred
# ::snt Date.
# ::save-date Sun Sep 1, 2013 ::file DF-199-194215-653_0484_18.txt
(d / date-02 :mode imperative
      :ARG0 (y / you))

# ::id DF-199-194215-653_0484.19 ::date 2013-09-01T18:57:47 ::annotator SDL-AMR-09 ::preferred
# ::snt Meet all kinds of people.
# ::save-date Tue Nov 3, 2015 ::file DF-199-194215-653_0484_19.txt
(m / meet-03 :mode imperative
      :ARG0 (y / you)
      :ARG1 (k / kind
            :mod (p / person)
            :mod (a / all)))

# ::id DF-199-194215-653_0484.20 ::date 2013-09-01T18:59:42 ::annotator SDL-AMR-09 ::preferred
# ::snt Do what you want.
# ::save-date Sun Sep 8, 2013 ::file DF-199-194215-653_0484_20.txt
(d / do-02 :mode imperative
      :ARG0 (y / you)
      :ARG1 (t / thing
            :ARG1-of (w / want-01
                  :ARG0 y)))

# ::id DF-199-194215-653_0484.21 ::date 2013-09-01T19:03:22 ::annotator SDL-AMR-09 ::preferred
# ::snt If the price is, he voluntarily walks out of both of your lives, you're probably better off without him.
# ::save-date Mon Jul 27, 2015 ::file DF-199-194215-653_0484_21.txt
(w2 / well-off-06
      :ARG1 (y / you)
      :ARG2 (h4 / have-03 :polarity -
            :ARG0 y
            :ARG1 h)
      :degree (m / more)
      :mod (p / probable)
      :condition (p2 / price-01
            :ARG2 (w / walk-01
                  :ARG0 (h / he)
                  :direction (o / out-05
                        :ARG2 (l / life
                              :poss (y2 / you
                                    :mod (b / both))))
                  :ARG1-of (v / volunteer-01
                        :ARG0 h))))

# ::id DF-199-194215-653_0484.22 ::date 2013-09-01T19:08:00 ::annotator SDL-AMR-09 ::preferred
# ::snt I'd agree - one other thing it is none of his business whether you date or not.
# ::save-date Mon Jan 20, 2014 ::file DF-199-194215-653_0484_22.txt
(m / multi-sentence
      :snt1 (a2 / agree-01
            :ARG0 (i / i))
      :snt2 (t / thing :quant 1
            :mod (o / other)
            :domain (b / business :polarity -
                  :poss (h / he)
                  :domain (o3 / or
                        :op1 (d / date-02
                              :ARG0 (y / you))
                        :op2 (d2 / date-02 :polarity -
                              :ARG0 y)))))

# ::id DF-199-194215-653_0484.23 ::date 2013-09-01T19:12:03 ::annotator SDL-AMR-09 ::preferred
# ::snt I wouldn't tell him.
# ::save-date Sun Sep 1, 2013 ::file DF-199-194215-653_0484_23.txt
(t / tell-01 :polarity -
      :ARG0 (i / i)
      :ARG2 (h / he))

# ::id DF-199-194215-653_0484.24 ::date 2013-09-01T19:13:15 ::annotator SDL-AMR-09 ::preferred
# ::snt Not because of his threat - but because your personal life is none of his business.
# ::save-date Fri Jul 31, 2015 ::file DF-199-194215-653_0484_24.txt
(c / contrast-01
      :ARG1 (c2 / cause-01 :polarity -
            :ARG0 (t / threaten-01
                  :ARG0 (h / he)))
      :ARG2 (c3 / cause-01
            :ARG0 (c4 / concern-02 :polarity -
                  :ARG0 h
                  :ARG1 (l / life
                        :ARG1-of (p / personal-02
                              :ARG2 (y / you))))))

# ::id DF-199-194215-653_0484.25 ::date 2013-09-01T19:33:06 ::annotator SDL-AMR-09 ::preferred
# ::snt Can you document his threats?
# ::save-date Sun Sep 8, 2013 ::file DF-199-194215-653_0484_25.txt
(p / possible-01 :mode interrogative
      :ARG1 (d / document-01
            :ARG0 (y / you)
            :ARG1 (t2 / threaten-01
                  :ARG0 (h / he))))

# ::id DF-199-194215-653_0484.26 ::date 2013-09-01T19:34:52 ::annotator SDL-AMR-09 ::preferred
# ::snt You really need to.
# ::save-date Thu Oct 8, 2015 ::file DF-199-194215-653_0484_26.txt
(n / need-01
      :ARG0 (y / you)
      :ARG1-of (r / real-04))

# ::id DF-199-194215-653_0484.27 ::date 2013-09-01T19:35:55 ::annotator SDL-AMR-09 ::preferred
# ::snt Quit taking his calls, make him leave voice mail.
# ::save-date Sat Jul 25, 2015 ::file DF-199-194215-653_0484_27.txt
(a / and
      :op1 (q / quit-01 :mode imperative
            :ARG0 (y / you)
            :ARG1 (t / take-01
                  :ARG0 y
                  :ARG1 (c / call-02
                        :ARG0 (h / he))))
      :op2 (m / make-02 :mode imperative
            :ARG0 y
            :ARG1 (l / leave-12
                  :ARG0 h
                  :ARG1 (m2 / mail
                        :mod (v / voice)))))

# ::id DF-199-194215-653_0484.28 ::date 2013-09-01T19:40:18 ::annotator SDL-AMR-09 ::preferred
# ::snt Make him email or text you.
# ::save-date Thu Jul 30, 2015 ::file DF-199-194215-653_0484_28.txt
(m / make-02 :mode imperative
      :ARG0 (y / you)
      :ARG1 (o / or
            :op1 (e / email-01
                  :ARG0 (h / he)
                  :ARG2 y)
            :op2 (t / text-01
                  :ARG0 (h2 / he)
                  :ARG2 y)))

# ::id DF-199-194215-653_0484.29 ::date 2013-09-01T19:42:36 ::annotator SDL-AMR-09 ::preferred
# ::snt Keep those records.
# ::save-date Sun Sep 1, 2013 ::file DF-199-194215-653_0484_29.txt
(k / keep-01 :mode imperative
      :ARG0 (y / you)
      :ARG1 (t / thing
            :ARG1-of (r / record-01)
            :mod (t2 / that)))

# ::id DF-199-194215-653_0484.30 ::date 2013-09-01T19:44:20 ::annotator SDL-AMR-09 ::preferred
# ::snt Get a lawyer and get a divorce.
# ::save-date Sun Sep 1, 2013 ::file DF-199-194215-653_0484_30.txt
(a / and
      :op1 (g / get-01 :mode imperative
            :ARG0 (y / you)
            :ARG1 (l / lawyer))
      :op2 (d / divorce-01 :mode imperative
            :ARG0 y))

# ::id DF-199-194215-653_0484.31 ::date 2013-09-01T19:46:40 ::annotator SDL-AMR-09 ::preferred
# ::snt If you can't afford one, try legal aid.
# ::save-date Thu Jul 23, 2015 ::file DF-199-194215-653_0484_31.txt
(t / try-01 :mode imperative
      :ARG0 (y / you)
      :ARG1 (a / aid-01
            :ARG1-of (l / legal-02))
      :condition (p / possible-01 :polarity -
            :ARG1 (a2 / afford-01
                  :ARG0 y
                  :ARG1 (o / one))))

# ::id DF-199-194215-653_0484.32 ::date 2013-09-01T19:50:17 ::annotator SDL-AMR-09 ::preferred
# ::snt Tell your ex that all communication needs to go through the lawyer.
# ::save-date Thu May 8, 2014 ::file DF-199-194215-653_0484_32.txt
(t / tell-01 :mode imperative
      :ARG0 (y / you)
      :ARG1 (n / need-01
            :ARG1 (g / go-06
                  :ARG0 (c / communicate-01
                        :mod (a / all))
                  :path (l / lawyer)))
      :ARG2 (p / person
            :ARG0-of (h / have-rel-role-91
                  :ARG1 y
                  :ARG2 (s / significant-other)
                  :time (e / ex))))

# ::id DF-200-192392-456_1160.1 ::date 2013-09-01T19:54:19 ::annotator SDL-AMR-09 ::preferred
# ::snt The bus drivers want exact change, the till people want exact change, the people who deliver your food want exact change...
# ::save-date Sun Sep 1, 2013 ::file DF-200-192392-456_1160_1.txt
(w / want-01
      :ARG0 (a / and
            :op1 (p / person
                  :ARG0-of (d / drive-01
                        :ARG1 (b / bus)))
            :op2 (p2 / person
                  :location (t / till))
            :op3 (p3 / person
                  :ARG0-of (d2 / deliver-01
                        :ARG1 (f / food
                              :poss (y / you)))))
      :ARG1 (c / change
            :mod (e / exact)))

# ::id DF-200-192392-456_1160.2 ::date 2013-09-01T20:05:01 ::annotator SDL-AMR-09 ::preferred
# ::snt Do they not realise that you don't get piles of change from the bank,
# ::save-date Sun Sep 1, 2013 ::file DF-200-192392-456_1160_2.txt
(r / realize-01 :polarity - :mode interrogative
      :ARG0 (t / they)
      :ARG1 (g / get-01 :polarity -
            :ARG0 (y / you)
            :ARG1 (p / pile
                  :mod (c / change))
            :ARG2 (b / bank)))

# ::id DF-200-192392-456_1160.3 ::date 2013-09-01T20:08:46 ::annotator SDL-AMR-09 ::preferred
# ::snt someone somewhere is going to have to take the notes?
# ::save-date Sun Sep 1, 2013 ::file DF-200-192392-456_1160_3.txt
(o / obligate-01 :mode interrogative
      :ARG1 s
      :ARG2 (t / take-01
            :ARG0 (s / someone)
            :ARG1 (n / note)
            :location (s2 / somewhere)))

# ::id DF-200-192392-456_1160.4 ::date 2013-08-30T09:02:53 ::annotator SDL-AMR-09 ::preferred
# ::snt People are getting lazy.
# ::save-date Sun Sep 1, 2013 ::file DF-200-192392-456_1160_4.txt
(g / get-03
      :ARG1 (p / person)
      :ARG2 (l / lazy))

# ::id DF-200-192392-456_1160.5 ::date 2013-09-01T03:00:50 ::annotator SDL-AMR-09 ::preferred
# ::snt I do like to get as near as possible as i woudn't like to be couting coppers all day
# ::save-date Sat Jan 17, 2015 ::file DF-200-192392-456_1160_5.txt
(l / like-01
      :ARG0 (i / i)
      :ARG1 (n2 / near-01
            :ARG1 i
            :degree (m / most)
            :compared-to (p / possible-01
                  :ARG1 n2))
      :ARG1-of (c / cause-01
            :ARG0 (l2 / like-01 :polarity -
                  :ARG0 i
                  :ARG1 (c2 / count-01
                        :ARG0 i
                        :ARG1 (c3 / copper)
                        :duration (d2 / day
                              :mod (a / all))))))

# ::id DF-200-192392-456_1160.6 ::date 2013-09-01T03:14:38 ::annotator SDL-AMR-09 ::preferred
# ::snt take a £20 note on the bus, they just tell you to get on cos theyre lazy as hell
# ::save-date Wed Oct 28, 2015 ::file DF-200-192392-456_1160_6.txt
(t4 / tell-01
      :ARG0 (t3 / they)
      :ARG1 (g / get-05
            :ARG1 y2
            :ARG2 b)
      :ARG2 (y2 / you)
      :mod (j / just)
      :ARG1-of (c / cause-01
            :ARG0 (l / lazy
                  :domain t3
                  :degree (h / hell)))
      :condition (t / take-01 :mode imperative
            :ARG0 (y / you)
            :ARG1 (n / note
                  :quant (m2 / monetary-quantity :quant 20
                        :unit (p / pound)))
            :location (b / bus)))

# ::id DF-200-192392-456_1160.7 ::date 2013-09-01T03:23:03 ::annotator SDL-AMR-09 ::preferred
# ::snt its illegal to pay certain amounts in loads of coins. such as you can only pay something like 30pence in 1ps
# ::save-date Fri Aug 14, 2015 ::file DF-200-192392-456_1160_7.txt
(l2 / legal-02 :polarity -
      :ARG1 (p / pay-01
            :ARG1 (a / amount
                  :quant (c / certain))
            :manner (c2 / coin
                  :quant (l / load))
            :example (p2 / possible-01
                  :ARG1 (p3 / pay-01
                        :ARG0 (y / you)
                        :ARG1 (s / something
                              :example (m / monetary-quantity :quant 30
                                    :unit (p4 / pence)))
                        :manner (m2 / monetary-quantity :quant 1
                              :unit (p5 / pence))
                        :mod (o / only)))))

# ::id DF-200-192400-625_6304.1 ::date 2013-09-01T03:41:29 ::annotator SDL-AMR-09 ::preferred
# ::snt Hello I started university in September, didn't immediately gel with it obviously like most people.
# ::save-date Fri Nov 13, 2015 ::file DF-200-192400-625_6304_1.txt
(m / multi-sentence
      :snt1 (h / hello)
      :snt2 (c / contrast-01
            :ARG1 (s / start-01
                  :ARG0 (i / i)
                  :ARG1 (u / university)
                  :time (d / date-entity :month 9))
            :ARG2 (g / gel-00 :polarity -
                  :ARG1 i
                  :ARG2 u
                  :time (i2 / immediate)
                  :ARG1-of (o / obvious-01)
                  :ARG1-of (r / resemble-01
                        :ARG2 (p / person
                              :mod (m2 / most))))))

# ::id DF-200-192400-625_6304.2 ::date 2013-09-01T03:51:10 ::annotator SDL-AMR-09 ::preferred
# ::snt However, I knew it would take me some time to adjust, because I have always been very introverted, and shy and especially anxious and all the rest of it.
# ::save-date Tue May 5, 2015 ::file DF-200-192400-625_6304_2.txt
(h / have-concession-91
      :ARG2 (k / know-01
            :ARG0 (i / i)
            :ARG1 (t / take-10
                  :ARG0 (a / adjust-01
                        :ARG1 i)
                  :ARG1 (t2 / time
                        :mod (s / some))
                  :ARG2 i)
            :ARG1-of (c / cause-01
                  :ARG0 (a3 / and
                        :op1 (i2 / introvert
                              :domain i
                              :degree (v / very))
                        :op2 (s2 / shy-04
                              :ARG0 i)
                        :op3 (a4 / anxious
                              :domain i
                              :degree (e / especially))
                        :op4 (r / rest
                              :mod (a5 / all))
                        :time (a2 / always)))))

# ::id DF-200-192400-625_6304.3 ::date 2013-09-01T04:03:10 ::annotator SDL-AMR-09 ::preferred
# ::snt The first night I was here, all my housemates and I went out and it was the hardest thing I have ever ever had to do.
# ::save-date Thu Mar 3, 2016 ::file DF-200-192400-625_6304_3.txt
(a / and
      :op1 (g / go-out-17
            :ARG0 (a2 / and
                  :op1 (p / person
                        :mod (a3 / all)
                        :ARG0-of (h2 / have-rel-role-91
                              :ARG1 i
                              :ARG2 (h4 / housemate)))
                  :op2 i)
            :time (d2 / date-entity
                  :dayperiod (n / night)
                  :ord (o / ordinal-entity :value 1)
                  :time-of (b / be-located-at-91
                        :ARG1 (i / i)
                        :ARG2 (h / here))))
      :op2 (h3 / hard-02
            :ARG1 g
            :degree (m / most)
            :compared-to (t / thing
                  :ARG1-of (d / do-02
                        :ARG0 i
                        :time (e / ever)
                        :ARG1-of (o2 / obligate-01)))))

# ::id DF-200-192400-625_6304.4 ::date 2013-09-01T04:10:01 ::annotator SDL-AMR-09 ::preferred
# ::snt To go into the SU bar on my own, sober.
# ::save-date Fri Jun 19, 2015 ::file DF-200-192400-625_6304_4.txt
(g / go-06
      :ARG0 (i / i)
      :ARG2 (b / bar
            :mod (u / union
                  :consist-of (p / person
                        :ARG0-of (s2 / study-01))))
      :mod (b2 / by-oneself)
      :time (s / sober-03
            :ARG1 i))

# ::id DF-200-192400-625_6304.5 ::date 2013-09-01T04:13:10 ::annotator SDL-AMR-09 ::preferred
# ::snt Anyways more to the point; Here are the facts:
# ::save-date Mon Jan 20, 2014 ::file DF-200-192400-625_6304_5.txt
(m2 / multi-sentence
      :snt2 (f / fact
            :location (h / here))
      :snt1 (c / contrast-01
            :ARG2 (p / point
                  :degree (m / more))))

# ::id DF-200-192400-625_6304.6 ::date 2013-09-01T04:16:59 ::annotator SDL-AMR-09 ::preferred
# ::snt - I am not enjoying university having been here 5months or so; I'm disillusioned by the course, not enjoying the projects set, and I don't like the course delivery as much.
# ::save-date Tue Feb 23, 2016 ::file DF-200-192400-625_6304_6.txt
(m2 / multi-sentence
      :snt1 (e / enjoy-01 :polarity -
            :ARG0 (i / i)
            :ARG1 (u / university)
            :time (a3 / after
                  :op1 (b / be-located-at-91
                        :ARG1 i
                        :ARG2 (h / here)
                        :duration (a2 / about
                              :op1 (t / temporal-quantity :quant 5
                                    :unit (m / month))))))
      :snt2 (a / and
            :op1 (d / disillusion-01
                  :ARG0 (c / course)
                  :ARG1 i)
            :op2 (e2 / enjoy-01 :polarity -
                  :ARG0 i
                  :ARG1 (p2 / project
                        :ARG1-of (s / set-14)))
            :op3 (l / like-01 :polarity -
                  :ARG0 i
                  :ARG1 (d2 / deliver-01
                        :ARG1 (c2 / course))
                  :degree (m4 / much))))

# ::id DF-200-192400-625_6304.7 ::date 2013-09-01T04:31:02 ::annotator SDL-AMR-09 ::preferred
# ::snt The University made out it was much better than it seems.
# ::save-date Mon Dec 7, 2015 ::file DF-200-192400-625_6304_7.txt
(m / make-out-23
      :ARG1 (u / university)
      :ARG2 (g / good-02
            :ARG1 i
            :degree (m2 / more
                  :quant (m3 / much))
            :compared-to (s / seem-01
                  :ARG1 (i / it))))

# ::id DF-200-192400-625_6304.8 ::date 2013-09-01T04:33:14 ::annotator SDL-AMR-09 ::preferred
# ::snt - I had a bad start to the first term; student finance was delayed, adding to my stress levels, I was so worried I was unable to progress with work, conclusively it all piled up.
# ::save-date Mon Jul 13, 2015 ::file DF-200-192400-625_6304_8.txt
(m / multi-sentence
      :snt1 (s2 / start-01
            :ARG0 (i / i)
            :ARG1 (t / term
                  :ord (o / ordinal-entity :value 1))
            :ARG1-of (b / bad-07))
      :snt2 (a / and
            :op1 (d / delay-01
                  :ARG1 (f / finance-01
                        :ARG1 (p4 / person
                              :ARG0-of (s / study-01)))
                  :ARG0-of (a3 / add-02
                        :ARG2 (l / level
                              :degree-of (s3 / stress-02
                                    :ARG1 i))))
            :op2 (w / worry-01
                  :ARG1 i
                  :degree (s4 / so)
                  :ARG0-of (c2 / cause-01
                        :ARG1 (c3 / capable-01 :polarity -
                              :ARG2 (p3 / progress-01
                                    :ARG1 (w2 / work-01
                                          :ARG0 i)))))
            :ARG1-of (c4 / cause-01
                  :ARG0 (p2 / pile-01
                        :ARG1 (a2 / all))
                  :ARG1-of (c5 / conclude-01))))

# ::id DF-200-192400-625_6304.9 ::date 2013-09-01T06:27:27 ::annotator SDL-AMR-09 ::preferred
# ::snt - I was assigned a counselor through the university; had seen her for about 5-6weeks (block sessions), if I'm honest it didn't really work; because I was never open with her.
# ::save-date Thu Jan 21, 2016 ::file DF-200-192400-625_6304_9.txt
(a / and
      :op1 (a2 / assign-01
            :ARG1 (p / person
                  :ARG0-of (c / counsel-01))
            :ARG2 (i / i)
            :manner (u / university))
      :op2 (s / see-01
            :ARG0 i
            :ARG1 p
            :duration (a3 / about
                  :op1 (b2 / between
                        :op1 (t / temporal-quantity :quant 5
                              :unit (w / week))
                        :op2 (t2 / temporal-quantity :quant 6
                              :unit (w2 / week))))
            :mod (s2 / session
                  :mod (b / block)))
      :op3 (w3 / work-out-02 :polarity -
            :ARG1 s
            :ARG1-of (r / real-04)
            :ARG1-of (c2 / cause-01
                  :ARG0 (o / open-up-03 :polarity -
                        :ARG0 i
                        :ARG3 p
                        :time (e / ever)))
            :condition (o2 / opine-01
                  :ARG0 i
                  :ARG1-of (h / honest-01))))

# ::id DF-200-192400-625_6304.10 ::date 2013-09-01T06:54:52 ::annotator SDL-AMR-09 ::preferred
# ::snt Only half-halfheartedly.
# ::save-date Wed Mar 2, 2016 ::file DF-200-192400-625_6304_10.txt
(h / heart
      :degree (h2 / half)
      :mod (o / only))

# ::id DF-200-192400-625_6304.11 ::date 2013-09-01T06:55:57 ::annotator SDL-AMR-09 ::preferred
# ::snt - Now the work-load is up to my neck, I have major deadlines to hit, I am depressed, the anxiety is resulting in me feeling miserable all the time.
# ::save-date Thu Jul 30, 2015 ::file DF-200-192400-625_6304_11.txt
(a / and
      :op1 (l / load-01
            :ARG1 i
            :ARG2 (t2 / thing
                  :ARG1-of (w / work-01))
            :time (n / now)
            :extent (n2 / neck
                  :part-of (i / i)))
      :op2 (o / obligate-01
            :ARG2 (h / hit-02
                  :ARG0 i
                  :ARG1 (d2 / deadline
                        :ARG1-of (m / major-02))))
      :op3 (d / depress-01
            :ARG1 i)
      :op4 (r / result-01
            :ARG1 (a2 / anxiety)
            :ARG2 (f / feel-01
                  :ARG0 i
                  :ARG1 (m2 / miserable)
                  :frequency (t / time
                        :mod (a3 / all)))))

# ::id DF-200-192400-625_6304.12 ::date 2013-09-01T07:02:28 ::annotator SDL-AMR-09 ::preferred
# ::snt In no longer have a counselor because you can only have them for so many sessions at a time, and I doubt it will help much this time, if it hasn't already.
# ::save-date Tue Feb 23, 2016 ::file DF-200-192400-625_6304_12.txt
(a / and
      :op1 (h / have-03
            :ARG0 (i / i)
            :ARG1 (p / person
                  :ARG0-of (c / counsel-01))
            :time (n / no-longer)
            :ARG1-of (c2 / cause-01
                  :ARG0 (p2 / possible-01
                        :ARG1 (h2 / have-03
                              :ARG0 (y / you)
                              :ARG1 p
                              :time (s / session
                                    :quant (m / many
                                          :degree (s2 / so))
                                    :mod (a3 / at-a-time))
                              :mod (o / only)))))
      :op2 (d / doubt-01
            :ARG0 i
            :ARG1 (h3 / help-01
                  :ARG0 h
                  :ARG2 i
                  :degree (m2 / much)
                  :time (t2 / time
                        :mod (t3 / this))
                  :condition (h4 / help-01 :polarity -
                        :ARG0 h
                        :ARG1 i
                        :time (a2 / already)))))

# ::id DF-200-192400-625_6304.13 ::date 2013-09-01T07:13:33 ::annotator SDL-AMR-09 ::preferred
# ::snt - I lack motivation, don't feel comfortable with any of my lecturers, feel like I want to give in, but can't bring myself to it, because I will end up in a dead end job, and I aspired to 'be someone'.
# ::save-date Tue Jul 28, 2015 ::file DF-200-192400-625_6304_13.txt
(a / and
      :op1 (l / lack-01
            :ARG0 (i / i)
            :ARG1 (m / motivation))
      :op2 (f / feel-01 :polarity -
            :ARG0 i
            :ARG1 (c2 / comfortable-02
                  :ARG0 p
                  :ARG1 i)
            :ARG2 (p / person
                  :ARG0-of (l2 / lecture-01
                        :ARG1 i)))
      :op3 (c / contrast-01
            :ARG1 (f2 / feel-06
                  :ARG0 i
                  :ARG1 (w / want-01
                        :ARG0 i
                        :ARG1 (g / give-in-09
                              :ARG0 i)))
            :ARG2 (p2 / possible-01 :polarity -
                  :ARG1 (b / bring-about-05
                        :ARG0 i
                        :ARG1 (g2 / give-in-09
                              :ARG0 i))
                  :ARG1-of (c3 / cause-01
                        :ARG0 (a3 / and
                              :op1 (e / end-up-03
                                    :ARG1 i
                                    :ARG2 (j / job
                                          :ARG1-of (e2 / end-01
                                                :ARG2 (d / die-01))))
                              :op2 (a2 / aspire-01
                                    :ARG0 i
                                    :ARG1 (s / someone
                                          :domain i)))))))

# ::id DF-200-192400-625_6304.14 ::date 2013-09-01T07:32:30 ::annotator SDL-AMR-09 ::preferred
# ::snt - I would rather be dead than not be educated, and live a life I want to live (and dropping out of uni would make matters worse).
# ::save-date Thu Apr 16, 2015 ::file DF-200-192400-625_6304_14.txt
(a / and
      :op1 (p / prefer-01
            :ARG0 (i / i)
            :ARG1 (d / die-01
                  :ARG1 i)
            :ARG2 (a2 / and
                  :op1 (e / educate-01 :polarity -
                        :ARG1 i)
                  :op2 (l / live-01 :polarity -
                        :ARG0 i
                        :ARG1 (l2 / life
                              :ARG1-of (l3 / live-01
                                    :ARG0 i
                                    :ARG1-of (w2 / want-01
                                          :ARG0 i))))))
      :op3 (w / worsen-01
            :ARG0 i
            :ARG1 (m / matter)
            :manner (d2 / drop-out-04
                  :ARG0 i
                  :ARG1 (u / university))))

# ::id DF-200-192400-625_6304.15 ::date 2013-09-01T08:02:56 ::annotator SDL-AMR-09 ::preferred
# ::snt - I'm 21yrs old (turn 22 this year), don't have much time left for failing need to do something.
# ::save-date Sat Jul 25, 2015 ::file DF-200-192400-625_6304_15.txt
(a / and
      :op1 (a2 / age-01
            :ARG1 (i / i)
            :ARG2 (t2 / temporal-quantity :quant 21
                  :unit (y / year)))
      :op2 (t / turn-02
            :ARG1 i
            :ARG3 (t3 / temporal-quantity :quant 22
                  :unit (y2 / year))
            :time (y3 / year
                  :mod (t4 / this)))
      :op3 (h / have-03 :polarity -
            :ARG0 i
            :ARG1 (t5 / time
                  :mod (m / much)
                  :ARG1-of (l / leave-17)
                  :purpose (f / fail-01
                        :ARG1 i)))
      :op4 (o / obligate-01
            :ARG2 (d / do-02
                  :ARG0 i
                  :ARG1 (s / something))))

# ::id DF-200-192400-625_6304.16 ::date 2013-09-01T08:51:04 ::annotator SDL-AMR-09 ::preferred
# ::snt I failed college once over, did another course so I could get to uni don't want to go through the system over and over and consistently fail.
# ::save-date Thu Feb 4, 2016 ::file DF-200-192400-625_6304_16.txt
(m / multi-sentence
      :snt2 (w / want-01 :polarity -
            :ARG0 i
            :ARG1 (a2 / and
                  :op1 (g2 / go-01
                        :ARG1 i
                        :path (s / system)
                        :frequency (o2 / over-and-over))
                  :op2 (f2 / fail-01
                        :ARG0 i
                        :ARG1-of (c3 / consistent-02))))
      :snt1 (a3 / and
            :op1 (f / fail-01
                  :ARG1 (i / i)
                  :ARG2 (c / college)
                  :time (o / once))
            :op2 (d / do-02
                  :ARG0 i
                  :ARG1 (c2 / course
                        :mod (a / another))
                  :purpose (p / possible-01
                        :ARG1 (g / get-05
                              :ARG1 i
                              :ARG2 (u / university))))))

# ::id DF-200-192400-625_6304.17 ::date 2013-09-01T09:02:24 ::annotator SDL-AMR-09 ::preferred
# ::snt Can someone please give me some advice please?
# ::save-date Wed Sep 18, 2013 ::file DF-200-192400-625_6304_17.txt
(p / possible-01 :mode interrogative :polite +
      :ARG1 (a2 / advise-01
            :ARG0 (s / someone)
            :ARG2 (i / i)
            :mod (s2 / some)))

# ::id DF-200-192400-625_6304.18 ::date 2013-09-01T09:06:13 ::annotator SDL-AMR-09 ::preferred
# ::snt Perhaps go and see your doctor, and see if there's any way you can get your deadlines extended to try and ease the pressure a bit?
# ::save-date Thu Jul 30, 2015 ::file DF-200-192400-625_6304_18.txt
(a / and
      :op1 (a2 / and
            :op1 (g / go-02 :mode imperative
                  :ARG0 (y / you))
            :op2 (s2 / see-01 :mode imperative
                  :ARG0 y
                  :ARG1 (p4 / person
                        :ARG0-of (h / have-org-role-91
                              :ARG1 y
                              :ARG2 (d / doctor))))
            :ARG1-of (p / possible-01))
      :op2 (s / see-01 :mode imperative
            :ARG0 y
            :ARG1 (w / way :mode interrogative
                  :manner-of (g2 / get-04
                        :ARG1 (e / extend-01
                              :ARG0 y
                              :ARG1 (d2 / deadline
                                    :poss y)
                              :purpose (t2 / try-01
                                    :ARG0 y
                                    :ARG1 (e2 / ease-02
                                          :ARG0 y
                                          :ARG1 (p3 / pressure)
                                          :degree (b / bit))))
                        :ARG1-of (p2 / possible-01)))))

# ::id DF-200-192400-625_6304.19 ::date 2013-09-01T09:28:48 ::annotator SDL-AMR-09 ::preferred
# ::snt Send your tutors a similar email to this post (don't worry they've seen it all before - some much more uncomfortable admissions too - I know as I used to work in a Uni Dept admin) and they will consider mitigating circumstances.
# ::save-date Sun Jul 26, 2015 ::file DF-200-192400-625_6304_19.txt
(m / multi-sentence
      :snt1 (a / and
            :op1 (s / send-01 :mode imperative
                  :ARG0 (y / you)
                  :ARG1 (e / email
                        :ARG1-of (r / resemble-01
                              :ARG2 (p / post
                                    :mod (t2 / this))))
                  :ARG2 (t / tutor
                        :poss y))
            :op2 (c / consider-02
                  :ARG0 t
                  :ARG1 (c6 / circumstance
                        :ARG0-of (m2 / mitigate-01))))
      :snt2 (w / worry-02 :polarity - :mode imperative
            :ARG0 (y2 / you)
            :ARG1-of (c3 / cause-01
                  :ARG0 (s2 / see-01
                        :ARG0 (t3 / they)
                        :ARG1 (a2 / all
                              :ARG2-of (i / include-91
                                    :ARG1 (t4 / thing
                                          :ARG1-of (a3 / admit-02)
                                          :quant (s3 / some)
                                          :ARG0-of (c2 / comfortable-02 :polarity -
                                                :degree (m3 / more
                                                      :quant (m4 / much))))))
                        :time (b / before))))
      :snt3 (k / know-01
            :ARG0 (i2 / i)
            :ARG1-of (c5 / cause-01
                  :ARG0 (u / use-02
                        :ARG1 (w2 / work-01
                              :ARG0 i2
                              :ARG2 (d / department
                                    :ARG0-of (a4 / administrate-01
                                          :ARG1 (u2 / university))))))))

# ::id DF-200-192400-625_6304.20 ::date 2013-09-01T10:06:59 ::annotator SDL-AMR-09 ::preferred
# ::snt Break your work into manageable chunks.
# ::save-date Mon Jan 20, 2014 ::file DF-200-192400-625_6304_20.txt
(b / break-01 :mode imperative
      :ARG0 (y / you)
      :ARG1 (t / thing
            :ARG1-of (w / work-01
                  :ARG0 y))
      :ARG3 (c / chunk
            :ARG1-of (m / manage-01
                  :ARG0 y
                  :ARG1-of (p / possible-01))))

# ::id DF-200-192400-625_6304.21 ::date 2013-09-01T10:09:45 ::annotator SDL-AMR-09 ::preferred
# ::snt Concentrate on one bit of work at a time (obvs the most urgent assignment first).
# ::save-date Tue Feb 23, 2016 ::file DF-200-192400-625_6304_21.txt
(c / concentrate-01 :mode imperative
      :ARG0 (y / you)
      :ARG1 (b / bit :quant 1
            :part-of (t2 / thing
                  :ARG1-of (w / work-01))
            :ARG1-of (m2 / mean-01
                  :ARG2 (t3 / thing
                        :ARG1-of (a / assign-01)
                        :mod (u / urgent
                              :degree (m / most))
                        :time (o2 / ordinal-entity :value 1)
                        :ARG1-of (o / obvious-01)))
            :mod (a2 / at-a-time)))

# ::id DF-200-192400-625_6304.22 ::date 2013-09-01T10:14:08 ::annotator SDL-AMR-09 ::preferred
# ::snt Don't shut yourself off from your housemates, and well done for trying new things from the very beginning now keep at it!
# ::save-date Thu Feb 4, 2016 ::file DF-200-192400-625_6304_22.txt
(m / multi-sentence
      :snt1 (a / and
            :op1 (s / shut-off-03 :polarity - :mode imperative
                  :ARG0 (y2 / you)
                  :ARG1 y
                  :ARG2 (p / person
                        :ARG0-of (h / have-rel-role-91
                              :ARG1 y
                              :ARG2 (h2 / housemate))))
            :op2 (d / do-02 :mode imperative
                  :ARG0 y
                  :degree (w / well)
                  :ARG1-of (c / cause-01
                        :ARG0 (t / try-01
                              :ARG0 y
                              :ARG1 (t2 / thing
                                    :ARG1-of (n2 / new-02))
                              :time (f / from
                                    :op1 (b2 / begin-01
                                          :mod (v / very)))))))
      :snt2 (k / keep-02 :mode imperative
            :ARG0 (y / you)
            :ARG1 (i / it)
            :time (n / now)))

# ::id DF-200-192400-625_6304.23 ::date 2013-09-01T10:42:42 ::annotator SDL-AMR-09 ::preferred
# ::snt I'd reccomend you go and see your doctor too.
# ::save-date Sun May 24, 2015 ::file DF-200-192400-625_6304_23.txt
(r / recommend-01
      :ARG0 (i / i)
      :ARG1 (g / go-02
            :ARG0 (y / you)
            :purpose (s / see-01
                  :ARG0 y
                  :ARG1 (p / person
                        :ARG0-of (h / have-rel-role-91
                              :ARG1 y
                              :ARG2 (d / doctor)))
                  :mod (t / too)))
      :ARG2 y)

# ::id DF-200-192400-625_6304.24 ::date 2013-09-01T10:45:57 ::annotator SDL-AMR-09 ::preferred
# ::snt If you've always been an anxious person you might benefit from speaking to someone (my friend got therapy on the NHS for anxiety, so its really normal).
# ::save-date Thu Oct 8, 2015 ::file DF-200-192400-625_6304_24.txt
(m / multi-sentence
      :snt1 (p / possible-01
            :ARG1 (b / benefit-01
                  :ARG0 (s / speak-01
                        :ARG0 y
                        :ARG2 (s2 / someone))
                  :ARG1 (y / you)
                  :condition (p2 / person
                        :mod (a2 / anxious)
                        :domain y
                        :time (a3 / always))))
      :snt2 (g / get-01
            :ARG0 (p3 / person
                  :ARG0-of (h / have-rel-role-91
                        :ARG1 (i / i)
                        :ARG2 (f / friend)))
            :ARG1 (t / therapy)
            :ARG2 (o / organization :wiki "National_Health_Service_(England)" :name (n / name :op1 "NHS"))
            :ARG0-of (c / cause-01
                  :ARG1 (n2 / normal-02
                        :ARG1 (i2 / it)
                        :degree (r / really)))
            :ARG1-of (c2 / cause-01
                  :ARG0 (a4 / anxiety))))

# ::id DF-200-192400-625_6304.25 ::date 2013-09-01T10:56:58 ::annotator SDL-AMR-09 ::preferred
# ::snt And try and get deadlines extended, if you're honest I'm sure your uni will allow it.
# ::save-date Thu Jan 21, 2016 ::file DF-200-192400-625_6304_25.txt
(m / multi-sentence
      :snt2 (s / sure-02
            :ARG0 (i / i)
            :ARG1 (a / allow-01
                  :ARG0 (u / university
                        :poss (y2 / you))
                  :ARG1 (i2 / it))
            :condition (h / honest-01
                  :ARG0 y))
      :snt1 (a2 / and
            :op1 (t / try-01 :mode imperative
                  :ARG0 (y / you)
                  :ARG1 (g / get-04
                        :ARG0 y
                        :ARG1 (e / extend-01
                              :ARG1 (d / deadline))))))

# ::id DF-200-192400-625_6344.1 ::date 2013-09-05T01:17:37 ::annotator SDL-AMR-09 ::preferred
# ::snt It's getting hard to keep strong and keep carrying on with life.
# ::save-date Sat Jul 25, 2015 ::file DF-200-192400-625_6344_1.txt
(g / get-03
      :ARG1 (a / and
            :op1 (k / keep-02
                  :ARG1 (s / strong-02))
            :op2 (k2 / keep-02
                  :ARG1 (c / carry-on-02
                        :ARG1 (l / live-01))))
      :ARG2 (h / hard-02))

# ::id DF-200-192400-625_6344.2 ::date 2013-09-05T02:00:51 ::annotator SDL-AMR-09 ::preferred
# ::snt My mum is getting divorced - she had a horrible time with my step-father and her new found freedom has sent her round the bend.
# ::save-date Wed Nov 4, 2015 ::file DF-200-192400-625_6344_2.txt
(m / multi-sentence
      :snt1 (d / divorce-01
            :ARG0 (p / person
                  :ARG0-of (h3 / have-rel-role-91
                        :ARG1 (i / i)
                        :ARG2 (m2 / mum))))
      :snt2 (a / and
            :op1 (h / have-03
                  :ARG0 (s / she)
                  :ARG1 (t / time
                        :mod (h2 / horrible))
                  :accompanier (p2 / person
                        :ARG0-of (h4 / have-rel-role-91
                              :ARG1 (i2 / i)
                              :ARG2 (s2 / stepfather))))
            :op2 (s3 / send-02
                  :ARG0 (f / free-04
                        :ARG1 s
                        :ARG1-of (f2 / find-01
                              :ARG0 s)
                        :ARG1-of (n / new-01))
                  :ARG1 s
                  :ARG2 (r / round-03
                        :ARG1 s
                        :ARG2 (b / bend)))))

# ::id DF-200-192400-625_6344.3 ::date 2013-09-05T02:22:29 ::annotator SDL-AMR-09 ::preferred
# ::snt She's epileptic and a manic depressive with a huge anger problem.
# ::save-date Thu Nov 13, 2014 ::file DF-200-192400-625_6344_3.txt
(a / and
      :op1 (e / epilepsy
            :domain (s / she))
      :op2 (d / depress-01
            :ARG1 s
            :mod (m / manic)
            :accompanier (p / problem
                  :topic (a2 / anger)
                  :mod (h / huge))))

# ::id DF-200-192400-625_6344.4 ::date 2013-09-05T02:28:09 ::annotator SDL-AMR-09 ::preferred
# ::snt She's horrible to me, constantly.
# ::save-date Thu Sep 5, 2013 ::file DF-200-192400-625_6344_4.txt
(h / horrible
      :beneficiary (i / i)
      :domain (s / she)
      :manner (c / constant))

# ::id DF-200-192400-625_6344.5 ::date 2013-09-05T02:29:48 ::annotator SDL-AMR-09 ::preferred
# ::snt I can't cope with her outbursts and nasty hateful remarks when I'm at home.
# ::save-date Thu Sep 5, 2013 ::file DF-200-192400-625_6344_5.txt
(p / possible-01 :polarity -
      :ARG1 (c / cope-01
            :ARG0 (i / i)
            :ARG1 (a / and
                  :op1 (o / outburst
                        :poss (s / she))
                  :op2 (t / thing
                        :ARG1-of (r / remark-01
                              :ARG0 s)
                        :mod (h / hateful)
                        :mod (n / nasty))))
      :time (b / be-located-at-91
            :ARG1 i
            :ARG2 (h2 / home)))

# ::id DF-200-192400-625_6344.6 ::date 2013-09-05T02:30:27 ::annotator SDL-AMR-09 ::preferred
# ::snt I'm 18, a full-time sixth former at a high pressure private school (on a 95% bursary) and I'm at breaking point.
# ::save-date Sun Jul 26, 2015 ::file DF-200-192400-625_6344_6.txt
(p5 / person
      :ARG0-of (h2 / have-03
            :ARG1 (b / bursary
                  :mod (p / percentage-entity :value 95)))
      :ARG0-of (s2 / study-01
            :mod (t2 / time
                  :mod (f2 / full))
            :location (s / school
                  :ARG1-of (p2 / private-03)
                  :ARG0-of (p3 / pressure-01
                        :ARG1-of (h / high-02)))
            :prep-in (f / form
                  :ord (o / ordinal-entity :value 6)))
      :age (t / temporal-quantity :quant 18
            :unit (y / year))
      :location (p4 / point
            :mod (b2 / break-01
                  :ARG1 i))
      :domain (i / i))

# ::id DF-200-192400-625_6344.7 ::date 2013-09-05T03:02:16 ::annotator SDL-AMR-09 ::preferred
# ::snt I can't do work at home, because she shouts at me.
# ::save-date Thu Sep 5, 2013 ::file DF-200-192400-625_6344_7.txt
(p / possible-01 :polarity -
      :ARG1 (w / work-01
            :ARG0 (i / i)
            :location (h / home))
      :ARG1-of (c / cause-01
            :ARG0 (s / shout-01
                  :ARG0 (s2 / she)
                  :ARG2 i)))

# ::id DF-200-192400-625_6344.8 ::date 2013-09-05T03:06:10 ::annotator SDL-AMR-09 ::preferred
# ::snt So then my teachers get angry at me.
# ::save-date Sat Jan 25, 2014 ::file DF-200-192400-625_6344_8.txt
(a / anger-01
      :ARG0 (i / i)
      :ARG1 (p / person
            :ARG0-of (t / teach-01
                  :ARG2 i))
      :time (t2 / then)
      :ARG1-of (c / cause-01))

# ::id DF-200-192400-625_6344.9 ::date 2013-09-05T03:12:56 ::annotator SDL-AMR-09 ::preferred
# ::snt One minute she's lovely, and it's like having my mummy back, then the next, she turns into the most spiteful human alive.
# ::save-date Fri May 9, 2014 ::file DF-200-192400-625_6344_9.txt
(a / and
      :op1 (l / lovely
            :domain (s / she)
            :time (m5 / minute
                  :mod (o / one))
            :ARG1-of (r / resemble-01
                  :ARG2 (h / have-06
                        :ARG0 i
                        :ARG1 (p / person
                              :ARG0-of (h3 / have-org-role-91
                                    :ARG1 (i / i)
                                    :ARG2 (m / mummy)))
                        :mod (b / back))))
      :op2 (t2 / turn-02
            :ARG1 s
            :ARG2 (h2 / human
                  :mod (s2 / spiteful
                        :degree (m3 / most))
                  :ARG0-of (l2 / live-01))
            :time (t3 / then)
            :time (m4 / minute
                  :mod (n / next))))

# ::id DF-200-192400-625_6344.10 ::date 2013-09-05T07:53:36 ::annotator SDL-AMR-09 ::preferred
# ::snt I'm not going to pass my A2 exams, I've already accepted defeat, that this year of my life is going to make me a failure.
# ::save-date Thu Sep 5, 2013 ::file DF-200-192400-625_6344_10.txt
(a / and
      :op1 (p / pass-07 :polarity -
            :ARG1 (i / i)
            :ARG2 (e / exam :wiki -
                  :name (n / name :op1 "A2")
                  :poss i))
      :op2 (a2 / accept-01
            :ARG0 i
            :ARG1 (a3 / and
                  :op1 (d / defeat-01
                        :ARG1 i)
                  :op2 (m / make-02
                        :ARG0 (y / year
                              :mod (t / this)
                              :part-of (l / live-01
                                    :ARG0 i))
                        :ARG1 (f / fail-01
                              :ARG1 i)))
            :time (a4 / already)))

# ::id DF-200-192400-625_6344.11 ::date 2013-09-05T09:56:56 ::annotator SDL-AMR-09 ::preferred
# ::snt Maybe I can come back from this, who knows. I've got the most amazing university offers, but I can't even accept them - I'll never make the grades.
# ::save-date Sun Sep 8, 2013 ::file DF-200-192400-625_6344_11.txt
(m / multi-sentence
      :snt1 (p / possible-01
            :ARG1 (p2 / possible-01
                  :ARG1 (c / come-01
                        :ARG1 (i / i)
                        :ARG3 (t / this)
                        :direction (b / back)))
            :ARG1-of (k / know-01
                  :ARG0 (a3 / amr-unknown)))
      :snt2 (c2 / contrast-01
            :ARG1 (o / offer-01
                  :ARG0 (u / university)
                  :ARG2 (i2 / i)
                  :ARG0-of (a / amaze-01
                        :degree (m2 / most)))
            :ARG2 (p3 / possible-01 :polarity -
                  :ARG1 (a2 / accept-01
                        :ARG0 i2
                        :ARG1 o
                        :mod (e / even))))
      :snt3 (m3 / make-18 :polarity -
            :ARG0 (i3 / i)
            :ARG1 (g / grade)
            :time (e2 / ever)))

# ::id DF-200-192400-625_6344.12 ::date 2013-08-23 ::annotator SDL-AMR-09 ::preferred
# ::snt I wish I could wipe her out of my life - things would be so much better without her.
# ::save-date Wed Nov 4, 2015 ::file DF-200-192400-625_6344_12.txt
(m / multi-sentence
      :snt1 (w2 / wish-01
            :ARG0 (i2 / i)
            :ARG1 (p / possible-01
                  :ARG1 (w3 / wipe-out-02
                        :ARG0 i2
                        :ARG1 (s / she)
                        :source (l / live-01
                              :ARG0 i2))))
      :snt2 (g / good-02
            :ARG1 (t / thing)
            :degree (m2 / more
                  :degree (m3 / much
                        :degree (s2 / so)))
            :prep-without (s3 / she)))

# ::id DF-200-192400-625_6344.13 ::date 2013-09-05T11:16:03 ::annotator SDL-AMR-09 ::preferred
# ::snt But then, I think I'm just being selfish.
# ::save-date Thu Sep 5, 2013 ::file DF-200-192400-625_6344_13.txt
(c / contrast-01
      :ARG2 (t / think-01
            :ARG0 (i / i)
            :ARG1 (s / selfish
                  :domain i
                  :mod (j / just))
            :mod (t2 / then)))

# ::id DF-200-192400-625_6344.14 ::date 2013-09-05T11:26:53 ::annotator SDL-AMR-09 ::preferred
# ::snt But surely, my life isn't meant to be like this?
# ::save-date Fri Jan 8, 2016 ::file DF-200-192400-625_6344_14.txt
(c / contrast-01
      :ARG2 (m / mean-02 :polarity -
            :ARG1 (r / resemble-01
                  :ARG1 (l / live-01
                        :ARG0 (i / i))
                  :ARG2 (t / this))
            :ARG1-of (s / sure-02)
            :ARG1-of (r2 / request-confirmation-91)))

# ::id DF-200-192400-625_6344.15 ::date 2013-09-05T11:37:49 ::annotator SDL-AMR-09 ::preferred
# ::snt It should be so much better. B
# ::save-date Wed Nov 4, 2015 ::file DF-200-192400-625_6344_15.txt
(r / recommend-01
      :ARG1 (g / good-02
            :ARG1 (i / it)
            :degree (m / more
                  :degree (m2 / much
                        :degree (s / so)))))

# ::id DF-200-192400-625_6344.16 ::date 2013-09-05T11:39:09 ::annotator SDL-AMR-09 ::preferred
# ::snt ut I feel as if I have no control over this downhill spiral.
# ::save-date Mon Jan 20, 2014 ::file DF-200-192400-625_6344_16.txt
(c / contrast-01
      :ARG2 (f / feel-01
            :ARG0 (i / i)
            :ARG1-of (r / resemble-01
                  :ARG2 (c2 / control-01 :polarity -
                        :ARG0 i
                        :ARG1 (s / spiral
                              :direction (d / downhill)
                              :mod (t / this))))))

# ::id DF-200-192400-625_6344.17 ::date 2013-09-05T03:13:50 ::annotator SDL-AMR-09 ::preferred
# ::snt And I don't know what to do.
# ::save-date Thu Sep 5, 2013 ::file DF-200-192400-625_6344_17.txt
(a / and
      :op2 (k / know-01 :polarity -
            :ARG0 (i / i)
            :ARG1 (t / thing
                  :ARG1-of (d / do-02
                        :ARG0 i))))

# ::id DF-200-192400-625_6344.18 ::date 2013-09-05T03:16:09 ::annotator SDL-AMR-09 ::preferred
# ::snt Thanks for reading.
# ::save-date Sun Sep 8, 2013 ::file DF-200-192400-625_6344_18.txt
(t / thank-01
      :ARG1 (y / you)
      :ARG2 (r / read-01
            :ARG0 y))

# ::id DF-200-192400-625_6344.19 ::date 2013-09-05T03:18:11 ::annotator SDL-AMR-09 ::preferred
# ::snt It's nice to vent.
# ::save-date Thu Sep 5, 2013 ::file DF-200-192400-625_6344_19.txt
(n / nice-01
      :ARG1 (v / vent-01))

# ::id DF-200-192400-625_6344.20 ::date 2013-09-05T03:19:47 ::annotator SDL-AMR-09 ::preferred
# ::snt You can't get her sectioned for that.
# ::save-date Tue Jul 21, 2015 ::file DF-200-192400-625_6344_20.txt
(p / possible-01 :polarity -
      :ARG1 (g / get-04
            :ARG0 (y / you)
            :ARG1 (s / section-02
                  :ARG1 (s2 / she)
                  :ARG1-of (c / cause-01
                        :ARG0 (t / that)))))

# ::id DF-200-192400-625_6344.21 ::date 2013-09-06T04:04:10 ::annotator SDL-AMR-09 ::preferred
# ::snt Does she even have a history of mental illness or a diagnosis?
# ::save-date Mon Sep 16, 2013 ::file DF-200-192400-625_6344_21.txt
(h / have-03 :mode interrogative
      :ARG0 (s / she)
      :ARG1 (o / or
            :op1 (h2 / history
                  :consist-of (i / ill-01
                        :ARG1 s
                        :ARG2 (m / mental)))
            :op2 (d / diagnose-01
                  :ARG1 s))
      :mod (e / even))

# ::id DF-200-192400-625_6344.22 ::date 2013-09-06T04:08:51 ::annotator SDL-AMR-09 ::preferred
# ::snt You don't know for sure that you won't get good grades so accept places if you can.
# ::save-date Mon Dec 7, 2015 ::file DF-200-192400-625_6344_22.txt
(k / know-01 :polarity -
      :ARG0 (y / you)
      :ARG1 (g / get-01 :polarity -
            :ARG0 y
            :ARG1 (g2 / grade
                  :ARG1-of (g3 / good-02)))
      :ARG1-of (s / sure-02)
      :ARG0-of (c / cause-01
            :ARG1 (a / accept-01
                  :ARG0 y
                  :ARG1 (p / place)
                  :condition (p2 / possible-01
                        :ARG1 a))))

# ::id DF-200-192400-625_6344.23 ::date 2013-09-06T04:18:06 ::annotator SDL-AMR-09 ::preferred
# ::snt Life throws **** at you all the time.
# ::save-date Mon Sep 16, 2013 ::file DF-200-192400-625_6344_23.txt
(t / throw-01
      :ARG0 (l / life)
      :ARG1 (t3 / thing)
      :ARG2 (y / you)
      :time (t2 / time
            :mod (a / all)))

# ::id DF-200-192400-625_6344.24 ::date 2013-09-06T04:38:34 ::annotator SDL-AMR-09 ::preferred
# ::snt If it's not someone in your family, it's an outsider.
# ::save-date Wed May 7, 2014 ::file DF-200-192400-625_6344_24.txt
(h / have-condition-91
      :ARG1 (o / outsider)
      :ARG2 (s / someone :polarity -
            :part-of (f / family
                  :ARG1-of (h2 / have-org-role-91
                        :ARG0 (y / you)
                        :ARG2 (m / member)))))

# ::id DF-200-192400-625_6344.25 ::date 2013-09-06T04:45:54 ::annotator SDL-AMR-09 ::preferred
# ::snt I had to deal with verbal abuse from my dad for a long 8 years before I came to uni and honestly, the only reason why I'm here is because it was the only way out.
# ::save-date Thu Jan 21, 2016 ::file DF-200-192400-625_6344_25.txt
(a / and
      :op1 (o / obligate-01
            :ARG2 (d / deal-01
                  :ARG0 (i / i)
                  :ARG2 (a2 / abuse-03
                        :ARG0 (p / person
                              :ARG0-of (h3 / have-rel-role-91
                                    :ARG1 i
                                    :ARG2 (d2 / dad)))
                        :ARG1 i
                        :mod (v / verbal))
                  :time (b2 / before
                        :op1 (c / come-01
                              :ARG1 i
                              :ARG4 (u / university)))
                  :ARG1-of (l / long-03
                        :ARG2 (t2 / temporal-quantity :quant 8
                              :unit (y2 / year)))))
      :op2 (c2 / cause-01
            :ARG0 (r / reason
                  :mod (o4 / only)
                  :domain (w / way
                        :mod (o2 / only)
                        :direction (o3 / out)
                        :domain (i2 / it)))
            :ARG1 (b / be-located-at-91
                  :ARG1 i
                  :ARG2 (h / here))
            :ARG1-of (h2 / honest-01)))

# ::id DF-200-192400-625_6344.26 ::date 2013-09-06T06:02:44 ::annotator SDL-AMR-09 ::preferred
# ::snt Work hard if you really want out.
# ::save-date Thu Oct 8, 2015 ::file DF-200-192400-625_6344_26.txt
(h / have-condition-91
      :ARG1 (w / work-01
            :ARG0 (y / you)
            :ARG1-of (h2 / hard-02))
      :ARG2 (w2 / want-01
            :ARG0 y
            :ARG2 (o / out)
            :degree (r / really)))

# ::id DF-200-192400-625_6344.27 ::date 2013-09-06T06:07:17 ::annotator SDL-AMR-09 ::preferred
# ::snt Really sounds like you need support from somewhere else if she can't give it to you consistently.
# ::save-date Thu Feb 4, 2016 ::file DF-200-192400-625_6344_27.txt
(s / sound-01
      :ARG2 (n / need-01
            :ARG0 (y / you)
            :ARG1 (s2 / support-01
                  :ARG1 y)
            :source (s3 / somewhere
                  :mod (e / else))
            :condition (p / possible-01 :polarity -
                        :ARG1 (g / give-01
                              :ARG0 (s4 / she)
                              :ARG1 s2
                              :ARG2 y
                              :ARG1-of (c / consistent-02))))
      :ARG1-of (r / real-04))

# ::id DF-200-192400-625_6344.28 ::date 2013-09-06T06:08:39 ::annotator SDL-AMR-09 ::preferred
# ::snt You could call Childline or something similar?
# ::save-date Fri Sep 6, 2013 ::file DF-200-192400-625_6344_28.txt
(p / possible-01 :mode interrogative
      :ARG1 (c / call-02
            :ARG0 (y / you)
            :ARG1 (o / or
                  :op1 (o2 / organization :wiki "ChildLine"
                        :name (n / name :op1 "Childline"))
                  :op2 (s / something
                        :ARG1-of (r / resemble-01
                              :ARG2 o2)))))

# ::id DF-200-192400-625_6344.29 ::date 2013-09-06T06:27:28 ::annotator SDL-AMR-09 ::preferred
# ::snt You could go to the library on saturdays and do a good 8 hours of studying there.
# ::save-date Mon Dec 14, 2015 ::file DF-200-192400-625_6344_29.txt
(a / and
      :op1 (p / possible-01
            :ARG1 (g / go-02
                  :ARG0 (y / you)
                  :ARG4 (l / library)
                  :time (d / date-entity
                        :weekday (s / saturday))))
      :op2 (s2 / study-01
            :ARG0 y
            :location l
            :duration (t / temporal-quantity :quant 8
                  :unit (h / hour)
                  :ARG1-of (g2 / good-02))))

# ::id DF-200-192400-625_6344.30 ::date 2013-09-06T06:31:04 ::annotator SDL-AMR-09 ::preferred
# ::snt Is there a friend's house you could go to- form a study group?
# ::save-date Sun May 24, 2015 ::file DF-200-192400-625_6344_30.txt
(p / possible-01 :mode interrogative
      :ARG1 (g / go-02
            :ARG0 (y / you)
            :ARG4 (h / house
                  :poss (p2 / person
                        :ARG0-of (h2 / have-rel-role-91
                              :ARG1 y
                              :ARG2 (f / friend))))
            :purpose (f2 / form-01
                  :ARG1 (g2 / group
                        :ARG0-of (s / study-01)))))

# ::id DF-200-192400-625_6344.31 ::date 2013-09-06T06:36:16 ::annotator SDL-AMR-09 ::preferred
# ::snt So you want her sectioned cos she is a bit of a pain in the arse and you've blamed all your problems on her?
# ::save-date Tue Jul 21, 2015 ::file DF-200-192400-625_6344_31.txt
(c / cause-01
      :ARG0 (a2 / and
            :op1 (p / pain
                  :location (a / arse)
                  :degree (b / bit)
                  :domain s)
            :op2 (b2 / blame-01
                  :ARG0 y
                  :ARG1 s
                  :ARG2 (p2 / problem
                        :mod (a3 / all)
                        :poss y)))
      :ARG1 (w / want-01 :mode interrogative
            :ARG0 (y / you)
            :ARG1 (s / section-02
                  :ARG1 (s2 / she))))

# ::id DF-200-192400-625_6344.32 ::date 2013-09-05T03:41:12 ::annotator SDL-AMR-09 ::preferred
# ::snt I know what you're feeling.
# ::save-date Thu Sep 5, 2013 ::file DF-200-192400-625_6344_32.txt
(k / know-01
      :ARG0 (i / i)
      :ARG1 (t / thing
            :ARG1-of (f / feel-01
                  :ARG0 (y / you))))

# ::id DF-200-192400-625_6344.33 ::date 2013-09-05T03:42:08 ::annotator SDL-AMR-09 ::preferred
# ::snt My Mum was spat out of hell too.
# ::save-date Tue Apr 29, 2014 ::file DF-200-192400-625_6344_33.txt
(s / spit-01
      :ARG1 (p / person
            :ARG0-of (h2 / have-rel-role-91
                  :ARG1 (i / i)
                  :ARG2 (m / mum)))
      :source (h / hell)
      :mod (t / too))

# ::id DF-200-192400-625_6344.34 ::date 2013-09-06T06:42:08 ::annotator SDL-AMR-09 ::preferred
# ::snt I highly recommend taking up smoking
# ::save-date Mon May 25, 2015 ::file DF-200-192400-625_6344_34.txt
(r / recommend-01
      :ARG0 (i / i)
      :ARG1 (t / take-up-31
            :ARG1 (s / smoke-02))
      :degree (h / high))

# ::id DF-200-192400-625_6344.35 ::date 2013-09-06T06:46:42 ::annotator SDL-AMR-09 ::preferred
# ::snt Oh grow up tsr and stop negging its was a joke!!!
# ::save-date Sun Sep 8, 2013 ::file DF-200-192400-625_6344_35.txt
(m / multi-sentence
      :snt1 (a / and
            :op1 (g / grow-up-04
                  :ARG1 (p / person :wiki -
                        :name (n / name :op1 "tsr")))
            :op2 (s / stop-01
                  :ARG0 p
                  :ARG1 (n2 / nag-01
                        :ARG0 p))
            :mod (o / oh :mode expressive))
      :snt2 (j / joke
            :domain (i / it)))

# ::id DF-200-192400-625_6677.1 ::date 2013-09-06T10:16:31 ::annotator SDL-AMR-09 ::preferred
# ::snt I think over the last year or 2 i've become a much weaker person and in a way have dulled down my personality inorder to try and make some friends at uni.
# ::save-date Mon Nov 2, 2015 ::file DF-200-192400-625_6677_1.txt
(t4 / think-01
      :ARG0 (i / i)
      :ARG1 (a2 / and
            :op1 (b / become-01
                  :ARG1 i
                  :ARG2 (p / person
                        :ARG1-of (w / weak-02
                              :degree (m / more
                                    :degree (m2 / much))))
                  :time (b4 / before
                        :op1 (n / now)
                        :duration (b2 / between
                              :op1 (t / temporal-quantity :quant 1
                                    :unit (y / year))
                              :op2 (t2 / temporal-quantity :quant 2
                                    :unit (y2 / year)))))
            :op2 (d / dull-01
                  :ARG0 i
                  :ARG1 (p2 / personality
                        :poss i)
                  :mod (d2 / down)
                  :purpose (t3 / try-01
                        :ARG0 i
                        :ARG1 (b3 / befriend-01
                              :ARG0 i
                              :ARG1 (p3 / person
                                    :quant (s / some))
                              :location (u / university)))
                  :manner (w2 / way)
                  :time b2)))

# ::id DF-200-192400-625_6677.2 ::date 2013-09-06T10:17:20 ::annotator SDL-AMR-09 ::preferred
# ::snt But being overly-nice to people has lead them to believe that they can say or do whatever the hell they want to me...
# ::save-date Mon Nov 23, 2015 ::file DF-200-192400-625_6677_2.txt
(c / contrast-01
      :ARG2 (l / lead-03
            :ARG0 (n / nice-01
                  :ARG2 (p / person)
                  :degree (o / over))
            :ARG1 p
            :ARG2 (b / believe-01
                  :ARG0 p
                  :ARG1 (p2 / possible-01
                        :ARG1 (o2 / or
                              :op1 (s / say-01
                                    :ARG0 p
                                    :ARG1 (w / whatever
                                          :ARG1-of (w2 / want-01
                                                :ARG0 p)
                                          :mod (h / hell :mode expressive))
                                    :ARG2 (i / i))
                              :op2 (d / do-02
                                    :ARG0 p
                                    :ARG1 w
                                    :ARG2 i))))))

# ::id DF-200-192400-625_6677.3 ::date 2013-09-06T10:17:41 ::annotator SDL-AMR-09 ::preferred
# ::snt they show absolutely no respect.
# ::save-date Fri Sep 6, 2013 ::file DF-200-192400-625_6677_3.txt
(s / show-01
      :ARG0 (t / they)
      :ARG1 (r / respect-01 :polarity -
            :ARG0 t
            :mod (a / absolute)))

# ::id DF-200-192400-625_6677.4 ::date 2013-09-06T10:20:28 ::annotator SDL-AMR-09 ::preferred
# ::snt e.g. i'll say hello to someone from uni and they'll ignore me, but 30 minutes later they'll decide they want my help with some work... and i'll give it to them.
# ::save-date Mon Jan 20, 2014 ::file DF-200-192400-625_6677_4.txt
(e / exemplify-01
      :ARG0 (c / contrast-01
            :ARG1 (a / and
                  :op1 (s / say-01
                        :ARG0 (i / i)
                        :ARG1 (h / hello)
                        :ARG2 (s2 / someone
                              :source (u / university)))
                  :op2 (i2 / ignore-01
                        :ARG0 s2
                        :ARG1 i))
            :ARG2 (a2 / and
                  :op1 (d / decide-01
                        :ARG0 s2
                        :ARG1 (w / want-01
                              :ARG0 s2
                              :ARG1 (h2 / help-01
                                    :ARG0 i
                                    :ARG1 (w2 / work-01
                                          :mod (s3 / some))
                                    :ARG2 s2))
                        :time (l / late
                              :op1 (t / temporal-quantity :quant 30
                                    :unit (m2 / minute))
                              :degree (m / more)))
                  :op2 (g / give-01
                        :ARG0 i
                        :ARG1 h2
                        :ARG2 s2))))

# ::id DF-200-192400-625_6677.5 ::date 2013-09-06T10:21:11 ::annotator SDL-AMR-09 ::preferred
# ::snt It's causing alot of anger and distress in my life and is really starting to effect my concentration in uni.
# ::save-date Thu Oct 8, 2015 ::file DF-200-192400-625_6677_5.txt
(a / and
      :op1 (c / cause-01
            :ARG0 (i / it)
            :ARG1 (a2 / and
                  :op1 (a3 / anger
                        :prep-in (l / life
                              :poss (i2 / i))
                        :quant (l2 / lot))
                  :op2 (d / distress-01
                        :prep-in l)))
      :op2 (s / start-01
            :ARG0 i
            :ARG1 (a4 / affect-01
                  :ARG0 i
                  :ARG1 (c2 / concentration
                        :poss i2
                        :location (u / university)))
            :ARG1-of (r / real-04)))

# ::id DF-200-192400-625_6677.6 ::script amr-snt-id-rep ::date 2013-09-08 ::annotator SDL-AMR-09 ::preferred
# ::snt has anyone got any experience in handling this sort of thing or how to go about gaining some respect again?
# ::save-date Sat Sep 7, 2013 ::file DF-200-192400-625_6677_6.txt
(g2 / get-02 :mode interrogative
      :ARG0 (a2 / anyone)
      :ARG1 (e2 / experience-01
            :ARG0 a2
            :ARG1 (o / or
                  :op1 (h / handle-01
                        :ARG0 a2
                        :ARG1 (t / thing
                              :mod (s / sort
                                    :mod (t2 / this))))
                  :op2 (t3 / thing
                        :manner-of (g3 / go-06
                              :ARG1 (g4 / gain-02
                                    :ARG1 (r / respect-01
                                          :mod (s2 / some))
                                    :mod (a3 / again)))))
            :mod (a4 / any)))

# ::id DF-200-192400-625_6677.7 ::date 2013-09-05T03:28:46 ::annotator SDL-AMR-09 ::preferred
# ::snt Just say no.
# ::save-date Thu Sep 5, 2013 ::file DF-200-192400-625_6677_7.txt
(s / say-01
      :ARG0 (y / you)
      :ARG1 (n / no)
      :mod (j / just))

# ::id DF-200-192400-625_6677.8 ::date 2013-09-06T11:26:27 ::annotator SDL-AMR-09 ::preferred
# ::snt Do it gradually if it's not something you're particularly comfortable with.
# ::save-date Sun Jul 26, 2015 ::file DF-200-192400-625_6677_8.txt
(h / have-condition-91
      :ARG1 (d / do-02
            :ARG0 (y / you)
            :ARG1 (i / it)
            :manner (g / gradual))
      :ARG2 (c / comfortable-02 :polarity -
            :ARG0 i
            :ARG1 y
            :mod (p / particular)))

# ::id DF-200-192400-625_6677.9 ::date 2013-09-06T10:32:47 ::annotator SDL-AMR-09 ::preferred
# ::snt You could start with 'No, sorry but I'm busy'
# ::save-date Thu Jan 21, 2016 ::file DF-200-192400-625_6677_9.txt
(p / possible-01
      :ARG1 (s / start-01
            :ARG0 (y / you)
            :ARG2 (c / contrast-01
                  :ARG1 (s2 / sorry-01
                        :ARG1 (i / i)
                        :ARG2 (h / have-polarity-91
                              :ARG2 -))
                  :ARG2 (b / busy-01
                        :ARG1 i))))

# ::id DF-200-192400-625_6677.10 ::date 2013-09-06T10:36:13 ::annotator SDL-AMR-09 ::preferred
# ::snt Of course, don't go over the top with it lest you go in completely the opposite direction.
# ::save-date Tue Jul 28, 2015 ::file DF-200-192400-625_6677_10.txt
(g / go-02 :polarity -
      :ARG0 (y / you)
      :ARG4 (t / top
            :mod (o / over))
      :prep-with (i / it)
      :mod (o3 / of-course)
      :purpose (g2 / go-02 :polarity -
            :ARG0 y
            :direction (d / direction
                  :ARG1-of (o2 / opposite-01
                        :ARG1-of (c / complete-02)))))

# ::id DF-200-192400-625_6677.11 ::date 2013-09-06T11:21:50 ::annotator SDL-AMR-09 ::preferred
# ::snt If, in your mind, you're thinking no - say it.
# ::save-date Fri Jul 24, 2015 ::file DF-200-192400-625_6677_11.txt
(h / have-condition-91
      :ARG1 (s / say-01
            :ARG0 y
            :ARG1 n)
      :ARG2 (t / think-01
            :ARG0 (y / you)
            :ARG1 (n / no)
            :ARG1-of (m / mind-05
                  :ARG0 y)))

# ::id DF-200-192400-625_6677.12 ::date 2013-09-07T11:04:53 ::annotator SDL-AMR-09 ::preferred
# ::snt When they start to realise that you're not going to bend over backwards for them, they'll start respecting you more.
# ::save-date Sun Sep 8, 2013 ::file DF-200-192400-625_6677_12.txt
(s / start-01
      :ARG0 (t / they)
      :ARG1 (r / respect-01
            :ARG0 t
            :ARG1 (y / you)
            :degree (m / more))
      :time (s2 / start-01
            :ARG0 t
            :ARG1 (r2 / realize-01
                  :ARG0 t
                  :ARG1 (b / bend-01 :polarity -
                        :ARG1 y
                        :mod (o / over)
                        :direction (b2 / backwards)
                        :beneficiary t))))

# ::id DF-200-192400-625_6677.13 ::date 2013-09-07T11:17:33 ::annotator SDL-AMR-09 ::preferred
# ::snt well this is such a bad attitude really, of course you can be respected if you're nice but not to the point where you just let them do anything to you, that's not being nice it's being a fool.
# ::save-date Thu Dec 10, 2015 ::file DF-200-192400-625_6677_13.txt
(m / multi-sentence
      :snt1 (a / attitude
            :ARG1-of (b / bad-07
                  :mod (s / such))
            :domain (t / this)
            :ARG1-of (r / real-04)
            :mod (w / well))
      :snt2 (p / possible-01
            :ARG1 (r2 / respect-01
                  :ARG1 (y / you))
            :condition (c / contrast-01
                  :ARG1 (n / nice-01
                        :ARG1 y)
                  :ARG2 (n2 / nice-01 :polarity -
                        :ARG1 y
                        :extent (l / let-01
                              :ARG0 y
                              :ARG1 (d / do-02
                                    :ARG0 (t2 / they)
                                    :ARG1 (a2 / anything)
                                    :ARG2 y)
                              :mod (j / just))))
            :mod (o / of-course))
      :snt3 (c2 / contrast-01
            :ARG1 (n3 / nice-01 :polarity -
                  :ARG1 (t3 / that))
            :ARG2 (p2 / person
                  :ARG1-of (f / fool-01)
                  :domain t3)))

# ::id DF-200-192400-625_7046.1 ::date 2013-09-07T11:19:21 ::annotator SDL-AMR-09 ::preferred
# ::snt I don't know if anyone will read this, but I just feel desperate and feel the need to tell someone.
# ::save-date Thu Jan 21, 2016 ::file DF-200-192400-625_7046_1.txt
(c / contrast-01
      :ARG1 (k / know-01 :polarity -
            :ARG0 (i / i)
            :ARG1 (r / read-01 :mode interrogative
                  :ARG0 (a / anyone)
                  :ARG1 (t / this)))
      :ARG2 (a2 / and
            :op1 (f / feel-01
                  :ARG0 i
                  :ARG1 (d / despair-01
                        :ARG0 i)
                  :mod (j / just))
            :op2 (f2 / feel-01
                  :ARG0 i
                  :ARG1 (n / need-01
                        :ARG0 i
                        :ARG1 (t2 / tell-01
                              :ARG0 i
                              :ARG2 (s / someone))))))

# ::id DF-200-192400-625_7046.2 ::date 2013-09-07T12:26:15 ::annotator SDL-AMR-09 ::preferred
# ::snt This September I left home, and started at University. I was incredibly anxious about doing this, but rather delayed thinking about it until I got here! Now I'm here, and have been for over two weeks, I feel terribly overwhelmed by it all and feel unintelligent and socially awkward.
# ::save-date Thu Nov 5, 2015 ::file DF-200-192400-625_7046_2.txt
(m / multi-sentence
      :snt1 (a / and
            :op1 (l / leave-11
                  :ARG0 (i / i)
                  :ARG1 (h / home)
                  :time (d / date-entity :month 9))
            :op2 (s / start-01
                  :ARG0 i
                  :ARG2 (u / university)))
      :snt2 (c / contrast-01
            :ARG1 (a7 / anxious
                  :domain (i2 / i)
                  :topic (d2 / do-02
                        :ARG0 i2
                        :ARG1 (t3 / this))
                  :degree (i4 / incredible))
            :ARG2 (d3 / delay-01
                  :ARG0 i2
                  :ARG1 (t2 / think-01
                        :ARG0 i2
                        :ARG1 t3)
                  :ARG2 (u2 / until
                        :op1 (g / get-05
                              :ARG1 i2
                              :ARG2 (h2 / here)))))
      :snt3 (a2 / and
            :op1 (b / be-located-at-91
                  :ARG1 (i3 / i)
                  :ARG2 (h3 / here)
                  :time (n / now))
            :op2 (b2 / be-located-at-91
                  :ARG1 i3
                  :ARG2 h3
                  :time (o / over
                        :op1 (t / temporal-quantity :quant 2
                              :unit (w / week)))))
      :snt4 (a3 / and
            :op1 (f / feel-01
                  :ARG0 (i5 / i)
                  :ARG1 (o2 / overwhelm-01
                        :ARG0 (i6 / it
                              :mod (a4 / all))
                        :ARG1 i5
                        :degree (t4 / terribly)))
            :op2 (f2 / feel-01
                  :ARG0 i5
                  :ARG1 (a5 / and
                        :op1 (i7 / intelligent-01 :polarity -
                              :ARG1 i5)
                        :op2 (a6 / awkward
                              :mod (s2 / social))))))

# ::id DF-200-192400-625_7046.3 ::date 2013-09-08T01:34:56 ::annotator SDL-AMR-09 ::preferred
# ::snt I have been struggling emotionally for the majority of my life since moving to Secondary School, although I did lose my dad at around the age of 9 and always used to blame that for my feelings. I have had two periods of counselling in my life, over roughly 15 months from December 2009 until around March this year.
# ::save-date Mon Jul 27, 2015 ::file DF-200-192400-625_7046_3.txt
(m2 / multi-sentence
      :snt1 (s / struggle-01
            :ARG0 (i / i)
            :manner (e / emotional)
            :duration (l / live-01
                  :ARG0 i
                  :quant (m3 / majority))
            :concession (a / and
                  :op1 (l2 / lose-02
                        :ARG0 i
                        :ARG1 (p2 / person
                              :ARG0-of (h2 / have-rel-role-91
                                    :ARG1 i
                                    :ARG2 (d3 / dad)))
                        :time (a2 / around
                              :op1 (a3 / age-01
                                    :ARG1 i
                                    :ARG2 (t2 / temporal-quantity :quant 9
                                          :unit (y / year)))))
                  :op2 (b / blame-01
                        :ARG0 i
                        :ARG1 l2
                        :ARG2 (t3 / thing
                              :ARG1-of (f / feel-01
                                    :ARG0 i))
                        :time (a5 / always)))
            :time (s4 / since
                  :op1 (m4 / move-01
                        :ARG1 i
                        :ARG2 (s2 / school
                              :mod (s3 / secondary)))))
      :snt2 (h / have-03
            :ARG0 (i2 / i)
            :ARG1 (p / period :quant 2
                  :consist-of (c / counsel-01
                        :ARG1 i2)
                  :time (l3 / live-01
                        :ARG0 i2))
            :time (d4 / date-interval
                  :op1 (d / date-entity :year 2009 :month 12)
                  :op2 (y2 / year
                        :mod (t4 / this)
                        :mod (a4 / around
                              :op1 (d2 / date-entity :month 3))))
            :duration (r2 / roughly
                  :op1 (t / temporal-quantity :quant 15
                        :unit (m / month)))))

# ::id DF-200-192400-625_7046.4 ::date 2013-09-08T02:06:59 ::annotator SDL-AMR-09 ::preferred
# ::snt I feel at the moment like the problems in my life are incredibly overwhelming, and are making me ever more doubtful of my always low self-esteem. I have no ability to concentrate on work, often find myself becoming very quiet in social occasions, and doubt myself over anything and everything.
# ::save-date Sun Jul 26, 2015 ::file DF-200-192400-625_7046_4.txt
(m / multi-sentence
      :snt1 (f / feel-01
            :ARG0 (i / i)
            :ARG1 (t / thing
                  :ARG1-of (r / resemble-01
                        :ARG2 (a / and
                              :op1 (o / overwhelm-01
                                    :ARG0 (p / problem
                                          :part-of (l / live-01
                                                :ARG0 i))
                                    :degree (c3 / credible :polarity -))
                              :op2 (m2 / make-02
                                    :ARG0 i
                                    :ARG1 (d / doubt-01
                                          :ARG0 i
                                          :ARG1 (e / esteem
                                                :mod (s / self)
                                                :ARG1-of (l2 / low-04
                                                      :time (a2 / always))
                                                :poss i)
                                          :degree (m3 / more
                                                :mod (e2 / ever)))))))
            :time (m4 / moment))
      :snt2 (a3 / and
            :op1 (c / capable-01 :polarity -
                  :ARG1 (i3 / i)
                  :ARG2 (c2 / concentrate-01
                        :ARG0 i3
                        :ARG1 (w / work-01)))
            :op2 (f2 / find-01
                  :ARG0 i3
                  :ARG1 (b / become-01
                        :ARG1 i3
                        :ARG2 (q / quiet-03
                              :ARG1 i3
                              :degree (v / very)
                              :time (o2 / occasion-02
                                    :mod (s2 / society))))
                  :frequency (o3 / often))
            :op3 (d2 / doubt-01
                  :ARG0 i3
                  :ARG1 i3
                  :topic (a4 / and
                        :op1 (a5 / anything)
                        :op2 (e3 / everything)))))

# ::id DF-200-192400-625_7046.5 ::date 2013-09-08T02:45:30 ::annotator SDL-AMR-09 ::preferred
# ::snt Neither of my counsellers have diagnosed me with depression, and both have suggested I do not suffer from it, but it is a huge worry to me, as depression was the cause of my dad's death, suicide.
# ::save-date Mon Apr 6, 2015 ::file DF-200-192400-625_7046_5.txt
(c / contrast-01
      :ARG1 (a / and
            :op1 (d / diagnose-01 :polarity -
                  :ARG0 (p / person :quant 2
                        :ARG0-of (c2 / counsel-01
                              :ARG1 i))
                  :ARG1 (i / i)
                  :ARG2 (d2 / depression))
            :op2 (s / suggest-01
                  :ARG0 p
                  :ARG1 (s2 / suffer-01 :polarity -
                        :ARG0 i
                        :ARG1 d2)
                  :ARG2 i))
      :ARG2 (w / worry-01
            :ARG0 d2
            :ARG1 i
            :mod (h / huge)
            :ARG1-of (c4 / cause-01
                  :ARG0 (d3 / depression
                        :ARG0-of (c5 / cause-01
                              :ARG1 (d4 / die-01
                                    :ARG1 (p2 / person
                                          :ARG0-of (h2 / have-rel-role-91
                                                :ARG1 i
                                                :ARG2 (d5 / dad)))))
                        :ARG0-of (c6 / cause-01
                              :ARG1 (s3 / suicide
                                    :poss p2))))))

# ::id DF-200-192400-625_7046.6 ::date 2013-09-08T03:15:40 ::annotator SDL-AMR-09 ::preferred
# ::snt I have tried to solve my problems before, and have found exercise and meditation particularly useful, and have also tried things like self-help books and tapes. But my general feeling, is, 'Is this what my life will be? My one chance at existance, my one chance of being a young man, I am wasting it!' And these feelings are beating away at me.
# ::save-date Tue Sep 15, 2015 ::file DF-200-192400-625_7046_6.txt
(m / multi-sentence
      :snt1 (a / and
            :op1 (t / try-01
                  :ARG0 (i / i)
                  :ARG1 (s / solve-01
                        :ARG0 i
                        :ARG1 (p / problem
                              :poss i))
                  :time (b / before))
            :op2 (f / find-02
                  :ARG0 i
                  :ARG1 (u / useful-05
                        :ARG1 (a2 / and
                              :op1 (e / exercise)
                              :op2 (m2 / meditation))
                        :mod (p2 / particular)))
            :op3 (t2 / try-01
                  :ARG0 i
                  :ARG1 (t3 / thing
                        :example (a3 / and
                              :op1 (b2 / book
                                    :ARG0-of (h / help-01
                                          :mod (s2 / self)))
                              :op2 (t4 / tape
                                    :ARG0-of h)))
                  :mod (a4 / also)))
      :snt2 (c / contrast-01
            :ARG2 (f2 / feel-01
                  :ARG0 (i2 / i)
                  :ARG1 (t5 / thing :mode interrogative
                        :ARG1-of (l / live-01
                              :ARG0 i2)
                        :domain (t6 / this))
                  :ARG1-of (g / general-02
                        :ARG2 i2)))
      :snt3 (w / waste-01
            :ARG0 (i3 / i)
            :ARG1 (a5 / and
                  :op1 (c2 / chance-02
                        :ARG0 i3
                        :ARG1 (e2 / exist-01
                              :ARG1 i3)
                        :mod (o / one))
                  :op2 (c3 / chance-02
                        :ARG0 i3
                        :ARG1 (m3 / man
                              :mod (y / young)
                              :domain i3)
                        :mod o)))
      :snt4 (b3 / beat-02
            :ARG1 (t7 / thing
                  :ARG1-of (f3 / feel-01
                        :ARG0 (i4 / i))
                  :mod (t8 / this))
            :ARG2 (a6 / away)
            :prep-at i4))

# ::id DF-200-192400-625_7046.7 ::date 2013-09-08T04:26:34 ::annotator SDL-AMR-09 ::preferred
# ::snt I simply don't know what to do, and when I think of things to do, I never follow through with it. Friends often say I'm lazy, and I can't disagree a lot of the time. I feel like everything anyone could do to help, people have tried, and time and time again I fail.
# ::save-date Wed Dec 3, 2014 ::file DF-200-192400-625_7046_7.txt
(m / multi-sentence
      :snt1 (a / and
            :op1 (k / know-01 :polarity -
                  :ARG0 (i / i)
                  :ARG1 (t / thing
                        :ARG1-of (d / do-02
                              :ARG0 i))
                  :mod (s / simple))
            :op2 (f / follow-through-07 :polarity -
                  :ARG0 i
                  :ARG1 t3
                  :time (t2 / think-01
                        :ARG0 i
                        :ARG1 (t3 / thing
                              :ARG1-of (d2 / do-02
                                    :ARG0 i)))
                  :time (e / ever)))
      :snt2 (a2 / and
            :op1 (s2 / say-01
                  :ARG0 (p4 / person
                        :ARG0-of (h2 / have-rel-role-91
                              :ARG1 i2
                              :ARG2 (f2 / friend)))
                  :ARG1 (l / lazy
                        :domain (i2 / i))
                  :frequency (o / often))
            :op2 (p / possible-01 :polarity -
                  :ARG1 (d4 / disagree-01
                        :ARG0 i2
                        :time (t4 / time
                              :quant (l2 / lot)))))
      :snt3 (a4 / and
            :op1 (f3 / feel-01
                  :ARG0 (i3 / i)
                  :ARG1 (t5 / thing
                        :ARG1-of (r / resemble-01
                              :ARG2 (t6 / try-01
                                    :ARG0 (p2 / person)
                                    :ARG1 (e2 / everything
                                          :ARG1-of (d3 / do-02
                                                :ARG0 (a5 / anyone)
                                                :ARG2 (h / help-01
                                                      :ARG0 a5)
                                                :ARG1-of (p3 / possible-01)))))))
            :op2 (f4 / fail-01
                  :ARG1 i3
                  :mod (a6 / again
                        :op1 (t7 / time)
                        :op2 (t8 / time)))))

# ::id DF-200-192400-625_7046.8 ::date 2013-09-07T11:35:34 ::annotator SDL-AMR-09 ::preferred
# ::snt Sorry to anyone whose read this jumbled mess, and I feel a bit like a self-seeking moaner, but I truly do feel desperate.
# ::save-date Thu Feb 4, 2016 ::file DF-200-192400-625_7046_8.txt
(a / and
      :op1 (s / sorry-01
            :ARG1 (i / i)
            :beneficiary (a2 / anyone
                  :ARG0-of (r / read-01
                        :ARG1 (m / mess
                              :ARG1-of (j / jumble-01)
                              :mod (t / this)))))
      :op2 (c / contrast-01
            :ARG1 (f / feel-01
                  :ARG0 i
                  :ARG1 (r2 / resemble-01
                        :ARG1 i
                        :ARG2 (p / person
                              :ARG0-of (m2 / moan-01)
                              :ARG0-of (s2 / seek-01
                                    :mod (s3 / self))))
                  :degree (b / bit))
            :ARG2 (f2 / feel-01
                  :ARG0 i
                  :ARG1 (d / despair-01
                        :ARG0 i)
                  :ARG1-of (t2 / true-01))))

# ::id DF-200-192400-625_7046.9 ::date 2013-09-07T11:47:29 ::annotator SDL-AMR-09 ::preferred
# ::snt Its not uncommon for people's existing feelings about themselves to become more intense when they are in new situations and feel the pressure to socialise with strangers and fit into new roles, i.e. being a university student.
# ::save-date Thu Feb 4, 2016 ::file DF-200-192400-625_7046_9.txt
(c / common
      :domain (b / become-01
            :ARG1 (t / thing
                  :ARG1-of (f / feel-01
                        :ARG0 (p / person)
                        :ARG2 p)
                  :ARG1-of (e / exist-01))
            :ARG2 (i / intense-02
                  :ARG1 t
                  :degree (m / more))
            :time (a / and
                  :op1 (b2 / be-located-at-91
                        :ARG1 p
                        :ARG2 (s / situation
                              :ARG1-of (n / new-02)))
                  :op2 (f2 / feel-01
                        :ARG0 p
                        :ARG1 (p2 / pressure-01
                              :ARG1 p
                              :ARG2 (a2 / and
                                    :op1 (s2 / socialize-01
                                          :ARG0 p
                                          :prep-with (s3 / stranger))
                                    :op2 (f3 / fit-06
                                          :ARG1 p
                                          :ARG2 (r / role
                                                :ARG1-of n
                                                :example (p3 / person
                                                      :ARG0-of (s4 / study-01
                                                            :location (u / university)))))))))))

# ::id DF-200-192400-625_7046.10 ::date 2013-09-07T12:57:33 ::annotator SDL-AMR-09 ::preferred
# ::snt I am not a health professional and I can only speak from personal experience which is why I strongly suggest you see a qualified health professional about your feelings and worries about depression.
# ::save-date Mon Nov 2, 2015 ::file DF-200-192400-625_7046_10.txt
(a / and
      :op1 (p / professional :polarity -
            :topic (h / healthy)
            :domain (i / i))
      :op2 (p2 / possible-01
            :ARG1 (s / speak-01
                  :ARG0 i
                  :source (e / experience-01
                        :ARG0 i
                        :ARG1-of (p4 / personal-02
                              :ARG2 i))
                  :mod (o / only))
            :ARG0-of (c / cause-01
                  :ARG1 (s2 / suggest-01
                        :ARG0 i
                        :ARG1 (s3 / see-01
                              :ARG0 (y / you)
                              :ARG1 (p3 / professional
                                    :topic (h2 / healthy)
                                    :ARG1-of (q / qualify-02))
                              :topic (a2 / and
                                    :op1 (t / thing
                                          :ARG1-of (f / feel-01
                                                :ARG0 y
                                                :ARG2 (d / depression)))
                                    :op2 (w / worry-02
                                          :ARG0 y
                                          :ARG1 d)))
                        :ARG2 y
                        :ARG1-of (s4 / strong-02)))))

# ::id DF-200-192400-625_7046.11 ::date 2013-09-07T12:17:56 ::annotator SDL-AMR-09 ::preferred
# ::snt Most people feel unintelligent and awkward when they first get to uni- you're definitely not alone there. But I would really recommend that you get an appointment with your uni counselling services. It doesn't really matter whether anyone has told you that you are depressed or not, you are obviously having some problems at the minute and could use some support- labels aren't as important as your experiences. Meditation and exercise are really helpful, so definitely try to do those. But yeah, you will have to engage with help and life in general to get somewhere- but don't beat yourself up about feeling unmotivated to do anything at the minute, lots of people feel like this and hopefully it will pass as you begin to feel better. Being unkind to yourself will only make you feel worse- be kind to yourself and get some help.
# ::save-date Thu Feb 11, 2016 ::file DF-200-192400-625_7046_11.txt
(m / multi-sentence
      :snt1 (f / feel-01
            :ARG0 (p / person
                  :quant (m2 / most))
            :ARG1 (a / and
                  :op1 (i / intelligent-01 :polarity -
                        :ARG1 p)
                  :op2 (a2 / awkward))
            :time (g / get-05
                  :ARG1 p
                  :ARG2 (u / university)
                  :ord (o5 / ordinal-entity :value 1))
            :ARG0-of (c3 / cause-01
                  :ARG1 (a4 / alone :polarity -
                        :domain (y / you)
                        :location u
                        :mod (d / definite))))
      :snt2 (c / contrast-01
            :ARG2 (r / recommend-01
                  :ARG0 (i2 / i)
                  :ARG1 (g2 / get-01
                        :ARG0 (y2 / you)
                        :ARG1 (a5 / appointment-02
                              :ARG0 y2
                              :ARG1 (s / service
                                    :ARG0-of (c2 / counsel-01
                                          :ARG1 y)
                                    :location (u2 / university
                                          :poss y))))
                  :ARG2 y2
                  :degree (r2 / really)))
      :snt3 (m3 / matter-01 :polarity -
            :ARG1 (t / tell-01
                  :ARG0 (a3 / anyone)
                  :ARG1 (o / or
                        :op1 (d2 / depress-01
                              :ARG1 y3)
                        :op2 (d3 / depress-01 :polarity -
                              :ARG1 y3))
                  :ARG2 (y3 / you))
            :ARG1-of (r3 / real-04))
      :snt4 (a6 / and
            :op1 (h / have-03
                  :ARG0 (y4 / you)
                  :ARG1 (p2 / problem
                        :quant (s2 / some))
                  :ARG1-of (o2 / obvious-01)
                  :time (m10 / minute))
            :op2 (p3 / possible-01
                  :ARG1 (u3 / use-01
                        :ARG0 y4
                        :ARG1 (s3 / support-01
                              :ARG1 y4
                              :mod (s4 / some)))))
      :snt5 (i3 / important
            :degree (e5 / equal :polarity -)
            :compared-to (t3 / thing
                  :ARG1-of (e2 / experience-01
                        :ARG0 (y5 / you)))
            :domain (t2 / thing
                  :ARG2-of (l / label-01)))
      :snt6 (h2 / helpful-04
            :ARG0 (a7 / and
                  :op1 (m4 / meditate-01)
                  :op2 (e / exercise-02))
            :degree (r4 / really)
            :ARG0-of (c4 / cause-01
                  :ARG1 (t4 / try-01
                        :ARG0 (y6 / you)
                        :ARG1 (d4 / do-02
                              :ARG0 y6
                              :ARG1 a7))))
      :snt7 (c5 / contrast-01
            :ARG2 (c6 / contrast-01
                  :ARG1 (o3 / obligate-01
                        :ARG2 (e4 / engage-01
                              :ARG1 (y7 / you)
                              :ARG2 (a8 / and
                                    :op1 (h3 / help)
                                    :op2 (l2 / life
                                          :ARG1-of (g3 / general-02)))
                              :purpose (g4 / get-05
                                    :ARG1 y7
                                    :ARG2 (s5 / somewhere))))
                  :ARG2 (b / beat-up-05 :polarity -
                        :ARG0 y7
                        :ARG1 y7
                        :ARG1-of (c7 / cause-01
                              :ARG0 (f3 / feel-01
                                    :ARG0 y7
                                    :ARG1 (m5 / motivate-01 :polarity -
                                          :ARG1 y7
                                          :ARG2 (d5 / do-02
                                                :ARG0 y7
                                                :ARG1 (a9 / anything)
                                                :time (m6 / minute))))))))
      :snt8 (a10 / and
            :op1 (f4 / feel-01
                  :ARG0 (p4 / person
                        :quant (l3 / lot))
                  :ARG1 (t5 / thing
                        :ARG1-of (r5 / resemble-01
                              :ARG2 (t6 / this))))
            :op2 (p5 / pass-03
                  :ARG1 t5
                  :ARG1-of (h5 / hope-01)
                  :time (b3 / begin-01
                        :ARG0 y8
                        :ARG1 (f5 / feel-01
                              :ARG0 (y8 / you)
                              :ARG1 (w2 / well-05
                                    :degree (m7 / more))))))
      :snt9 (k / kind-01 :polarity -
            :ARG0 (y9 / you)
            :ARG2 y9
            :ARG0-of (w / worsen-01
                  :ARG1 (f6 / feel-01
                        :ARG0 y9)
                  :mod (o4 / only)))
      :snt10 (a11 / and
            :op1 (k2 / kind-01 :mode imperative
                  :ARG0 (y10 / you)
                  :ARG2 y10)
            :op2 (g6 / get-01 :mode imperative
                  :ARG0 y10
                  :ARG1 (h4 / help-01
                        :ARG2 y10
                        :mod (s6 / some)))))

# ::id DF-200-192400-625_7046.12 ::date 2013-09-06T10:37:15 ::annotator SDL-AMR-09 ::preferred
# ::snt Good luck.
# ::save-date Wed Nov 4, 2015 ::file DF-200-192400-625_7046_12.txt
(l / luck
      :ARG1-of (g / good-02))

# ::id DF-200-192400-625_7046.13 ::date 2013-09-07T11:28:40 ::annotator SDL-AMR-09 ::preferred
# ::snt I think a lot more people feel the same way as you do, but medicate themselves by using friends. Whilst it probably isn't a 'solution' as such, being around friends whilst being depressed is definitely better than being alone and being depressed. Either way, if you fancy a chat, feel free to PM
# ::save-date Wed Oct 28, 2015 ::file DF-200-192400-625_7046_13.txt
(m / multi-sentence
      :snt1 (t / think-01
            :ARG0 (i / i)
            :ARG1 (c / contrast-01
                  :ARG1 (f / feel-01
                        :ARG0 (p / person
                              :quant (l / lot
                                    :degree (m2 / more)))
                        :ARG1 (w / way
                              :ARG1-of (s / same-01
                                    :ARG2 (f2 / feel-01
                                          :ARG0 (y / you)))))
                  :ARG2 (m3 / medicate-01
                        :ARG0 p
                        :ARG1 p
                        :manner (u / use-01
                              :ARG0 p
                              :ARG1 (p4 / person
                                    :ARG0-of (h2 / have-rel-role-91
                                          :ARG1 p
                                          :ARG2 (f3 / friend)))))))
      :snt2 (c2 / contrast-01
            :ARG1 (s2 / solution :polarity -
                  :mod (a / as-such)
                  :domain b
                  :mod (p3 / probable))
            :ARG2 (g / good-02
                  :ARG1 (b / be-located-at-91
                        :ARG1 (y2 / you)
                        :ARG2 (a2 / around
                              :op1 (p5 / person
                                    :ARG0-of (h3 / have-rel-role-91
                                          :ARG1 y2
                                          :ARG2 (f4 / friend))))
                        :time (d / depress-01
                              :ARG1 y2))
                  :degree (m4 / more)
                  :compared-to (a3 / and
                        :op1 (a4 / alone
                              :domain y2)
                        :op2 d)
                  :mod (d2 / definite)))
      :snt3 (h / have-condition-91
            :ARG1 (f5 / feel-01
                  :ARG0 (y3 / you)
                  :ARG1 (f6 / free-04
                        :ARG1 y3
                        :ARG3 (m5 / message-01
                              :ARG0 y3
                              :ARG2 i
                              :manner (p2 / private))))
            :ARG2 (f7 / fancy-02
                  :ARG0 y3
                  :ARG1 (c3 / chat-01
                        :ARG0 y3))
            :mod (w2 / way
                  :mod (e / either))))

# ::id DF-200-192400-625_7046.14 ::date 2013-09-07T11:33:11 ::annotator SDL-AMR-09 ::preferred
# ::snt If i were you id focus on an idol. Someone you aspire to (not want to be them but someone who your admire and have respect for) e.g. someone who came from a bad background and ended up successful and happy with a family and married etc etc
# ::save-date Thu Jan 21, 2016 ::file DF-200-192400-625_7046_14.txt
(m / multi-sentence
      :snt1 (f / focus-01
            :ARG0 (i / i)
            :ARG2 (i2 / idol)
            :condition (y / you
                  :domain i))
      :snt2 (a / aspire-01
            :ARG0 (y2 / you)
            :ARG1 (s / someone
                  :example (s2 / someone
                        :ARG1-of (c / come-03
                              :ARG2 (b / background
                                    :ARG1-of (b2 / bad-07)))
                        :ARG1-of (e / end-up-03
                              :ARG2 (a2 / and
                                    :op1 (s3 / succeed-01
                                          :ARG0 s2)
                                    :op2 (h / happy-01
                                          :ARG1 s2)
                                    :op3 (h2 / have-03
                                          :ARG0 s2
                                          :ARG1 (f2 / family))
                                    :op4 (m2 / marry-01
                                          :ARG1 s2)
                                    :op5 (e2 / et-cetera))))))
      :snt3 (c3 / contrast-01
            :ARG1 (w / want-01 :polarity -
                  :ARG0 (y3 / you)
                  :ARG1 (t / they
                        :domain y3))
            :ARG2 (s4 / someone
                  :ARG1-of (a3 / admire-01
                        :ARG0 y3)
                  :ARG1-of (r / respect-01
                        :ARG0 y3))))

# ::id DF-200-192400-625_7046.15 ::date 2013-09-07T11:48:39 ::annotator SDL-AMR-09 ::preferred
# ::snt Focus on what you want to achieve in life, you havent stated what your studying, or indeed why....is it because you wanted the experience? Because your mum wanted yo to go? Because u need a degree for the career you want to do?
# ::save-date Mon May 5, 2014 ::file DF-200-192400-625_7046_15.txt
(m / multi-sentence
      :snt1 (f / focus-01
            :ARG0 (y / you)
            :ARG2 (t / thing
                  :ARG1-of (a / achieve-01
                        :ARG0 y
                        :prep-in (l / life))))
      :snt2 (s / state-01 :polarity -
            :ARG0 (y2 / you)
            :ARG1 (o / or
                  :op1 (t2 / thing
                        :ARG1-of (s2 / study-01
                              :ARG0 y2))
                  :op2 (t3 / thing
                        :ARG0-of (c / cause-01
                              :ARG1 s2)
                        :mod (i / indeed))))
      :snt3 (c2 / cause-01
            :ARG0 (w / want-01 :mode interrogative
                  :ARG0 (y3 / you)
                  :ARG1 (e / experience-01
                        :ARG0 y3)))
      :snt4 (c3 / cause-01
            :ARG0 (w2 / want-01 :mode interrogative
                  :ARG0 (p / person
                        :ARG0-of (h / have-rel-role-91
                              :ARG1 y4
                              :ARG2 (m2 / mum)))
                  :ARG1 (g / go-01
                        :ARG1 (y4 / you))))
      :snt5 (c4 / cause-01
            :ARG0 (n / need-01 :mode interrogative
                  :ARG0 (y5 / you)
                  :ARG1 (d / degree)
                  :prep-for (c5 / career
                        :ARG1-of (w3 / want-01
                              :ARG0 y5)))))

# ::id DF-200-192400-625_7046.16 ::date 2013-09-08T08:31:17 ::annotator SDL-AMR-09 ::preferred
# ::snt Either way, sum up why youre there and work your bottom off to get the best grades you can, cos once you get ur degree, you wil have something you can say "hey i didnt fail, it was hard work and i passed"
# ::save-date Mon Dec 7, 2015 ::file DF-200-192400-625_7046_16.txt
(a / and
      :op1 (s / sum-up-01
            :ARG0 (y / you)
            :ARG1 (t / thing
                  :ARG0-of (c / cause-01
                        :ARG1 (b / be-located-at-91
                              :ARG1 y
                              :ARG2 (t2 / there)))))
      :op2 (w / work-10
            :ARG0 y
            :ARG1 (b2 / bottom
                  :poss y)
            :ARG2 (o / off)
            :purpose (g / get-01
                  :ARG0 y
                  :ARG1 (g2 / grade
                        :ARG1-of (g3 / good-02
                              :degree (m / most)
                              :ARG1-of (p / possible-01)))))
      :ARG1-of (c2 / cause-01
            :ARG0 (h / have-03
                  :ARG0 y
                  :ARG1 (s2 / something
                        :ARG1-of (s3 / say-01
                              :ARG0 y
                              :ARG1-of (p2 / possible-01))
                        :example (a2 / and
                              :op1 (f / fail-01 :polarity -
                                    :ARG1 (i / i)
                                    :mod (h2 / hey :mode expressive))
                              :op2 (a3 / and
                                    :op1 (w2 / work-01
                                          :ARG1 (i2 / it)
                                          :ARG1-of (h3 / hard-02))
                                    :op2 (p3 / pass-07
                                          :ARG1 i))))
                  :time (g4 / get-01
                        :ARG0 y
                        :ARG1 (d / degree
                              :poss y))))
      :mod (w3 / way
            :mod (e / either)))

# ::id DF-200-192400-625_7046.17 ::date 2013-09-17 ::annotator SDL-AMR-09 ::preferred
# ::snt X
# ::save-date Mon Oct 26, 2015 ::file DF-200-192400-625_7046_17.txt
(s / string-entity :value "X")

# ::id DF-200-192400-625_7046.18 ::date 2013-09-05T03:24:22 ::annotator SDL-AMR-09 ::preferred
# ::snt hope this helps
# ::save-date Thu Sep 5, 2013 ::file DF-200-192400-625_7046_18.txt
(h / hope-01
      :ARG0 (i / i)
      :ARG1 (h2 / help-01
            :ARG0 (t / this)))

# ::id DF-200-192400-625_7200.1 ::date 2013-09-05T19:38:56 ::annotator SDL-AMR-09 ::preferred
# ::snt I'm pretty much non-autistic (not diagnosed with dyspraxia but I think the doctor misdiagnosed), but I walk on my toes nearly all of the time.
# ::save-date Tue Mar 10, 2015 ::file DF-200-192400-625_7200_1.txt
(c / contrast-01
      :ARG1 (a / autistic :polarity -
            :ARG1-of (m / mean-01
                  :ARG2 (d4 / diagnose-01 :polarity -
                        :ARG1 i
                        :ARG2 (d2 / dyspraxia)
                        :ARG1-of (c2 / contrast-01
                              :ARG2 (t / think-01
                                    :ARG0 i
                                    :ARG1 (m2 / misdiagnose-01
                                          :ARG0 (d3 / doctor))))))
            :degree (p / pretty-much)
            :domain (i / i))
      :ARG2 (w / walk-01
            :ARG0 i
            :prep-on (t2 / toe
                  :part-of i)
            :frequency (t3 / time
                  :quant (n / nearly
                        :op1 (a2 / all)))))

# ::id DF-200-192400-625_7200.2 ::date 2013-09-05T23:22:32 ::annotator SDL-AMR-09 ::preferred
# ::snt It's more comfortable to me.
# ::save-date Sun Jul 26, 2015 ::file DF-200-192400-625_7200_2.txt
(c / comfortable-02
      :ARG0 (i2 / it)
      :ARG1 (i / i)
      :degree (m / more))

# ::id DF-200-192400-625_7200.3 ::date 2013-09-06T00:06:29 ::annotator SDL-AMR-09 ::preferred
# ::snt What made them decide toe-walking is a sign of autism since it seems so random and isn't always indicative?
# ::save-date Sun Sep 15, 2013 ::file DF-200-192400-625_7200_3.txt
(m / make-02
      :ARG0 (a / amr-unknown)
      :ARG1 (d / decide-01
            :ARG0 (t / they)
            :ARG1 (s / signal-07
                  :ARG0 (w / walk-01
                        :manner (t2 / toe))
                  :ARG1 (a2 / autism)))
      :ARG1-of (c / cause-01
            :ARG0 (a3 / and
                  :op1 (s2 / seem-01
                        :ARG1 (r / random
                              :degree (s3 / so)
                              :domain w))
                  :op2 (i / indicate-01 :polarity -
                        :ARG0 w
                        :time (a4 / always)))))

# ::id DF-200-192400-625_7200.4 ::date 2013-09-06T00:13:18 ::annotator SDL-AMR-09 ::preferred
# ::snt Well I might have signs of something on the autism spectrum but who doesn't have one or two?
# ::save-date Sun Sep 15, 2013 ::file DF-200-192400-625_7200_4.txt
(c / contrast-01
      :ARG1 (p / possible-01
            :ARG1 (h / have-03
                  :ARG0 (i / i)
                  :ARG1 (t / thing
                        :ARG0-of (s / signal-07
                              :ARG1 (s2 / something
                                    :location (s3 / spectrum
                                          :mod (a / autism)))))))
      :ARG2 (h2 / have-03 :polarity -
            :ARG0 (a2 / amr-unknown)
            :ARG1 (o2 / or
                  :op1 (t2 / thing :quant 1
                        :ARG0-of s)
                  :op2 (t3 / thing :quant 2
                        :ARG0-of s)))
      :mod (w / well))

# ::id DF-200-192400-625_7200.5 ::date 2013-09-06T00:29:10 ::annotator SDL-AMR-09 ::preferred
# ::snt You guys know what I mean.
# ::save-date Tue Mar 10, 2015 ::file DF-200-192400-625_7200_5.txt
(k / know-01
      :ARG0 (y / you
            :mod (g / guy))
      :ARG1 (t / thing
            :ARG2-of (m / mean-01
                  :ARG0 (i / i))))

# ::id DF-200-192400-625_7200.6 ::date 2013-09-06T00:30:04 ::annotator SDL-AMR-09 ::preferred
# ::snt Walking on toes can be a symptom of autism.
# ::save-date Fri Sep 6, 2013 ::file DF-200-192400-625_7200_6.txt
(p / possible-01
      :ARG1 (s / symptom
            :mod (a / autism)
            :domain (w / walk-01
                  :prep-on (t / toe))))

# ::id DF-200-192400-625_7200.7 ::date 2013-09-06T00:31:22 ::annotator SDL-AMR-09 ::preferred
# ::snt Having a headache can be a symptom of brain tumours.
# ::save-date Mon Sep 21, 2015 ::file DF-200-192400-625_7200_7.txt
(p / possible-01
      :ARG1 (s / symptom
            :mod (t / tumor
                  :mod (b / brain))
            :domain (h / headache)))

# ::id DF-200-192400-625_7200.8 ::date 2013-09-06T00:33:00 ::annotator SDL-AMR-09 ::preferred
# ::snt Feeling tired a lot can be a symptom of leukaemia.
# ::save-date Fri Sep 6, 2013 ::file DF-200-192400-625_7200_8.txt
(p / possible-01
      :ARG1 (s / symptom
            :mod (l / leukaemia)
            :domain (f / feel-01
                  :ARG1 (t / tire-01
                        :frequency (l2 / lot)))))

# ::id DF-200-192400-625_7200.9 ::date 2013-09-06T00:34:31 ::annotator SDL-AMR-09 ::preferred
# ::snt Symptoms don't always apply but if they happen in a lot of cases (which it clearly must do in this instance) it's worth noting, since otherwise nothing would ever get diagnosed.
# ::save-date Sat Jan 30, 2016 ::file DF-200-192400-625_7200_9.txt
(c / contrast-01
      :ARG1 (a / apply-02 :polarity -
            :ARG0 (s / symptom)
            :time (a2 / always))
      :ARG2 (w / worth-02
            :ARG2 (n / note-01)
            :condition (s2 / symptom
                  :frequency (c2 / case-04
                        :quant (l / lot))
                  :ARG1-of (i / infer-01
                        :topic (i2 / instance
                              :mod (t / this))
                        :ARG1-of (c3 / clear-06)))
            :ARG0-of (c4 / cause-01
                  :ARG1 (d2 / diagnose-01
                        :ARG2 (n2 / nothing)
                        :time (e / ever)
                        :condition (n3 / note-01 :polarity -)))))

# ::id DF-200-192400-625_7200.10 ::date 2013-09-06T00:42:55 ::annotator SDL-AMR-09 ::preferred
# ::snt I used to walk on my toes, but that was because I was born with strange toes that curled under and had to be straightened with surgery two years ago.
# ::save-date Wed Jul 29, 2015 ::file DF-200-192400-625_7200_10.txt
(c3 / contrast-01
      :ARG1 (w / walk-01
            :ARG0 (i / i)
            :prep-on (t2 / toe
                  :part-of i))
      :ARG2 (c / cause-01
            :ARG0 (b / bear-02
                  :ARG1 i
                  :prep-with (t3 / toe
                        :mod (s / strange)
                        :ARG1-of (c2 / curl-01
                              :ARG2 (u / under))
                        :ARG1-of (s2 / straighten-01
                              :ARG2 (s3 / surgery-01)
                              :ARG2-of (o / obligate-01)
                              :time (b2 / before
                                    :op1 (n / now)
                                    :quant (t4 / temporal-quantity :quant 2
                                          :unit (y2 / year))))))
            :ARG1 w))

# ::id DF-200-192400-625_7200.11 ::date 2013-09-06T00:47:45 ::annotator SDL-AMR-09 ::preferred
# ::snt My brother's autistic but I haven't noticed this with him either, but the spectrum is so broad and I myself probably have mild asperger's because I have problems with communication and don't pick up on social reactions/body language.
# ::save-date Sat Jul 25, 2015 ::file DF-200-192400-625_7200_11.txt
(c / contrast-01
      :ARG1 (c2 / contrast-01
            :ARG1 (a / autistic
                  :domain (p4 / person
                        :ARG0-of (h3 / have-rel-role-91
                              :ARG1 (i / i)
                              :ARG2 (b / brother))))
            :ARG2 (n / notice-01 :polarity -
                  :ARG0 i
                  :ARG1 a
                  :mod (e / either)))
      :ARG2 (a2 / and
            :op1 (b2 / broad-02
                  :ARG1 (s2 / spectrum)
                  :degree (s / so))
            :op2 (p / probable
                  :domain (h2 / have-03
                        :ARG0 i
                        :ARG1 (d / disease :wiki "Asperger_syndrome" :name (n2 / name :op1 "Asperger's")
                              :mod (m2 / mild))
                        :ARG0-of (c3 / cause-01
                              :ARG1 (a5 / and
                                    :op1 (h / have-03
                                          :ARG0 i
                                          :ARG1 (p2 / problem
                                                :topic (c4 / communicate-01)))
                                    :op2 (p3 / pick-up-11 :polarity -
                                          :ARG0 i
                                          :ARG1 (s4 / slash
                                                :op1 (r / react-01
                                                      :mod (s3 / society))
                                                :op2 (l / language
                                                      :mod (b3 / body))))))))))

# ::id DF-200-192400-625_7200.12 ::date 2013-09-06T00:48:25 ::annotator SDL-AMR-09 ::preferred
# ::snt But then I don't have a proper diagnosis and even having some symptoms might not mean you have a certain condition.
# ::save-date Tue Mar 10, 2015 ::file DF-200-192400-625_7200_12.txt
(c / contrast-01
      :ARG2 (a / and
            :op1 (h / have-03 :polarity -
                  :ARG0 (i / i)
                  :ARG1 (t2 / thing
                        :mod (p / proper)
                        :ARG2-of (d / diagnose-01)))
            :op2 (h2 / have-03
                  :ARG0 y
                  :ARG1 (s / symptom
                        :quant (s2 / some))
                  :mod (e / even)
                  :ARG1-of (m / mean-01 :polarity -
                        :ARG2 (h3 / have-03
                              :ARG0 (y / you)
                              :ARG1 (c2 / condition
                                    :mod (c3 / certain)))
                        :ARG1-of (p2 / possible-01))))
      :mod (t / then))

# ::id DF-200-192400-625_7200.13 ::date 2013-09-06T00:51:14 ::annotator SDL-AMR-09 ::preferred
# ::snt I walk on my toes not as much since years of being told not to.
# ::save-date Fri Sep 6, 2013 ::file DF-200-192400-625_7200_13.txt
(c / cause-01
      :ARG0 (t / tell-01
            :ARG1 (w2 / walk-01 :polarity -
                  :prep-on (t3 / toe
                        :part-of i))
            :ARG2 (i / i)
            :duration (m2 / multiple
                  :op1 (t4 / temporal-quantity :quant 1
                        :unit (y / year))))
      :ARG1 (w / walk-01
            :ARG0 i
            :prep-on (t2 / toe
                  :part-of i)
            :frequency (m / much :polarity -)))

# ::id DF-200-192400-625_7200.14 ::date 2013-09-06T00:55:06 ::annotator SDL-AMR-09 ::preferred
# ::snt I have dyspraxia.
# ::save-date Fri Sep 6, 2013 ::file DF-200-192400-625_7200_14.txt
(h / have-03
      :ARG0 (i / i)
      :ARG1 (d / dyspraxia))

# ::id DF-200-192400-625_7200.15 ::date 2013-09-06T00:55:38 ::annotator SDL-AMR-09 ::preferred
# ::snt So maybe you are dyspraxic or have short tendons.
# ::save-date Mon Nov 2, 2015 ::file DF-200-192400-625_7200_15.txt
(p / possible-01
      :ARG1 (o / or
            :op1 (d / dyspraxic
                  :domain y)
            :op2 (h / have-03
                  :ARG0 (y / you)
                  :ARG1 (t / tendon
                        :ARG1-of (s2 / short-07))))
      :mod (s / so))

# ::id DF-200-192400-625_7200.16 ::date 2013-09-06T01:01:33 ::annotator SDL-AMR-09 ::preferred
# ::snt People who do dance/ gymnastics/ ballet etc have it drilled into them, to the point where I find it more comfortable now =P
# ::save-date Sun Jul 26, 2015 ::file DF-200-192400-625_7200_16.txt
(d / drill-02
      :ARG1 (p / person
            :ARG0-of (d2 / do-02
                  :ARG1 (s / slash
                        :op1 (d3 / dance-01)
                        :op2 (g / gymnastics)
                        :op3 (b / ballet)
                        :op4 (e / et-cetera))))
      :ARG2 (i / it)
      :extent (f / find-02
            :ARG0 (i2 / i)
            :ARG1 (c / comfortable-02
                  :ARG1 i
                  :degree (m / more)
                  :time (n / now))))

# ::id DF-200-192400-625_7200.17 ::date 2013-09-06T01:08:22 ::annotator SDL-AMR-09 ::preferred
# ::snt I wouldn't read too much into random "symptoms" like that
# ::save-date Sun Sep 15, 2013 ::file DF-200-192400-625_7200_17.txt
(r / read-01 :polarity -
      :ARG0 (i / i)
      :ARG2 (s / symptom
            :mod (r2 / random)
            :ARG1-of (r3 / resemble-01
                  :ARG2 (t2 / that)))
      :mod (m / much
            :degree (t / too)))

# ::id DF-200-192400-625_7557.1 ::date 2013-09-06T01:28:15 ::annotator SDL-AMR-09 ::preferred
# ::snt hello, i am a 12 year old girl (13 in two days) who is addicted to self harming
# ::save-date Tue Mar 10, 2015 ::file DF-200-192400-625_7557_1.txt
(m2 / multi-sentence
      :snt1 (h2 / hello)
      :snt2 (g / girl
            :age (t2 / temporal-quantity :quant 12
                  :unit (y / year)
                  :ARG1-of (m / mean-01
                        :ARG2 (a / age-01
                              :ARG2 (t3 / temporal-quantity :quant 13
                                    :unit (y2 / year))
                              :time (a3 / after
                                    :op1 (n / now)
                                    :quant (t / temporal-quantity :quant 2
                                          :unit (d2 / day))))))
            :ARG1-of (a2 / addict-01
                  :ARG2 (h / harm-01
                        :ARG1 (s / self)))
            :domain (i / i)))

# ::id DF-200-192400-625_7557.2 ::date 2013-09-07T04:02:19 ::annotator SDL-AMR-09 ::preferred
# ::snt i started when i was seven as i slit each firnger indevidually with sissors, and from that day i never stopped,
# ::save-date Sun Sep 15, 2013 ::file DF-200-192400-625_7557_2.txt
(a2 / and
      :op1 (s / start-01
            :ARG0 (i / i)
            :ARG2 (s2 / slit-01
                  :ARG0 i
                  :ARG1 (f / finger
                        :mod (e / each)
                        :mod (i2 / individual))
                  :ARG3 (s3 / scissors))
            :time (a / age-01
                  :ARG1 i
                  :ARG2 (t / temporal-quantity :quant 7
                        :unit (y / year))))
      :op2 (s4 / stop-01 :polarity -
            :ARG0 i
            :time (e2 / ever)
            :time (f2 / from
                  :op1 (d / day
                        :mod (t2 / that)))))

# ::id DF-200-192400-625_7557.3 ::date 2013-09-07T04:07:16 ::annotator SDL-AMR-09 ::preferred
# ::snt it has got worse as i have a scar on my leg as i slit in my ex boyfriends name with stables,as i wont stop cutting unless i bleed,
# ::save-date Wed Apr 30, 2014 ::file DF-200-192400-625_7557_3.txt
(w / worsen-01
      :ARG1 (i / it)
      :ARG1-of (c / cause-01
            :ARG0 (h / have-03
                  :ARG0 (i2 / i)
                  :ARG1 (s / scar-01
                        :ARG1 (l / leg
                              :part-of i2)
                        :ARG1-of (c2 / cause-01
                              :ARG0 (s2 / slit-01
                                    :ARG0 i2
                                    :ARG1 l
                                    :ARG3 (s3 / staple)
                                    :topic (n / name
                                          :poss (p / person
                                                :ARG0-of (h2 / have-rel-role-91
                                                      :ARG1 i2
                                                      :ARG2 (b / boyfriend)
                                                      :time (e / ex))))
                                    :ARG1-of (c3 / cause-01
                                          :ARG0 (s4 / stop-01 :polarity -
                                                :ARG0 i2
                                                :ARG1 (c4 / cut-01)
                                                :condition (b2 / bleed-01
                                                      :ARG0 i2)))))))))

# ::id DF-200-192400-625_7557.4 ::date 2013-09-07T04:13:30 ::annotator SDL-AMR-09 ::preferred
# ::snt i have sevral slits on my arm,
# ::save-date Sat Sep 7, 2013 ::file DF-200-192400-625_7557_4.txt
(h / have-03
      :ARG0 (i / i)
      :ARG1 (s / slit
            :location (a / arm
                  :part-of i)
            :quant (s2 / several)))

# ::id DF-200-192400-625_7557.5 ::date 2013-09-07T04:14:19 ::annotator SDL-AMR-09 ::preferred
# ::snt they healed, then i cut myself with staples i robbed from school and a razor.
# ::save-date Sun Sep 15, 2013 ::file DF-200-192400-625_7557_5.txt
(a / and
      :op1 (h / heal-01
            :ARG1 (t / they))
      :op2 (c / cut-01
            :ARG0 (i / i)
            :ARG1 i
            :ARG3 (a2 / and
                  :op1 (s / staple
                        :ARG2-of (r / rob-01
                              :ARG0 i
                              :ARG1 (s2 / school)))
                  :op2 (r2 / razor))
            :mod (t2 / then)))

# ::id DF-200-192400-625_7557.6 ::date 2013-09-07T04:16:07 ::annotator SDL-AMR-09 ::preferred
# ::snt when i cant find anything to cut with i take around 5 paracetmols and other drugs and i take them with larger and vodka.
# ::save-date Mon Sep 16, 2013 ::file DF-200-192400-625_7557_6.txt
(a2 / and
      :op1 (t / take-01
            :ARG0 (i / i)
            :ARG1 (a4 / and
                  :op1 (p / paracetamol
                        :quant (a / around :op1 5))
                  :op2 (d / drug
                        :mod (o / other))))
      :op1 (t2 / take-01
            :ARG0 i
            :ARG1 a4
            :prep-with (a5 / and
                  :op1 (l / lager)
                  :op2 (v / vodka)))
      :time (p2 / possible-01 :polarity -
            :ARG1 (f / find-01
                  :ARG1 (t3 / thing
                        :instrument-of (c / cut-01)))))

# ::id DF-200-192400-625_7557.7 ::date 2013-09-07T04:19:39 ::annotator SDL-AMR-09 ::preferred
# ::snt as im writing this i am really tempted to cut my arm or burn myslef,
# ::save-date Thu Oct 8, 2015 ::file DF-200-192400-625_7557_7.txt
(t / tempt-01
      :ARG1 (i / i)
      :ARG3 (o / or
            :op1 (c / cut-01
                  :ARG0 i
                  :ARG1 (a / arm
                        :part-of i))
            :op2 (b / burn-01
                  :ARG0 i
                  :ARG1 i))
      :time (w / write-01
            :ARG0 i
            :ARG1 (t2 / this))
      :degree (r / really))

# ::id DF-200-192400-625_7557.8 ::date 2013-09-07T04:21:17 ::annotator SDL-AMR-09 ::preferred
# ::snt i am addicted,when ever one heals i cut again
# ::save-date Wed Mar 2, 2016 ::file DF-200-192400-625_7557_8.txt
(m / multi-sentence
      :snt1 (a / addict-01
            :ARG1 (i / i))
      :snt2 (c / cut-01
            :ARG0 i
            :mod (a2 / again)
            :time (h / heal-01
                  :ARG1 (o / one))))

# ::id DF-200-192400-625_7557.9 ::date 2013-09-07T04:31:40 ::annotator SDL-AMR-09 ::preferred
# ::snt it think about it everyday,
# ::save-date Fri May 2, 2014 ::file DF-200-192400-625_7557_9.txt
(t / think-01
      :ARG0 (i / i)
      :ARG1 (i2 / it)
      :frequency (r / rate-entity-91
            :ARG2 (t2 / temporal-quantity :quant 1
                  :unit (d / day))))

# ::id DF-200-192400-625_7557.10 ::date 2013-09-07T04:32:23 ::annotator SDL-AMR-09 ::preferred
# ::snt i am 12 and i am already sick of my life.
# ::save-date Mon Jul 27, 2015 ::file DF-200-192400-625_7557_10.txt
(a / and
      :op1 (a2 / age-01
            :ARG1 (i / i)
            :ARG2 (t / temporal-quantity :quant 12
                  :unit (y / year)))
      :op2 (s / sick-04
            :ARG0 (l / life
                  :poss i)
            :ARG1 i
            :time (a3 / already)))

# ::id DF-200-192400-625_7557.11 ::date 2013-09-07T04:33:56 ::annotator SDL-AMR-09 ::preferred
# ::snt the source of this is that; when i was 7 my dad left,and he doesnt want to know me anymore,
# ::save-date Sat Jul 25, 2015 ::file DF-200-192400-625_7557_11.txt
(s / source-02
      :ARG0 (a / and
            :op1 (l / leave-15
                  :ARG0 (p / person
                        :ARG0-of (h / have-rel-role-91
                              :ARG1 (i / i)
                              :ARG2 (d / dad)))
                  :time (a2 / age-01
                        :ARG1 i
                        :ARG2 (t2 / temporal-quantity :quant 7
                              :unit (y / year))))
            :op2 (w / want-01 :polarity -
                  :ARG0 p
                  :ARG1 (k / know-02
                        :ARG0 p
                        :ARG1 i)
                  :time (a3 / anymore)))
      :ARG1 (t / this))

# ::id DF-200-192400-625_7557.12 ::date 2013-09-07T04:37:49 ::annotator SDL-AMR-09 ::preferred
# ::snt he just cares about his new little girl and wife,his new life, where im not wanted.
# ::save-date Wed Nov 4, 2015 ::file DF-200-192400-625_7557_12.txt
(c / care-01
      :ARG0 (h / he)
      :ARG1 (a / and
            :op1 (p / person
                  :mod (l / little)
                  :ARG0-of (h2 / have-rel-role-91
                        :ARG1 h
                        :ARG2 (g / girl)
                        :ARG1-of (n / new-01)))
            :op2 (p2 / person
                  :ARG0-of (h3 / have-rel-role-91
                        :ARG1 h
                        :ARG2 (w / wife)))
            :op3 (l2 / life
                  :poss h
                  :ARG1-of (n2 / new-01)
                  :location-of (w2 / want-01 :polarity -
                        :ARG1 (i / i))))
      :mod (j / just))

# ::id DF-200-192400-625_7557.13 ::date 2013-09-07T04:39:52 ::annotator SDL-AMR-09 ::preferred
# ::snt my best mate died when i was 10
# ::save-date Wed Nov 4, 2015 ::file DF-200-192400-625_7557_13.txt
(d / die-01
      :ARG1 (p / person
            :ARG0-of (h / have-rel-role-91
                  :ARG1 (i / i)
                  :ARG2 (m / mate
                        :ARG1-of (g / good-02
                              :degree (m2 / most)))))
      :time (a / age-01
            :ARG1 i
            :ARG2 (t / temporal-quantity :quant 10
                  :unit (y / year))))

# ::id DF-200-192400-625_7557.14 ::date 2013-09-07T04:41:03 ::annotator SDL-AMR-09 ::preferred
# ::snt i had a reltionship with a boy who is 16 and i am forbidden to speak to him because of what happend and the age diffrience
# ::save-date Thu May 7, 2015 ::file DF-200-192400-625_7557_14.txt
(a / and
      :op1 (r / relation-03
            :ARG0 (i / i)
            :ARG2 (b / boy
                  :age (t2 / temporal-quantity :quant 16
                        :unit (y / year))))
      :op2 (f / forbid-01
            :ARG1 (s / speak-01
                  :ARG0 i
                  :ARG2 b)
            :ARG2 i
            :ARG1-of (c / cause-01
                  :ARG0 (a2 / and
                        :op1 (e / event)
                        :op2 (d / differ-02
                              :ARG1 (a3 / age))))))

# ::id DF-200-192400-625_7557.15 ::date 2013-09-07T04:43:31 ::annotator SDL-AMR-09 ::preferred
# ::snt also my mum suffers from bi polar and i have depression
# ::save-date Tue Apr 29, 2014 ::file DF-200-192400-625_7557_15.txt
(a / and
      :op1 (s / suffer-01
            :ARG0 (p / person
                  :ARG0-of (h2 / have-rel-role-91
                        :ARG1 (i / i)
                        :ARG2 (m / mum)))
            :ARG1 (d2 / disease :wiki "Bipolar_disorder"
                  :name (n / name :op1 "bipolar"))
            :mod (a2 / also))
      :op2 (h / have-03
            :ARG0 i
            :ARG1 (d / depression)))

# ::id DF-200-192400-625_7557.16 ::date 2013-09-07T04:44:48 ::annotator SDL-AMR-09 ::preferred
# ::snt i dont what to stop,
# ::save-date Fri May 2, 2014 ::file DF-200-192400-625_7557_16.txt
(w / want-01 :polarity -
      :ARG0 (i / i)
      :ARG1 (s / stop-01
            :ARG0 i))

# ::id DF-200-192400-625_7557.17 ::date 2013-09-07T04:45:46 ::annotator SDL-AMR-09 ::preferred
# ::snt i dont care what i do to myself,i want to do it again and again to tourture myslef,i hate me.
# ::save-date Tue Feb 23, 2016 ::file DF-200-192400-625_7557_17.txt
(m / multi-sentence
      :snt1 (c / care-01 :polarity -
            :ARG0 (i / i)
            :ARG1 (t / thing
                  :ARG1-of (d / do-02
                        :prep-to i)))
      :snt2 (w / want-01
            :ARG0 i
            :ARG1 (d2 / do-02
                  :ARG1 t
                  :frequency (t3 / time-and-again)
                  :purpose (t2 / torture-01
                        :ARG0 i
                        :ARG1 i)))
      :snt3 (h / hate-01
            :ARG0 i
            :ARG1 i))

# ::id DF-200-192400-625_7557.18 ::date 2013-09-07T04:48:39 ::annotator SDL-AMR-09 ::preferred
# ::snt however,my best mate,i love him,loads,he means the world to me and if i do anything then he will,
# ::save-date Wed Nov 4, 2015 ::file DF-200-192400-625_7557_18.txt
(c / contrast-01
      :ARG2 (a / and
            :op1 (l / love-01
                  :ARG0 (i / i)
                  :ARG1 (p / person
                        :ARG0-of (h3 / have-rel-role-91
                              :ARG1 i
                              :ARG2 (m / mate
                                    :ARG1-of (g / good-02
                                          :degree (m3 / most)))))
                  :degree (l2 / load))
            :op2 (m2 / mean-01
                  :ARG1 (h / he)
                  :ARG2 (w / world)
                  :ARG3 i)
            :op3 (h2 / have-condition-91
                  :ARG1 (d / do-02
                        :ARG0 h
                        :ARG1 a3)
                  :ARG2 (d2 / do-02
                        :ARG0 i
                        :ARG1 (a3 / anything)))))

# ::id DF-200-192400-625_7557.19 ::date 2013-09-07T04:53:06 ::annotator SDL-AMR-09 ::preferred
# ::snt i dont tell him but he finds out,
# ::save-date Fri May 2, 2014 ::file DF-200-192400-625_7557_19.txt
(t / tell-01 :polarity -
      :ARG0 (i / i)
      :ARG2 (h / he)
      :concession-of (f / find-out-03
            :ARG0 h))

# ::id DF-200-192400-625_7557.20 ::date 2013-09-07T04:54:28 ::annotator SDL-AMR-09 ::preferred
# ::snt i dont want to hurt him,i dont want him to hurt himself
# ::save-date Wed Dec 3, 2014 ::file DF-200-192400-625_7557_20.txt
(m / multi-sentence
      :snt1 (w / want-01 :polarity -
            :ARG0 (i / i)
            :ARG1 (h / hurt-01
                  :ARG0 i
                  :ARG1 (h2 / he)))
      :snt2 (w2 / want-01 :polarity -
            :ARG0 (i2 / i)
            :ARG1 (h3 / hurt-01
                  :ARG0 (h4 / he)
                  :ARG1 h4)))

# ::id DF-200-192400-625_7557.21 ::date 2013-09-07T04:56:21 ::annotator SDL-AMR-09 ::preferred
# ::snt what do i do
# ::save-date Mon Jan 20, 2014 ::file DF-200-192400-625_7557_21.txt
(d / do-02
      :ARG0 (i / i)
      :ARG1 (a / amr-unknown))

# ::id DF-200-192400-625_7557.22 ::date 2013-09-07T04:56:58 ::annotator SDL-AMR-09 ::preferred
# ::snt thanks you for reading
# ::save-date Mon Jan 20, 2014 ::file DF-200-192400-625_7557_22.txt
(t / thank-01
      :ARG0 (i / i)
      :ARG1 (y / you)
      :ARG2 (r / read-01
            :ARG0 y))

# ::id DF-200-192400-625_7557.23 ::date 2013-09-07T04:57:40 ::annotator SDL-AMR-09 ::preferred
# ::snt Are you on any drugs or getting any therapy?
# ::save-date Mon Nov 2, 2015 ::file DF-200-192400-625_7557_23.txt
(o / or :mode interrogative
      :op1 (y2 / you
            :prep-on (d / drug
                  :mod (a / any)))
      :op2 (g / get-01
            :ARG0 d
            :ARG1 (t / therapy
                  :mod (a2 / any))))

# ::id DF-200-192400-625_7557.24 ::date 2013-09-07T05:00:32 ::annotator SDL-AMR-09 ::preferred
# ::snt It might be an idea to talk to your school nurse or your GP and tell them what's going on.
# ::save-date Sun May 24, 2015 ::file DF-200-192400-625_7557_24.txt
(r / recommend-01
      :ARG1 (a / and
            :op1 (t / talk-01
                  :ARG0 (y / you)
                  :ARG2 (o / or
                        :op1 (p / person
                              :ARG0-of (h2 / have-org-role-91
                                    :ARG1 (s / school
                                          :poss y)
                                    :ARG2 (n / nurse)))
                        :op2 (p2 / person
                              :ARG0-of (h / have-rel-role-91
                                    :ARG1 y
                                    :ARG2 (p3 / practitioner
                                          :mod (g / general))))))
            :op2 (t2 / tell-01
                  :ARG1 (t3 / thing
                        :ARG1-of (g2 / go-on-15))
                  :ARG2 o)))

# ::id DF-200-192400-625_7557.25 ::date 2013-09-07T05:38:43 ::annotator SDL-AMR-09 ::preferred
# ::snt Perhaps there's a teacher at school who you trust and could tell.
# ::save-date Mon Sep 16, 2013 ::file DF-200-192400-625_7557_25.txt
(p / possible-01
      :ARG1 (p3 / person
            :ARG2-of (t2 / trust-01
                  :ARG0 (y / you))
            :ARG2-of (t3 / tell-01
                  :ARG0 y
                  :ARG1-of (p2 / possible-01))
            :ARG0-of (h / have-org-role-91
                  :ARG1 (s / school)
                  :ARG3 (t / teach-01))))

# ::id DF-200-192400-625_7557.26 ::date 2013-09-07T05:41:19 ::annotator SDL-AMR-09 ::preferred
# ::snt If you tell people they can help you,
# ::save-date Sat Sep 7, 2013 ::file DF-200-192400-625_7557_26.txt
(p / possible-01
      :ARG1 (h / help-01
            :ARG0 (p2 / person)
            :ARG1 (y / you))
      :condition (t / tell-01
            :ARG0 y
            :ARG2 p2))

# ::id DF-200-192400-625_7557.27 ::date 2013-09-07T05:42:42 ::annotator SDL-AMR-09 ::preferred
# ::snt if you keep it bottled up inside it's likely to only get worse.
# ::save-date Sun Sep 15, 2013 ::file DF-200-192400-625_7557_27.txt
(l / likely-01
      :ARG1 (w / worsen-01
            :ARG1 (i / it)
            :mod (o / only))
      :condition (k / keep-01
            :ARG0 (y / you)
            :ARG1 (i4 / it
                  :ARG1-of (b / bottle-up-02)
                  :location (i3 / inside))))

# ::id DF-200-192400-625_7557.28 ::date 2013-09-07T05:44:43 ::annotator SDL-AMR-09 ::preferred
# ::snt Trust me, it's better to get these things as early as possible rather than let them get even worse.
# ::save-date Wed Nov 4, 2015 ::file DF-200-192400-625_7557_28.txt
(m / multi-sentence
      :snt1 (t / trust-01
            :ARG2 (i / i))
      :snt2 (g / good-02
            :ARG1 (g2 / get-01
                  :ARG1 (t2 / thing
                        :mod (t3 / this))
                  :time (e / early
                        :degree (m2 / most)
                        :compared-to (p / possible-01
                              :ARG1 g2))
                  :ARG1-of (i2 / instead-of-91
                        :ARG2 (l / let-01
                              :ARG1 (w / worsen-01
                                    :ARG1 t2
                                    :mod (e2 / even)))))
            :degree (m3 / more)))

# ::id DF-200-192400-625_7557.29 ::date 2013-09-07T05:48:14 ::annotator SDL-AMR-09 ::preferred
# ::snt Please don't do this,
# ::save-date Wed Sep 18, 2013 ::file DF-200-192400-625_7557_29.txt
(d / do-02 :polarity - :mode imperative :polite +
      :ARG0 (y / you)
      :ARG1 (t / this))

# ::id DF-200-192400-625_7557.30 ::date 2013-09-07T05:49:22 ::annotator SDL-AMR-09 ::preferred
# ::snt I'm 17 I started self harming last year, mainly cutting my arms, but I have stopped since the last few months,
# ::save-date Tue Mar 10, 2015 ::file DF-200-192400-625_7557_30.txt
(c / contrast-01
      :ARG1 (a / and
            :op1 (a2 / age-01
                  :ARG1 (i / i)
                  :ARG2 (t2 / temporal-quantity :quant 17
                        :unit (y / year)))
            :op2 (s / start-01
                  :ARG0 i
                  :ARG1 (h / harm-01
                        :ARG1 (s2 / self)
                        :ARG1-of (m / mean-01
                              :ARG2 (c2 / cut-01
                                    :ARG1 (a3 / arm
                                          :part-of i)
                                    :mod (m3 / main))))
                  :time (y2 / year
                        :mod (l / last))))
      :ARG2 (s3 / stop-01
            :ARG0 i
            :ARG1 h
            :time (b / before
                  :op1 (n / now)
                  :quant (f / few
                        :op1 (t3 / temporal-quantity :quant 1
                              :unit (m4 / month))))))

# ::id DF-200-192400-625_7557.31 ::date 2013-09-07T05:53:47 ::annotator SDL-AMR-09 ::preferred
# ::snt its hard but you can do it.
# ::save-date Sat Jul 25, 2015 ::file DF-200-192400-625_7557_31.txt
(c / contrast-01
      :ARG1 (h / hard-02
            :ARG1 (i2 / it))
      :ARG2 (p / possible-01
            :ARG1 (d / do-02
                  :ARG0 (y / you)
                  :ARG1 i2)))

# ::id DF-200-192400-625_7557.32 ::date 2013-09-07T05:55:09 ::annotator SDL-AMR-09 ::preferred
# ::snt I feel so much happier, but seeing the scars is both a painful reminder of how I felt at that time, how strong my feelings were that I would want to do such a thing to myself!
# ::save-date Thu Jan 21, 2016 ::file DF-200-192400-625_7557_32.txt
(c / contrast-01
      :ARG1 (f / feel-01
            :ARG0 (i / i)
            :ARG1 (h / happy-01
                  :ARG1 i
                  :degree (m / more
                        :quant (m2 / much
                              :degree (s / so)))))
      :ARG2 (r / remind-01
            :ARG0 (s4 / see-01
                  :ARG0 i
                  :ARG1 (s5 / scar))
            :ARG1 (a / and
                  :op1 (t4 / thing
                        :ARG1-of (f2 / feel-01
                              :ARG0 i
                              :time (t / time
                                    :mod (t2 / that))))
                  :op2 (s2 / strong-02
                        :ARG1 f2
                        :degree (s6 / so)
                        :ARG0-of (c2 / cause-01
                              :ARG1 (w / want-01
                                    :ARG0 i
                                    :ARG1 (d / do-02
                                          :ARG1 (t3 / thing
                                                :mod (s3 / such))
                                          :ARG2 i)))))
            :ARG2 i
            :ARG0-of (p / pain-01
                  :ARG1 i)))

# ::id DF-200-192400-625_7557.33 ::date 2013-09-07T05:59:40 ::annotator SDL-AMR-09 ::preferred
# ::snt And, also strength, you can do it, I found salvation in poetry writing and keeping a journal,
# ::save-date Mon Nov 2, 2015 ::file DF-200-192400-625_7557_33.txt
(m / multi-sentence
      :snt1 (a / and
            :op2 (s / strong-02)
            :mod (a2 / also))
      :snt2 (p / possible-01
            :ARG1 (d / do-02
                  :ARG0 (y / you)
                  :ARG1 (i / it)))
      :snt3 (f / find-01
            :ARG0 (i2 / i)
            :ARG1 (s2 / salvation)
            :manner (a3 / and
                  :op1 (w / write-01
                        :ARG1 (p2 / poetry))
                  :op2 (k / keep-03
                        :ARG1 (j / journal)))))

# ::id DF-200-192400-625_7557.34 ::date 2013-09-07T06:01:55 ::annotator SDL-AMR-09 ::preferred
# ::snt self harming is addictive, but you can overcome it,
# ::save-date Thu Jul 23, 2015 ::file DF-200-192400-625_7557_34.txt
(c / contrast-01
      :ARG1 (a / addictive-02
            :ARG0 (h / harm-01
                  :ARG1 (s / self)))
      :ARG2 (p / possible-01
            :ARG1 (o / overcome-01
                  :ARG0 (y / you)
                  :ARG1 h)))

# ::id DF-200-192400-625_7557.35 ::date 2013-09-07T06:03:13 ::annotator SDL-AMR-09 ::preferred
# ::snt remember your self harming does not define who you are.
# ::save-date Sun Sep 15, 2013 ::file DF-200-192400-625_7557_35.txt
(r / remember-01 :mode imperative
      :ARG0 (y / you)
      :ARG1 (d / define-01 :polarity -
            :ARG0 (h / harm-01
                  :ARG1 (s / self))
            :ARG1 (p / person
                  :domain (y2 / you))))

# ::id DF-200-192400-625_7557.36 ::date 2013-09-07T06:04:50 ::annotator SDL-AMR-09 ::preferred
# ::snt You can overcome it.
# ::save-date Sat Sep 7, 2013 ::file DF-200-192400-625_7557_36.txt
(p / possible-01
      :ARG1 (o / overcome-01
            :ARG0 (y / you)
            :ARG1 (i / it)))

# ::id DF-200-192400-625_7744.1 ::date 2013-09-07T05:47:00 ::annotator SDL-AMR-09 ::preferred
# ::snt So I think Ive got a form of OCD because for the past year, I've found that everytime I go out, especially to Uni, I'm always checking my belongings to make sure I haven't lost or left anything.
# ::save-date Fri Jul 24, 2015 ::file DF-200-192400-625_7744_1.txt
(c / cause-01
      :ARG0 (f / find-01
            :ARG0 (i / i)
            :ARG1 (c2 / check-01
                  :ARG0 i
                  :ARG1 (t / thing
                        :ARG0-of (b / belong-01
                              :ARG1 i))
                  :time (a / always)
                  :purpose (e2 / ensure-01
                        :ARG0 i
                        :ARG1 (o / or
                              :op1 (l / lose-02 :polarity -
                                    :ARG0 i
                                    :ARG1 (a2 / anything))
                              :op2 (l2 / leave-behind-18 :polarity -
                                    :ARG0 i
                                    :ARG1 a2)))
                  :frequency (r / rate-entity-91
                        :ARG4 (g2 / go-out-17
                              :ARG0 i
                              :direction (u / university
                                    :mod (e / especially)))))
            :time (y / year
                  :mod (p / past)))
      :ARG1 (t3 / think-01
            :ARG0 i
            :ARG1 (g / get-02
                  :ARG0 i
                  :ARG1 (d / disease :wiki "Obsessive–compulsive_disorder" :name (n / name :op1 "OCD")
                        :mod (f2 / form)))
            :mod (s / so)))

# ::id DF-200-192400-625_7744.2 ::date 2013-09-07T06:04:42 ::annotator SDL-AMR-09 ::preferred
# ::snt I often have to check twice at one go, then after 30 seconds for some reason I cant resist checking again!
# ::save-date Sat Jan 30, 2016 ::file DF-200-192400-625_7744_2.txt
(a3 / and
      :op1 (o / obligate-01
            :ARG1 (i / i)
            :ARG2 (c / check-01
                  :ARG0 i
                  :frequency (r3 / rate-entity-91
                        :ARG1 2
                        :ARG4 (g / go-31 :quant 1)))
            :frequency (o2 / often))
      :op2 (p / possible-01 :polarity -
            :ARG1 (r / resist-01
                  :ARG0 i
                  :ARG1 (c3 / check-01
                        :ARG0 i
                        :mod (a / again)))
            :time (a2 / after
                  :op1 (t / temporal-quantity :quant 30
                        :unit (s / second)))
            :time (t2 / then)
            :ARG1-of (c4 / cause-01
                  :ARG0 (r2 / reason
                        :mod (s2 / some)))))

# ::id DF-200-192400-625_7744.3 ::date 2013-09-07T06:20:11 ::annotator SDL-AMR-09 ::preferred
# ::snt Why is this!?
# ::save-date Sun Jan 31, 2016 ::file DF-200-192400-625_7744_3.txt
(c / cause-01
      :ARG0 (a / amr-unknown)
      :ARG1 (t / this))

# ::id DF-200-192400-625_7744.4 ::date 2013-09-07T06:22:51 ::annotator SDL-AMR-09 ::preferred
# ::snt Am I going crazy or something?
# ::save-date Sun Jul 26, 2015 ::file DF-200-192400-625_7744_4.txt
(o / or :mode interrogative
      :op1 (c / craze-01
            :ARG1 (i / i))
      :op2 (s / something))

# ::id DF-200-192400-625_7744.5 ::date 2013-09-07T06:25:07 ::annotator SDL-AMR-09 ::preferred
# ::snt It happens most often when I'm carrying many things, but that is rarely and even still daily I'm checking many times. And is this OCD to any extent?
# ::save-date Fri Jul 31, 2015 ::file DF-200-192400-625_7744_5.txt
(m / multi-sentence
      :snt1 (a / and
            :op1 (i / it
                  :frequency (o / often
                        :degree (m2 / most)
                        :time-of (c / carry-01
                              :ARG0 i
                              :ARG1 (t / thing
                                    :quant (m3 / many))
                              :ARG1-of (c3 / contrast-01
                                    :ARG2 (c4 / carry-01
                                          :ARG0 i
                                          :ARG1 t
                                          :ARG1-of (r / rare-02))))))
            :op2 (c2 / check-01
                  :ARG0 i
                  :frequency (r2 / rate-entity-91
                        :ARG1 (m5 / many)
                        :ARG2 (t4 / temporal-quantity :quant 1
                              :unit (d / day))
                        :mod (s / still)
                        :mod (e / even))))
      :snt2 (d2 / disease :mode interrogative :wiki "Obsessive–compulsive_disorder" :name (n / name :op1 "OCD")
            :domain (t3 / this)
            :degree (e2 / extent
                  :mod (a2 / any))))

# ::id DF-200-192400-625_7744.6 ::date 2013-09-07T06:58:10 ::annotator SDL-AMR-09 ::preferred
# ::snt What can I do about this?
# ::save-date Thu Sep 12, 2013 ::file DF-200-192400-625_7744_6.txt
(a / amr-unknown
      :ARG1-of (d / do-02
            :ARG0 (i / i)
            :ARG2 (t / this)
            :ARG1-of (p / possible-01)))

# ::id DF-200-192400-625_7744.7 ::date 2013-09-07T08:23:49 ::annotator SDL-AMR-09 ::preferred
# ::snt If I don't check, I get very very anxious, which does sort of go away after 15-30 mins, but often the anxiety is so much that I can't wait that long.
# ::save-date Thu Oct 8, 2015 ::file DF-200-192400-625_7744_7.txt
(c / contrast-01
      :ARG1 (g / get-03
            :ARG1 (i / i)
            :ARG2 (a / anxious
                  :degree (v / very)
                  :ARG1-of (g2 / go-01
                        :direction (a2 / away)
                        :mod (s / sort)
                        :time (a3 / after
                              :op1 (b / between
                                    :op1 (t / temporal-quantity :quant 15
                                          :unit (m / minute))
                                    :op2 (t2 / temporal-quantity :quant 30
                                          :unit (m2 / minute))))))
            :condition (c2 / check-01 :polarity -
                  :ARG0 i))
      :ARG2 (a4 / anxiety
            :quant (m3 / much
                  :ARG0-of (c3 / cause-01
                        :ARG1 (p / possible-01 :polarity -
                              :ARG1 (w / wait-01
                                    :ARG1 i
                                    :ARG1-of (l / long-03
                                          :degree (t3 / that))))))
            :time (o2 / often)))

# ::id DF-200-192400-625_7744.8 ::date 2013-09-07T08:41:42 ::annotator SDL-AMR-09 ::preferred
# ::snt I feel if I lost my wallet or phone, then I'm doomed or so I feel.
# ::save-date Thu Sep 12, 2013 ::file DF-200-192400-625_7744_8.txt
(o / or
      :op1 (f / feel-02
            :ARG0 (i / i)
            :ARG1 (h / have-condition-91
                  :ARG1 (d / doom-01
                        :ARG1 i)
                  :ARG2 (l / lose-02
                        :ARG0 i
                        :ARG1 (o2 / or
                              :op1 (w / wallet
                                    :poss i)
                              :op2 (p / phone
                                    :poss i)))))
      :op2 (f2 / feel-02
            :ARG0 i
            :ARG1 d))

# ::id DF-200-192400-625_7744.9 ::date 2013-09-07T08:47:38 ::annotator SDL-AMR-09 ::preferred
# ::snt I just wish I could go out without worrying every 2 mins whether I've left or lost something.
# ::save-date Sat Jul 25, 2015 ::file DF-200-192400-625_7744_9.txt
(w / wish-01
      :ARG0 (i / i)
      :ARG1 (p / possible-01
            :ARG1 (g / go-out-17
                  :ARG0 i
                  :manner (w2 / worry-02 :polarity -
                        :ARG0 i
                        :ARG1 (o / or
                              :op1 (l / leave-12
                                    :ARG0 i
                                    :ARG1 (s / something))
                              :op2 (l2 / lose-02
                                    :ARG0 i
                                    :ARG1 s))
                        :frequency (r / rate-entity-91
                              :ARG3 (t / temporal-quantity :quant 2
                                    :unit (m / minute))))))
      :mod (j / just))

# ::id DF-200-192400-625_7744.10 ::date 2013-09-07T08:52:51 ::annotator SDL-AMR-09 ::preferred
# ::snt I really dont know what to do, and am afraid of going to the GP.
# ::save-date Thu Oct 8, 2015 ::file DF-200-192400-625_7744_10.txt
(a / and
      :op1 (k / know-01 :polarity -
            :ARG0 (i / i)
            :ARG1 (t / thing
                  :ARG1-of (d / do-02
                        :ARG0 i))
            :ARG1-of (r / real-04))
      :op2 (f / fear-01
            :ARG0 i
            :ARG1 (g / go-02
                  :ARG0 i
                  :ARG4 (p2 / practitioner
                        :mod (g2 / general)))))

# ::id DF-200-192400-625_7744.11 ::date 2013-09-07T09:21:46 ::annotator SDL-AMR-09 ::preferred
# ::snt They've probably never heard of some compulsion like this and I just dont know what to do
# ::save-date Mon Jan 20, 2014 ::file DF-200-192400-625_7744_11.txt
(a / and
      :op1 (h / hear-01 :polarity -
            :ARG0 (t / they)
            :ARG1 (c / compulsion
                  :mod (s / some)
                  :ARG1-of (r / resemble-01
                        :ARG2 (t2 / this)))
            :time (e / ever)
            :mod (p / probable))
      :op2 (k / know-01 :polarity -
            :ARG0 (i / i)
            :ARG1 (t3 / thing
                  :ARG1-of (d / do-02
                        :ARG0 i))
            :mod (j / just)))

# ::id DF-200-192400-625_7744.12 ::date 2013-09-07T09:36:20 ::annotator SDL-AMR-09 ::preferred
# ::snt Do any of you have a similar 'ritual'?
# ::save-date Mon Jan 20, 2014 ::file DF-200-192400-625_7744_12.txt
(h / have-03 :mode interrogative
      :ARG0 (p / person
            :ARG1-of (i / include-91
                  :ARG2 (y / you))
            :mod (a / any))
      :ARG1 (r / ritual
            :ARG1-of (r2 / resemble-01)))

# ::id DF-200-192400-625_7744.13 ::date 2013-09-07T09:40:18 ::annotator SDL-AMR-09 ::preferred
# ::snt People would think I'm crazy, but it's very strangely difficult to get yourself out of this.
# ::save-date Sun Jul 26, 2015 ::file DF-200-192400-625_7744_13.txt
(c / contrast-01
      :ARG1 (t / think-01
            :ARG0 (p / person)
            :ARG1 (c2 / crazy-03
                  :ARG1 (i / i)))
      :ARG2 (d / difficult
            :domain (g / get-05
                  :ARG0 y
                  :ARG1 (y / you)
                  :ARG2 (o / out-06
                        :ARG1 y
                        :ARG2 (t2 / this)))
            :manner (s / strange
                  :degree (v / very))))

# ::id DF-200-192400-625_7744.14 ::date 2013-09-07T10:15:09 ::annotator SDL-AMR-09 ::preferred
# ::snt What advice could you give me?
# ::save-date Sat Sep 7, 2013 ::file DF-200-192400-625_7744_14.txt
(a / advise-01
      :ARG0 (y / you)
      :ARG1 (i / i)
      :ARG2 (a2 / amr-unknown)
      :ARG1-of (p / possible-01))

# ::id DF-200-192400-625_7744.15 ::date 2013-09-07T10:31:51 ::annotator SDL-AMR-09 ::preferred
# ::snt I used to do this on my way to college-I had a list of items I knew I had on me and used to check compulsively on the bus.
# ::save-date Mon Jan 20, 2014 ::file DF-200-192400-625_7744_15.txt
(m / multi-sentence
      :snt1 (u / use-02
            :ARG0 (i / i)
            :ARG1 (d / do-02
                  :ARG0 i
                  :ARG1 (t / this)
                  :time (w / way
                        :destination (c / college)
                        :poss i)))
      :snt2 (a / and
            :op1 (h / have-03
                  :ARG1 (t2 / thing
                        :ARG2-of (l / list-01
                              :ARG1 (i2 / item
                                    :ARG1-of (h2 / have-03
                                          :ARG0 i
                                          :ARG1-of (k / know-01
                                                :ARG0 i)
                                          :prep-on i)))))
            :op2 (u2 / use-02
                  :ARG0 i
                  :ARG1 (c2 / check-01
                        :ARG0 i
                        :manner (c3 / compulsive)
                        :location (b / bus)))))

# ::id DF-200-192400-625_7744.16 ::date 2013-09-07T10:48:08 ::annotator SDL-AMR-09 ::preferred
# ::snt I now have more severe anxiety and think this was just a warning sign so just try and wean yourself out of the habit while it's relatively fresh-definitely visit your doctor but also tell yourself not to keep checking these things (easier said than done I know).
# ::save-date Wed Nov 4, 2015 ::file DF-200-192400-625_7744_16.txt
(m / multi-sentence
      :snt2 (k2 / know-01
            :ARG0 i
            :ARG1 (e / easy-05
                  :ARG1 (s3 / say-01)
                  :degree (m3 / more)
                  :compared-to (d3 / do-02)))
      :snt1 (a / and
            :op1 (h / have-03
                  :ARG0 (i / i)
                  :ARG1 (a2 / anxiety
                        :mod (s / severe
                              :degree (m2 / more)))
                  :time (n / now))
            :op2 (t / think-01
                  :ARG0 i
                  :ARG1 (s2 / sign
                        :ARG0-of (w / warn-01)
                        :domain (t2 / this)))
            :ARG0-of (c3 / cause-01
                  :ARG1 (a3 / and
                        :op1 (t3 / try-01
                              :ARG0 (y3 / you)
                              :ARG1 (w2 / wean-01
                                    :ARG2 (h2 / habit)
                                    :time (f / fresh-04
                                          :ARG1 h2
                                          :ARG2-of (r / relative-05)))
                              :mod (j / just))
                        :op2 (v2 / visit-01 :mode imperative
                              :ARG0 y3
                              :ARG1 (p / person
                                    :ARG0-of (h3 / have-rel-role-91
                                          :ARG1 y3
                                          :ARG2 (d / doctor)))
                              :mod (d2 / definite)
                              :ARG1-of (c / contrast-01
                                    :ARG2 (t4 / tell-01
                                          :ARG0 y3
                                          :ARG1 (k / keep-01 :polarity -
                                                :ARG0 y3
                                                :ARG1 (c2 / check-01
                                                      :ARG0 y3
                                                      :ARG1 (t5 / thing
                                                            :mod (t6 / this))))
                                          :ARG2 y3
                                          :mod (a4 / also))))))))

# ::id DF-200-192400-625_7744.17 ::date 2013-09-07T11:49:34 ::annotator SDL-AMR-09 ::preferred
# ::snt Doctors will have seen much worse cases so don't worry about that!
# ::save-date Sat Jan 30, 2016 ::file DF-200-192400-625_7744_17.txt
(c / cause-01
      :ARG0 (s / see-01
            :ARG0 (d / doctor)
            :ARG1 (c2 / case-04
                  :ARG1-of (b / bad-05
                        :degree (m / more
                              :quant (m2 / much)))))
      :ARG1 (w / worry-02 :polarity - :mode imperative
            :ARG0 (y / you)
            :ARG1 (t / that)))

# ::id DF-200-192400-625_7744.18 ::date 2013-09-07T11:58:29 ::annotator SDL-AMR-09 ::preferred
# ::snt I did about OCD in psycology today :P
# ::save-date Sat May 10, 2014 ::file DF-200-192400-625_7744_18.txt
(d / do-02
      :ARG0 (i / i)
      :topic (d2 / disease :wiki "Obsessive–compulsive_disorder"
            :name (n / name :op1 "OCD"))
      :mod (e / emoticon :value ":P")
      :subevent (c / class
            :topic (p / psychology)
            :time (t / today)))

# ::id DF-200-192400-625_7744.19 ::date 2013-09-07T12:00:15 ::annotator SDL-AMR-09 ::preferred
# ::snt To get rid of it, one way could be just to avoid the compulsive act so don't check to see whether you have lost something, just leave it (:
# ::save-date Sat Jul 25, 2015 ::file DF-200-192400-625_7744_19.txt
(w / way
      :ARG1-of (p / possible-01)
      :instrument-of (r / rid-01
            :ARG0 (y / you)
            :ARG1 (i / it))
      :domain (a / avoid-01
            :ARG0 y
            :ARG1 (a2 / act-01
                  :ARG1 (c / compulsive))
            :mod (j / just))
      :ARG0-of (c2 / cause-01
            :ARG1 (a3 / and
                  :op1 (c3 / check-01 :mode imperative :polarity -
                        :ARG0 y
                        :ARG1 (l2 / lose-02
                              :ARG0 y
                              :ARG1 (s / something)))
                  :op2 (l / leave-14 :mode imperative
                        :ARG0 y
                        :ARG1 (i2 / it)
                        :mod (j2 / just)))))

# ::id DF-200-192400-625_7744.20 ::date 2013-09-07T12:07:19 ::annotator SDL-AMR-09 ::preferred
# ::snt Even though your anxiety levels would increase for a duration, they will gradualy decrease so hopefully, overtime your OCD will disappear (:
# ::save-date Sat Jan 10, 2015 ::file DF-200-192400-625_7744_20.txt
(d2 / decrease-01
      :ARG1 l
      :manner (g / gradual)
      :ARG0-of (c2 / cause-01
            :ARG1 (d3 / disappear-01
                  :ARG1 (d4 / disease :wiki "Obsessive–compulsive_disorder" :name (n / name :op1 "OCD")
                        :poss y)
                  :time (o / overtime)
                  :ARG1-of (h / hope-01)))
      :concession (i / increase-01
            :ARG1 (l / level
                  :mod (a / anxiety
                        :poss (y / you)))
            :duration (d / duration)))

# ::id DF-200-192400-625_7744.21 ::date 2013-09-07T12:14:17 ::annotator SDL-AMR-09 ::preferred
# ::snt To me that just sounds like you being overly anxious, as opposed to having really bad OCD.
# ::save-date Tue Apr 28, 2015 ::file DF-200-192400-625_7744_21.txt
(s / sound-01
      :ARG1 (t / that)
      :ARG2 (a / anxious
            :degree (o / over)
            :domain (y / you)
            :ARG1-of (i2 / instead-of-91
                  :ARG2 (h / have-03
                        :ARG0 y
                        :ARG1 (d / disease :wiki "Obsessive–compulsive_disorder" :name (n / name :op1 "OCD")
                              :ARG1-of (b / bad-05
                                    :degree (r / really))))))
      :ARG3 (i / i)
      :mod (j / just))

# ::id DF-200-192400-625_7744.22 ::date 2013-09-07T12:18:32 ::annotator SDL-AMR-09 ::preferred
# ::snt I am very obsessional to the point where I get up 20 times a night to check the locks in my house are all locked a particular way.
# ::save-date Sun May 24, 2015 ::file DF-200-192400-625_7744_22.txt
(o / obsess-01
      :ARG0 (i / i)
      :degree (v / very)
      :extent (g / get-up-26
            :ARG1 i
            :frequency (r / rate-entity-91
                  :ARG1 20
                  :ARG2 (t / temporal-quantity :quant 1
                        :unit (n / night)))
            :purpose (c / check-01
                  :ARG0 i
                  :ARG1 (l / lock-01
                        :ARG1 (l2 / lock
                              :location (h / house
                                    :poss i)
                              :mod (a / all))
                        :manner (p / particular)))))

# ::id DF-200-192400-625_7744.23 ::date 2013-09-07T12:24:18 ::annotator SDL-AMR-09 ::preferred
# ::snt Sometimes although I know they're locked I'm convinced they're not.
# ::save-date Sat Sep 7, 2013 ::file DF-200-192400-625_7744_23.txt
(c / convince-01
      :ARG1 (i / i)
      :ARG2 (l / lock-01 :polarity -
            :ARG1 (t / they))
      :time (s / sometimes)
      :concession (k / know-01
            :ARG0 i
            :ARG1 (l2 / lock-01
                  :ARG1 t)))

# ::id DF-200-192400-625_7744.24 ::date 2013-09-07T12:27:40 ::annotator SDL-AMR-09 ::preferred
# ::snt I think it becomes a real problem when the obsession starts to really interrupt your everyday routine.
# ::save-date Tue Oct 6, 2015 ::file DF-200-192400-625_7744_24.txt
(t / think-01
      :ARG0 (i / i)
      :ARG1 (b / become-01
            :ARG1 (i2 / it)
            :ARG2 (p / problem
                  :ARG1-of (r / real-04)))
      :time (s / start-01
            :ARG1 (i3 / interrupt-01
                  :ARG0 (o / obsess-01)
                  :ARG1 (r2 / routine
                        :poss (y / you)
                        :frequency (r4 / rate-entity-91
                              :ARG2 (t2 / temporal-quantity :quant 1
                                    :unit (d / day))))
                  :degree (r3 / really))))

# ::id DF-200-192400-625_7744.25 ::date 2013-09-07T12:30:31 ::annotator SDL-AMR-09 ::preferred
# ::snt You definitely aren't crazy though don't worry and your GP will be understanding of the issue I'm sure.
# ::save-date Sun Jul 26, 2015 ::file DF-200-192400-625_7744_25.txt
(a / and
      :op1 (c / cause-01
            :ARG0 (c2 / crazy-03 :polarity -
                  :ARG1 (y / you)
                  :mod (d / definite))
            :ARG1 (w / worry-02 :polarity - :mode imperative
                  :ARG0 y))
      :op2 (s / sure-02
            :ARG0 (i / i)
            :ARG1 (u / understand-01
                  :ARG0 (p2 / person
                        :ARG0-of (h / have-rel-role-91
                              :ARG1 y
                              :ARG2 (p / practitioner
                                    :mod (g / general))))
                  :ARG1 (i2 / issue-02))))

# ::id DF-200-192400-625_7744.26 ::date 2013-09-07T12:35:19 ::annotator SDL-AMR-09 ::preferred
# ::snt I go to therapy (for other reasons also) and they have encouraged me to pick a number of times to check, obviously that is less than 20, and to stick to it and cut down that way.
# ::save-date Mon Nov 2, 2015 ::file DF-200-192400-625_7744_26.txt
(a / and
      :op1 (g / go-02
            :ARG0 (i / i)
            :ARG4 (t / therapy)
            :purpose (r / reason
                  :mod (o / other)
                  :mod (a2 / also)))
      :op2 (e / encourage-01
            :ARG0 (t2 / they)
            :ARG1 i
            :ARG2 (a3 / and
                  :op1 (p / pick-01
                        :ARG0 i
                        :ARG1 (n2 / number
                              :mod (l / less-than :op1 20
                                    :ARG1-of (o2 / obvious-01))
                              :frequency-of (c2 / check-01
                                    :ARG0 i)))
                  :op2 (s / stick-01
                        :ARG1 i
                        :ARG2 n2)
                  :op3 (c / cut-down-11
                        :ARG0 i))))

# ::id DF-200-192400-625_7744.27 ::date 2013-09-07T12:46:04 ::annotator SDL-AMR-09 ::preferred
# ::snt I think the idea is to teach me, I'm still 'okay' if I check 5 times or 20 times.
# ::save-date Fri Jul 24, 2015 ::file DF-200-192400-625_7744_27.txt
(a / and
      :op1 (t / think-01
            :ARG0 (i / i)
            :ARG1 (i2 / idea
                  :domain (t2 / teach-01
                        :ARG2 i)))
      :op2 (o / okay-04
            :ARG1 i
            :mod (s / still)
            :condition (o2 / or
                  :op1 (c / check-01 :frequency 5
                        :ARG0 i)
                  :op2 (c2 / check-01 :frequency 20
                        :ARG0 i))))

# ::id DF-200-192400-625_7744.28 ::date 2013-09-07T12:50:53 ::annotator SDL-AMR-09 ::preferred
# ::snt So far I have been a lot better, I think there is definitely hope of improvement for anyone that wants it.
# ::save-date Wed Nov 4, 2015 ::file DF-200-192400-625_7744_28.txt
(a2 / and
      :op1 (g / good-02
            :ARG1 (i / i)
            :degree (m / more
                  :quant (l / lot))
            :time (s / so-far))
      :op2 (t / think-01
            :ARG0 i
            :ARG1 (h / hopeful-03
                  :ARG1 (i2 / improve-01
                        :ARG0 (a / anyone
                              :ARG0-of (w / want-01
                                    :ARG1 i2)))
                  :mod (d / definite))))

# ::id DF-200-192400-625_7806.1 ::date 2013-09-07T12:55:46 ::annotator SDL-AMR-09 ::preferred
# ::snt Usually I'm pretty calm about things and like to take things as they come and not to worry too much.
# ::save-date Tue Jul 28, 2015 ::file DF-200-192400-625_7806_1.txt
(a / and
      :op1 (c / calm-03
            :ARG1 (i / i)
            :mod (p / pretty)
            :topic (t / thing)
            :mod (u / usual))
      :op2 (l / like-01
            :ARG0 i
            :ARG1 (t2 / take-02
                  :ARG0 i
                  :ARG1 t
                  :prep-as (c2 / come-01
                        :ARG1 t)))
      :op3 (w / worry-01 :polarity -
            :ARG1 i
            :quant (m / much
                  :degree (t3 / too))))

# ::id DF-200-192400-625_7806.2 ::date 2013-09-07T13:03:50 ::annotator SDL-AMR-09 ::preferred
# ::snt However, over the last month or two I've found myself becoming really anxious about things, and I'm not talking about a mere out of the blue feeling of nervousness.
# ::save-date Wed Mar 2, 2016 ::file DF-200-192400-625_7806_2.txt
(c / contrast-01
      :ARG2 (a2 / and
            :op1 (f / find-01
                  :ARG0 (i / i)
                  :ARG1 (b / become-01
                        :ARG1 i
                        :ARG2 (a / anxious
                              :topic (t / thing)
                              :degree (r / really)))
                  :time (b2 / before
                        :op1 (n2 / now)
                        :duration (b3 / between
                              :op1 (t2 / temporal-quantity :quant 1
                                    :unit (m / month))
                              :op2 (t3 / temporal-quantity :quant 2
                                    :unit (m2 / month)))))
            :op2 (t4 / talk-01 :polarity -
                  :ARG0 i
                  :ARG1 (f2 / feel-01
                        :ARG1 (n / nervous-01)
                        :mod (m3 / mere)
                        :source (b4 / blue)))))

# ::id DF-200-192400-625_7806.3 ::date 2013-09-07T13:17:09 ::annotator SDL-AMR-09 ::preferred
# ::snt I have begun to feel irrationally panicky about a variety of things which beforehand wouldn't worry me too much or even cross my mind as something to cause alarm bells to ring in my head.
# ::save-date Sat Jul 4, 2015 ::file DF-200-192400-625_7806_3.txt
(b / begin-01
      :ARG0 (i / i)
      :ARG1 (f / feel-01
            :ARG0 i
            :ARG1 (p / panic-01
                  :ARG0 (t / thing
                        :mod (v / variety)
                        :ARG1-of (w / worry-02 :polarity -
                              :ARG0 i
                              :time (b2 / beforehand)
                              :quant (m / much
                                    :degree (t2 / too)))
                        :ARG0-of (c / cross-01 :polarity -
                              :ARG1 (m2 / mind
                                    :poss i)
                              :prep-as (s / something
                                    :ARG0-of (c2 / cause-01
                                          :ARG1 (r2 / ring-01
                                                :ARG1 (b3 / bell)
                                                :ARG2 (a / alarm-01)
                                                :location (h / head
                                                      :part-of i))))
                              :mod (e / even)))
                  :ARG1 i
                  :manner (r / rational :polarity -))))

# ::id DF-200-192400-625_7806.4 ::date 2013-09-08T02:19:46 ::annotator SDL-AMR-09 ::preferred
# ::snt I'm not sure if it's the change in lifestyle (going from care-free student to unemployed graduate) that is causing this or if it's a sign of other issues, but it's beginning to bug me as it's affecting my confidence and happiness.
# ::save-date Thu Jan 21, 2016 ::file DF-200-192400-625_7806_4.txt
(c / contrast-01
      :ARG1 (s3 / sure-02 :polarity -
            :ARG0 (i / i)
            :ARG1 (o / or :mode interrogative
                  :op1 (c2 / cause-01
                        :ARG0 (c3 / change-01
                              :ARG1 (l / lifestyle)
                              :ARG1-of (m / mean-01
                                    :ARG2 (g / go-01
                                          :ARG3 (p3 / person
                                                :ARG0-of (s / study-01)
                                                :ARG1-of (f / free-04
                                                      :ARG2 (c4 / care-01)))
                                          :ARG4 (p2 / person
                                                :ARG1-of (g2 / graduate-01)
                                                :ARG1-of (e / employ-01 :polarity -)))))
                        :ARG1 (t / this))
                  :op2 (s2 / signal-07
                        :ARG0 t
                        :ARG1 (i2 / issue-02
                              :mod (o2 / other)))))
      :ARG2 (b / begin-01
            :ARG1 (b2 / bug-01
                  :ARG0 t
                  :ARG1 i
                  :ARG1-of (c5 / cause-01
                        :ARG0 (a / affect-01
                              :ARG0 t
                              :ARG1 (a2 / and
                                    :op1 (c6 / confident-01
                                          :ARG1 i)
                                    :op2 (h / happy-01
                                          :ARG1 i)))))))

# ::id DF-200-192400-625_7806.5 ::date 2013-09-08T02:59:01 ::annotator SDL-AMR-09 ::preferred
# ::snt I've spoken to a few people about it including my parents but they all think the same: that I'm going through a random phase and that I should hold off taking action until it is clear that it is a serious problem
# ::save-date Wed Nov 4, 2015 ::file DF-200-192400-625_7806_5.txt
(c / contrast-01
      :ARG1 (s / speak-01
            :ARG0 (i / i)
            :ARG1 (i2 / it)
            :ARG2 (p / person
                  :quant (f / few)
                  :ARG2-of (i3 / include-01
                        :ARG1 (p2 / person
                              :ARG0-of (h2 / have-rel-role-91
                                    :ARG1 i
                                    :ARG2 (p6 / parent))))))
      :ARG2 (t / think-01
            :ARG0 (p3 / person
                  :mod (a / all))
            :ARG1 (a2 / and
                  :op1 (g / go-02
                        :ARG0 i
                        :ARG1 (p4 / phase
                              :mod (r2 / random)))
                  :op1 (r / recommend-01
                        :ARG1 (h / hold-off-08
                              :ARG0 i
                              :ARG1 (a3 / act-02
                                    :ARG0 i)
                              :time (u / until
                                    :op1 (c2 / clear-06
                                          :ARG1 (p5 / problem
                                                :ARG1-of (s2 / serious-02)))))
                        :ARG2 i))
            :ARG1-of (s3 / same-01)))

# ::id DF-200-192400-625_7806.6 ::date 2013-09-08T03:11:49 ::annotator SDL-AMR-09 ::preferred
# ::snt So was wondering what's the best thing to do?
# ::save-date Wed Nov 4, 2015 ::file DF-200-192400-625_7806_6.txt
(w / wonder-01
      :ARG1 (t / thing
            :ARG1-of (g / good-02
                  :degree (m / most))
            :ARG1-of (d / do-02)
            :domain (a / amr-unknown))
      :mod (s / so))

# ::id DF-200-192400-625_7806.7 ::date 2013-09-08T03:14:24 ::annotator SDL-AMR-09 ::preferred
# ::snt Speak to a doctor about it and see if anti-anxiety pills could take the edge off of things?
# ::save-date Mon Jan 20, 2014 ::file DF-200-192400-625_7806_7.txt
(a / and
      :op1 (s / speak-01
            :ARG0 (y / you)
            :ARG1 (i / it)
            :ARG2 (d / doctor))
      :op2 (s2 / see-01
            :ARG0 y
            :ARG1 (t / take-off-07
                  :ARG0 (p / pill
                        :ARG0-of (c / counter-01
                              :ARG1 (a2 / anxiety)))
                  :ARG1 (e / edge)
                  :ARG1-of (p2 / possible-01 :mode interrogative)
                  :source (t2 / thing))))

# ::id DF-200-192400-625_7806.8 ::date 2013-09-08T03:18:21 ::annotator SDL-AMR-09 ::preferred
# ::snt See if I can speak to a counsellor?
# ::save-date Mon Sep 16, 2013 ::file DF-200-192400-625_7806_8.txt
(s / see-01 :mode interrogative
      :ARG0 (i2 / i)
      :ARG1 (s2 / speak-01
            :ARG0 (i / i)
            :ARG2 (p / person
                  :ARG0-of (c / counsel-01))
            :ARG1-of (p2 / possible-01)))

# ::id DF-200-192400-625_7806.9 ::date 2013-09-08T03:20:24 ::annotator SDL-AMR-09 ::preferred
# ::snt Or should I take the advice given by the close people around me and just keep an eye on the anxiety until it becomes a problem?
# ::save-date Tue Nov 3, 2015 ::file DF-200-192400-625_7806_9.txt
(o / or
      :op2 (r / recommend-01 :mode interrogative
            :ARG1 (a / and
                  :op1 (t / take-01
                        :ARG0 (i / i)
                        :ARG1 (t2 / thing
                              :ARG2-of (a2 / advise-01
                                    :ARG0 (p / person
                                          :ARG1-of (c / close-13)
                                          :location (a3 / around
                                                :op1 i)))))
                  :op2 (e / eye-01
                        :ARG0 i
                        :ARG1 (a5 / anxiety)
                        :time (u / until
                              :op1 (b / become-01
                                    :ARG1 (a4 / anxiety)
                                    :ARG2 (p2 / problem)))
                        :mod (j / just)))
            :ARG2 i))

# ::id DF-200-192400-625_7806.10 ::date 2013-09-08T03:27:17 ::annotator SDL-AMR-09 ::preferred
# ::snt Well I woudnt try to keep an eye on ur anxiety for a start because that will make u tense and more likely to become more panicky (circle of demise there)
# ::save-date Sat Jan 10, 2015 ::file DF-200-192400-625_7806_10.txt
(m / multi-sentence
      :snt1 (r / recommend-01
            :ARG1 (s / start-01 :polarity -
                  :ARG2 (t / try-01
                        :ARG0 (i / i)
                        :ARG1 (e / eye-01
                              :ARG0 i
                              :ARG1 (a / anxiety
                                    :poss (y / you)))))
            :ARG1-of (c / cause-01
                  :ARG0 (m2 / make-01
                        :ARG0 e
                        :ARG1 (a2 / and
                              :op1 (t2 / tense-01
                                    :ARG1 i)
                              :op2 (l / likely-01
                                    :degree (m3 / more)
                                    :ARG1 (p2 / panic-01
                                          :ARG1 y
                                          :degree (m4 / more))))))
            :mod (w / well))
      :snt2 (c2 / circle
            :mod (d / demise)
            :location (t3 / there)))

# ::id DF-200-192400-625_7806.11 ::date 2013-09-08T03:41:57 ::annotator SDL-AMR-09 ::preferred
# ::snt what I would try to do is focus on something that is garunteed to make you smile or feel happier as soon as you start to feel a bit panicky about anything.
# ::save-date Thu Jan 21, 2016 ::file DF-200-192400-625_7806_11.txt
(r / recommend-01
      :ARG0 (i / i)
      :ARG1 (t / try-01
            :ARG0 y
            :ARG1 (f / focus-01
                  :ARG0 y
                  :ARG2 (s / something
                        :ARG0-of (g / guarantee-01
                              :ARG0-of (m / make-02
                                    :ARG1 (o / or
                                          :op1 (s2 / smile-01
                                                :ARG0 (y / you))
                                          :op2 (f2 / feel-01
                                                :ARG0 y
                                                :ARG1 (h / happy-01
                                                      :ARG1 y
                                                      :degree (m2 / more)))))))
                  :time (a / as-soon-as
                        :op1 (s3 / start-01
                              :ARG0 y
                              :ARG1 (f3 / feel-01
                                    :ARG0 y
                                    :ARG1 (p / panic-01
                                          :ARG0 (a2 / anything)
                                          :ARG1 y
                                          :quant (b / bit))))))))

# ::id DF-200-192400-625_7806.12 ::date 2013-09-08T04:44:07 ::annotator SDL-AMR-09 ::preferred
# ::snt Or if u cant do that-when you start to feel panicky, get one of your friends to make you laugh (it works for me and i suffer from random panic attacks lol
# ::save-date Wed Oct 28, 2015 ::file DF-200-192400-625_7806_12.txt
(m / multi-sentence
      :snt1 (o / or
            :op2 (g / get-04
                  :ARG0 (y / you)
                  :ARG1 (m2 / make-02
                        :ARG0 (p3 / person
                              :ARG1-of (i3 / include-91
                                    :ARG2 (p4 / person
                                          :ARG0-of (h / have-rel-role-91
                                                :ARG1 y
                                                :ARG2 (f / friend)))))
                        :ARG1 (l / laugh-01
                              :ARG0 y))
                  :time (s / start-01
                        :ARG0 y
                        :ARG1 (f3 / feel-01
                              :ARG0 y
                              :ARG1 (p / panic-01
                                    :ARG1 y))))
            :condition (p5 / possible-01 :polarity -
                  :ARG1 (d / do-02
                        :ARG0 y
                        :ARG1 (t / that))))
      :snt2 (a / and
            :op1 (w / work-09
                  :ARG1 (i4 / it)
                  :ARG2 (i2 / i))
            :op2 (s2 / suffer-01
                  :ARG0 (i / i)
                  :ARG1 (a2 / attack
                        :mod (p2 / panic-01)
                        :mod (r / random)))
            :ARG2-of (l2 / laugh-01 :mode expressive
                  :ARG0 i
                  :manner (l3 / loud))))

# ::id DF-200-192400-625_7806.13 ::date 2013-09-08T04:55:04 ::annotator SDL-AMR-09 ::preferred
# ::snt This started happening to me, where I'd just start being really anxious over tiny things, although from the sound of things, not as severely as you.
# ::save-date Thu Oct 8, 2015 ::file DF-200-192400-625_7806_13.txt
(s / start-01
      :ARG1 (s2 / start-01
            :ARG1 (w / worry-01
                  :ARG0 (t / thing
                        :mod (t2 / tiny))
                  :ARG1 (i / i)
                  :degree (r / really))
            :concession (s3 / severe :polarity -
                  :degree (e / equal)
                  :compared-to (y / you)
                  :source (s4 / sound-01
                        :ARG1 (t4 / thing)))
            :mod (j / just)))

# ::id DF-200-192400-625_7806.14 ::date 2013-09-08T04:59:49 ::annotator SDL-AMR-09 ::preferred
# ::snt What I find helps is just talking about what is making you anxious to someone else.
# ::save-date Thu Sep 12, 2013 ::file DF-200-192400-625_7806_14.txt
(f / find-01
      :ARG0 (i / i)
      :ARG1 (h / help-01
            :ARG0 (t / talk-01
                  :ARG1 (t2 / thing
                        :ARG0-of (m / make-02
                              :ARG1 (a / anxious
                                    :domain (y / you))))
                  :ARG2 (s / someone
                        :mod (e / else))
                  :mod (j / just))))

# ::id DF-200-192400-625_7806.15 ::date 2013-09-08T05:02:38 ::annotator SDL-AMR-09 ::preferred
# ::snt Perhaps not in a moany way but I found that mentioning the thing that I was worried about to my mum and seeing her react to the situation in a calm way (like I should have been reacting) made me feel better about it because I knew it wasn't a big deal and I didn't need to be anxious about it.
# ::save-date Thu Feb 11, 2016 ::file DF-200-192400-625_7806_15.txt
(c / contrast-01
      :ARG1 (f / find-01
            :ARG0 (i / i)
            :ARG1 (a / and
                  :op1 (m / mention-01
                        :ARG0 i
                        :ARG1 (t / thing
                              :ARG1-of (w / worry-02
                                    :ARG0 i))
                        :ARG2 (p2 / person
                              :ARG0-of (h / have-rel-role-91
                                    :ARG1 i
                                    :ARG2 (m2 / mum))))
                  :op2 (s / see-01
                        :ARG0 i
                        :ARG1 (r / react-01
                              :ARG0 p2
                              :ARG1 (s2 / situation)
                              :ARG2 (c2 / calm-03
                                    :ARG1-of (r3 / react-01
                                          :ARG0 i
                                          :ARG1-of (r2 / recommend-01
                                                :ARG2 i)))))
                  :ARG0-of (m3 / make-02
                        :ARG1 (f2 / feel-01
                              :ARG0 i
                              :ARG1 (g / good-02
                                    :degree (m4 / more))
                              :ARG2 t)
                        :ARG0-of (c3 / cause-01
                              :ARG1 (k / know-01
                                    :ARG0 i
                                    :ARG1 (a2 / and
                                          :op1 (d / deal-03
                                                :ARG1 t
                                                :mod (b / big :polarity -))
                                          :op2 (n / need-01 :polarity -
                                                :ARG0 i
                                                :ARG1 (a3 / anxious
                                                      :topic t
                                                      :domain i))))))))
      :ARG2 (w4 / way
            :mod (p / perhaps)
            :mod (m5 / moan-01 :polarity -)))

# ::id DF-200-192400-625_7806.16 ::date 2013-09-08T05:36:59 ::annotator SDL-AMR-09 ::preferred
# ::snt However, if it gets worse, then yes, go to the doctor's.
# ::save-date Mon Jan 20, 2014 ::file DF-200-192400-625_7806_16.txt
(c / contrast-01
      :ARG2 (g / go-02 :mode imperative
            :ARG0 (y / you)
            :ARG4 (d / doctor)
            :condition (w / worsen-01
                  :ARG1 (i / it))))

# ::id DF-200-192400-625_7806.17 ::date 2013-09-08T05:39:36 ::annotator SDL-AMR-09 ::preferred
# ::snt I have a friend who suffers from severe anxiety that can prevent her from leaving the house and doing things because she's so worried about what can go wrong.
# ::save-date Wed Nov 4, 2015 ::file DF-200-192400-625_7806_17.txt
(h / have-03
      :ARG0 (i / i)
      :ARG1 (p4 / person
            :ARG0-of (s / suffer-01
                  :ARG1 (a / anxiety
                        :mod (s2 / severe)
                        :ARG3-of (p / prevent-01
                              :ARG0 p4
                              :ARG1 (a2 / and
                                    :op1 (l / leave-11
                                          :ARG0 p4
                                          :ARG1 (h2 / house))
                                    :op2 (d / do-02
                                          :ARG0 p4
                                          :ARG1 (t / thing)))
                              :ARG1-of (p2 / possible-01)
                              :ARG1-of (c / cause-01
                                    :ARG0 (w / worry-02
                                          :ARG0 p4
                                          :ARG1 (t2 / thing
                                                :ARG1-of (g / go-08
                                                      :ARG2 (w2 / wrong-02
                                                            :ARG1 t2)
                                                      :ARG1-of (p3 / possible-01)))
                                          :degree (s3 / so))))))
            :ARG0-of (h3 / have-rel-role-91
                  :ARG1 i
                  :ARG2 (f / friend))))

# ::id DF-200-192400-625_7806.18 ::date 2013-09-08T05:50:17 ::annotator SDL-AMR-09 ::preferred
# ::snt The doctors gave her medication and it's made her much better.
# ::save-date Wed Nov 4, 2015 ::file DF-200-192400-625_7806_18.txt
(a / and
      :op1 (g / give-01
            :ARG0 (d / doctor)
            :ARG1 (m2 / medication)
            :ARG2 (s / she))
      :op2 (m / make-02
            :ARG0 m2
            :ARG1 (g2 / good-02
                  :ARG1 s
                  :degree (m3 / more
                        :quant (m4 / much)))))


# ::id PROXY_LTW_ENG_20070831_0072.1 ::date 2013-07-31T00:05:45 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2007-08-21
# ::save-date Wed Jul 31, 2013 ::file PROXY_LTW_ENG_20070831_0072_1.txt
(d / date-entity :year 2007 :month 8 :day 21)

# ::id PROXY_LTW_ENG_20070831_0072.2 ::date 2013-07-31T02:43:16 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Iran (Islamic Republic of) (IR)
# ::save-date Wed Jul 31, 2013 ::file PROXY_LTW_ENG_20070831_0072_2.txt
(c / country :wiki "Iran"
      :name (n / name :op1 "Islamic" :op2 "Republic" :op3 "of" :op4 "Iran"))

# ::id PROXY_LTW_ENG_20070831_0072.3 ::date 2013-07-31T02:55:27 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; weapons; politics; proliferation; energy
# ::save-date Wed Jul 31, 2013 ::file PROXY_LTW_ENG_20070831_0072_3.txt
(a / and
      :op1 (i / international)
      :op2 (w / weapon)
      :op3 (p / politics)
      :op4 (p2 / proliferate-01)
      :op5 (e / energy))

# ::id PROXY_LTW_ENG_20070831_0072.4 ::date 2013-07-31T02:58:04 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt The International Atomic Energy Agency reached an agreement with Iranian officials that stated there were no remaining issues and ambiguities regarding Iran's nuclear program and activities.
# ::save-date Wed Jul 15, 2015 ::file PROXY_LTW_ENG_20070831_0072_4.txt
(r3 / reach-01
      :ARG0 (o / organization :wiki "International_Atomic_Energy_Agency" :name (n / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency"))
      :ARG1 (a / agree-01
            :ARG0 o
            :ARG2 (p2 / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c / country :wiki "Iran" :name (n2 / name :op1 "Iran"))
                        :ARG2 (o2 / official)))
            :ARG0-of (s / state-01
                  :ARG1 (a2 / and
                        :op1 (i / issue-02 :polarity -
                              :ARG1-of (r / remain-01))
                        :op2 (a3 / ambiguity :polarity -
                              :ARG1-of r)
                        :ARG0-of (r2 / regard-01
                              :ARG1 (a4 / and
                                    :op1 (p / program
                                          :mod (n3 / nucleus)
                                          :poss c)
                                    :op2 (a5 / activity-06
                                          :ARG0 c
                                          :mod n3)))))))

# ::id PROXY_LTW_ENG_20070831_0072.5 ::date 2013-07-31T03:53:28 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt U.S. and European officials suspect that Iran's civilian nuclear energy program masks an effort to obtain technology that could be used in the production of an atomic bomb.
# ::save-date Wed Jan 20, 2016 ::file PROXY_LTW_ENG_20070831_0072_5.txt
(s / suspect-01
      :ARG0 (a / and
            :op1 (p3 / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c / country :wiki "United_States" :name (n / name :op1 "U.S."))
                        :ARG2 (o / official)))
            :op2 (p5 / person
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (c2 / continent :wiki "Europe" :name (n2 / name :op1 "Europe"))
                        :ARG2 (o3 / official))))
      :ARG1 (m / mask-01
            :ARG1 (e2 / effort-01
                  :ARG1 (o2 / obtain-01
                        :ARG1 (t / technology
                              :ARG1-of (u2 / use-01
                                    :ARG2 (p2 / produce-01
                                          :ARG1 (b / bomb
                                                :mod (a2 / atom)))
                                    :ARG1-of (p4 / possible-01)))))
            :ARG2 (p / program
                  :mod (e / energy
                        :mod (n3 / nucleus)
                        :mod (c3 / civilian))
                  :poss (c4 / country :wiki "Iran" :name (n4 / name :op1 "Iran")))))

# ::id PROXY_LTW_ENG_20070831_0072.6 ::date 2013-07-31T04:32:23 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt U.S. and European officials suspect that Iran's civilian nuclear energy program masks an effort to obtain technology that could be used in the production of an atomic bomb.
# ::save-date Wed Jan 20, 2016 ::file PROXY_LTW_ENG_20070831_0072_6.txt
(s / suspect-01
      :ARG0 (a / and
            :op1 (p3 / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c / country :wiki "United_States" :name (n / name :op1 "U.S."))
                        :ARG2 (o / official)))
            :op2 (p5 / person
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (c2 / continent :wiki "Europe" :name (n2 / name :op1 "Europe"))
                        :ARG2 (o3 / official))))
      :ARG1 (m / mask-01
            :ARG1 (e2 / effort-01
                  :ARG1 (o2 / obtain-01
                        :ARG1 (t / technology
                              :ARG1-of (u2 / use-01
                                    :ARG2 (p2 / produce-01
                                          :ARG1 (b / bomb
                                                :mod (a2 / atom)))
                                    :ARG1-of (p4 / possible-01)))))
            :ARG2 (p / program
                  :mod (e / energy
                        :mod (n3 / nucleus)
                        :mod (c3 / civilian))
                  :poss (c4 / country :wiki "Iran" :name (n4 / name :op1 "Iran")))))

# ::id PROXY_LTW_ENG_20070831_0072.7 ::date 2013-07-31T04:35:04 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt U.S. and European officials may impose a 4th round of sanctions on Tehran when the U.N. Security Council considers the issue of Iran's nuclear energy program most likely in September 2007.
# ::save-date Wed Jul 15, 2015 ::file PROXY_LTW_ENG_20070831_0072_7.txt
(p / possible-01
      :ARG1 (i / impose-01
            :ARG0 (a2 / and
                  :op1 (p3 / person
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (c / country :wiki "United_States" :name (n / name :op1 "U.S."))
                              :ARG2 (o3 / official)))
                  :op2 (p4 / person
                        :ARG0-of (h2 / have-org-role-91
                              :ARG1 (c2 / continent :wiki "Europe" :name (n2 / name :op1 "Europe"))
                              :ARG2 (o4 / official))))
            :ARG1 (r / round-05
                  :ARG1 (s / sanction-02
                        :ARG0 a2
                        :ARG1 (c3 / city :wiki "Tehran" :name (n3 / name :op1 "Tehran"))
                        :time (c4 / consider-02
                              :ARG0 (o2 / organization :wiki "United_Nations_Security_Council" :name (n4 / name :op1 "U.N." :op2 "Security" :op3 "Council"))
                              :ARG1 (i2 / issue-02
                                    :ARG0 (p2 / program
                                          :mod (e / energy
                                                :mod (n5 / nucleus))
                                          :poss (c5 / country :wiki "Iran" :name (n6 / name :op1 "Iran"))))
                              :time (d / date-entity :year 2007 :month 9
                                    :ARG1-of (l / likely-01
                                          :mod (m / most)))))
                  :ord (o / ordinal-entity :value 4))))

# ::id PROXY_LTW_ENG_20070831_0072.8 ::date 2013-07-31T05:28:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The International Atomic Energy Agency distributed limited copies of the IAEA report before a meeting on 11 September 2007 of the 35 members of the IAEA board.
# ::save-date Fri Jan 17, 2014 ::file PROXY_LTW_ENG_20070831_0072_8.txt
(d / distribute-01
      :ARG0 (o / organization :wiki "International_Atomic_Energy_Agency"
            :name (n / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency"))
      :ARG1 (p2 / publication
            :ARG2-of (c / copy-01
                  :ARG1 (t / thing
                        :ARG1-of (r / report-01
                              :ARG0 (o2 / organization :wiki "International_Atomic_Energy_Agency"
                                    :name (n2 / name :op1 "IAEA")))))
            :ARG1-of (l / limit-01))
      :time (b / before
            :op1 (m / meet-03
                  :ARG0 (p / person :quant 35
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (b2 / board
                                    :poss o)
                              :ARG2 (m2 / member)))
                  :time (d2 / date-entity :year 2007 :month 9 :day 11))))

# ::id PROXY_LTW_ENG_20070831_0072.9 ::date 2013-07-31T05:50:40 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The findings reflect an agency agreement on 21 August 2007 with Tehran that Iranian officials began publicizing the week of 12 August 2007.
# ::save-date Mon May 18, 2015 ::file PROXY_LTW_ENG_20070831_0072_9.txt
(r / reflect-01
      :ARG1 (t / thing
            :ARG1-of (f / find-01))
      :ARG2 (a / agree-01
            :ARG0 (a2 / agency)
            :ARG2 (c / city :wiki "Tehran" :name (n / name :op1 "Tehran"))
            :time (d / date-entity :year 2007 :month 8 :day 21)
            :ARG1-of (p / publicize-01
                  :ARG0 (p2 / person
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (c2 / country :wiki "Iran" :name (n2 / name :op1 "Iran"))
                              :ARG2 (o / official)))
                  :ARG1-of (b / begin-01
                        :ARG0 o)
                  :time (w / week
                        :mod (d2 / date-entity :year 2007 :month 8 :day 12)))))

# ::id PROXY_LTW_ENG_20070831_0072.10 ::date 2013-07-31T06:10:12 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The accord said that there were no remaining issues and ambiguities regarding Iran's nuclear program and activities.
# ::save-date Wed Jul 29, 2015 ::file PROXY_LTW_ENG_20070831_0072_10.txt
(s / say-01
      :ARG0 (a / accord-03)
      :ARG1 (r / remain-01
            :ARG1 (a2 / and
                  :op1 (i / issue-02 :polarity -
                        :ARG0 p)
                  :op2 (a3 / ambiguity :polarity -)
                  :ARG0-of (r2 / regard-01
                        :ARG1 (a4 / and
                              :op1 (p / program
                                    :mod (n / nucleus)
                                    :poss (c2 / country :wiki "Iran" :name (n2 / name :op1 "Iran")))
                              :op2 (a5 / activity-06
                                    :ARG0 c2
                                    :mod n))))))

# ::id PROXY_LTW_ENG_20070831_0072.11 ::date 2013-07-31T06:16:24 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt According to an account by Reuters news agency the IAEA report said the work plan is a significant step forward.
# ::save-date Fri Jun 19, 2015 ::file PROXY_LTW_ENG_20070831_0072_11.txt
(s / say-01
      :ARG0 (a / account-01
            :ARG0 (a2 / agency :wiki "Reuters" :name (n2 / name :op1 "Reuters")
                  :mod (n / news)))
      :ARG1 (s2 / say-01
            :ARG0 (t / thing
                  :ARG1-of (r / report-01
                        :ARG0 (o / organization :wiki "International_Atomic_Energy_Agency" :name (n3 / name :op1 "IAEA"))))
            :ARG1 (s3 / step-01
                  :ARG2 (f / forward)
                  :ARG4 (p / plan-01
                        :ARG1 (w / work-01))
                  :ARG1-of (s4 / significant-02))))

# ::id PROXY_LTW_ENG_20070831_0072.12 ::date 2013-07-31T06:36:15 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Reuters quoted a senior U.N. official as stating the Iranian government's efforts to enrich uranium had slowed.
# ::save-date Wed Jan 20, 2016 ::file PROXY_LTW_ENG_20070831_0072_12.txt
(q / quote-01
      :ARG0 (p / publication :wiki "Reuters" :name (n / name :op1 "Reuters"))
      :ARG1 (s2 / state-01
            :ARG0 o
            :ARG1 (s3 / slow-01
                  :ARG1 (e / effort-01
                        :ARG0 (g / government-organization
                              :ARG0-of (g2 / govern-01
                                    :ARG1 (c / country :wiki "Iran" :name (n3 / name :op1 "Iran"))))
                        :ARG1 (e2 / enrich-01
                              :ARG0 g
                              :ARG1 (u / uranium)))))
      :ARG2 (p2 / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (o2 / organization :wiki "United_Nations" :name (n2 / name :op1 "U.N."))
                  :ARG2 (o / official
                        :mod (s / senior)))))

# ::id PROXY_LTW_ENG_20070831_0072.13 ::date 2013-07-31T07:23:21 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The IAEA report stated that Iranian officials must continue to build confidence about the scope and nature of Iran's present and future nuclear program.
# ::save-date Fri Jan 17, 2014 ::file PROXY_LTW_ENG_20070831_0072_13.txt
(s / state-01
      :ARG0 (t / thing
            :ARG1-of (r / report-01
                  :ARG0 (o3 / organization :wiki "International_Atomic_Energy_Agency"
                        :name (n / name :op1 "IAEA"))))
      :ARG1 (o / obligate-01
            :ARG1 o2
            :ARG2 (c / continue-01
                  :ARG0 (p3 / person
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (c2 / country :wiki "Iran"
                                    :name (n2 / name :op1 "Iran"))
                              :ARG2 (o2 / official)))
                  :ARG1 (b / build-02
                        :ARG0 o2
                        :ARG1 (c3 / confidence
                              :topic (a / and
                                    :op1 (s2 / scope
                                          :poss (p / program
                                                :mod (n4 / nucleus)
                                                :time (a2 / and
                                                      :op1 (p2 / present)
                                                      :op2 (f / future))
                                                :poss c2))
                                    :op2 (n3 / nature
                                          :poss p)))))))

# ::id PROXY_LTW_ENG_20070831_0072.14 ::date 2013-07-31T07:46:38 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Iranian officials on 30 August 2007 stated cooperation with the IAEA possibly to prevent a further round of international sanctions.
# ::save-date Sun Jun 28, 2015 ::file PROXY_LTW_ENG_20070831_0072_14.txt
(s / state-01
      :ARG0 (p3 / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Iran" :name (n / name :op1 "Iran"))
                  :ARG2 (o / official)))
      :ARG1 (c2 / cooperate-01
            :ARG0 o
            :ARG1 (o2 / organization :wiki "International_Atomic_Energy_Agency" :name (n2 / name :op1 "IAEA"))
            :purpose (p / possible-01
                  :ARG1 (p2 / prevent-01
                        :ARG1 (r / round-05
                              :ARG1 (s2 / sanction-02
                                    :mod (i / international))
                              :degree (f / further)))))
      :time (d / date-entity :year 2007 :month 8 :day 30))

# ::id PROXY_LTW_ENG_20070831_0072.15 ::date 2013-07-31T08:00:20 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Iran's representative to the IAEA Ali Asghar SOLTANIEH stated to Tehran's Fars news agency that the report emphasized that there exists no sign or evidence indicating diversion of Iran's nuclear activities and that all of Iran's nuclear materials have been audited.
# ::save-date Mon Jul 6, 2015 ::file PROXY_LTW_ENG_20070831_0072_15.txt
(s / state-01
      :ARG0 (p / person :wiki "Ali_Asghar_Soltanieh" :name (n / name :op1 "Ali" :op2 "Asghar" :op3 "Soltanieh")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Iran" :name (n3 / name :op1 "Iran"))
                  :ARG3 (r / represent-01
                        :ARG1 c
                        :ARG2 (o / organization :wiki "International_Atomic_Energy_Agency" :name (n2 / name :op1 "IAEA")))))
      :ARG1 (e / emphasize-01
            :ARG0 (t / thing
                  :ARG0-of (r2 / report-01))
            :ARG1 (a2 / and
                  :op1 (e2 / exist-01
                        :ARG1 (o2 / or
                              :op1 (s2 / sign :polarity -
                                    :ARG0-of (i / indicate-01
                                          :ARG1 (d / divert-01
                                                :ARG1 (a / activity-06
                                                      :ARG0 c
                                                      :mod (n6 / nucleus)))))
                              :op2 (e3 / evidence-01 :polarity -
                                    :ARG0-of i)))
                  :op2 (a3 / audit-01
                        :ARG1 (m / material
                              :mod n6
                              :poss c
                              :mod (a4 / all)))))
      :ARG2 (p2 / publication :wiki "Fars_News_Agency" :name (n7 / name :op1 "Fars" :op2 "News" :op3 "Agency")
            :location (c2 / city :wiki "Tehran" :name (n5 / name :op1 "Tehran"))))

# ::id PROXY_LTW_ENG_20070831_0072.16 ::date 2013-07-31T08:28:54 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Some Nonproliferation Experts stated the IAEA was ceding too much to Iran.
# ::save-date Fri Aug 2, 2013 ::file PROXY_LTW_ENG_20070831_0072_16.txt
(s / state-01
      :ARG0 (p / person
            :ARG1-of (e / expert-01
                  :ARG2 (p2 / proliferate-01 :polarity -))
            :quant (s2 / some))
      :ARG1 (c / cede-01
            :ARG0 (o / organization :wiki "International_Atomic_Energy_Agency"
                  :name (n / name :op1 "IAEA"))
            :ARG1 (m / much
                  :degree (t / too))
            :ARG2 (c2 / country :wiki "Iran"
                  :name (n2 / name :op1 "Iran"))))

# ::id PROXY_LTW_ENG_20070831_0072.17 ::date 2013-07-31T08:38:37 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Arms-control experts David Albright and Jacqueline Shire of the Washington-based Institute for Science and International Security wrote in a criticism published the week of 19 August 2007 that the idea of closing files violates fundamental safeguards principles and that the agreement does not specify that Iranian officials would provide the IAEA access to key people, facilities, and documents that are needed to verify Iranian answers to the IAEA's questions.
# ::save-date Tue Jul 28, 2015 ::file PROXY_LTW_ENG_20070831_0072_17.txt
(w / write-01
      :ARG0 (a / and
            :op1 (p / person :wiki "David_Albright" :name (n / name :op1 "David" :op2 "Albright")
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (o / organization :wiki "Institute_for_Science_and_International_Security" :name (n2 / name :op1 "Institute" :op2 "for" :op3 "Science" :op4 "and" :op5 "International" :op6 "Security")
                              :ARG1-of (b / base-01
                                    :location (c2 / city :wiki "Washington,_D.C." :name (n3 / name :op1 "Washington"))))
                        :ARG3 (e / expert-01
                              :ARG1 p
                              :ARG2 (c / control-01
                                    :ARG1 (a2 / arm)))))
            :op2 (p2 / person :wiki - :name (n4 / name :op1 "Jacqueline" :op2 "Shire")
                  :ARG0-of (h3 / have-org-role-91
                        :ARG1 o
                        :ARG3 (e2 / expert-01
                              :ARG1 p2
                              :ARG2 c))))
      :ARG1 (a3 / and
            :op1 (v / violate-01
                  :ARG0 (i / idea
                        :topic (c3 / close-01
                              :ARG1 (f / file)))
                  :ARG1 (p3 / principle
                        :ARG1-of (s / safeguard-01)
                        :mod (f2 / fundamental)))
            :op2 (s2 / specify-01 :polarity -
                  :ARG0 (a4 / agree-01)
                  :ARG1 (p4 / provide-01
                        :ARG0 (p7 / person
                              :ARG0-of (h / have-org-role-91
                                    :ARG1 (c4 / country :wiki "Iran" :name (n5 / name :op1 "Iran"))
                                    :ARG2 (o2 / official)))
                        :ARG1 (a5 / access-01
                              :ARG0 n6
                              :ARG1 (a6 / and
                                    :op1 (p5 / person
                                          :ARG1-of (k / key-02)
                                          :ARG1-of (n7 / need-01
                                                :purpose (v2 / verify-01
                                                      :ARG0 o3
                                                      :ARG1 (a7 / answer-01
                                                            :ARG0 n5
                                                            :ARG1 (q / question-01
                                                                  :ARG0 o3)))))
                                    :op2 (f3 / facility
                                          :ARG1-of n7)
                                    :op3 (d / document
                                          :ARG1-of n7)))
                        :ARG2 (o3 / organization :wiki "International_Atomic_Energy_Agency" :name (n6 / name :op1 "IAEA")))))
      :location (c5 / criticize-01
            :ARG1-of (p6 / publish-01
                  :time (w2 / week
                        :mod (d2 / date-entity :year 2007 :month 8 :day 19)))))

# ::id PROXY_LTW_ENG_20070831_0072.18 ::date 2013-08-01T02:43:42 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Independent experts stated Iran's latest agreement with the IAEA which gives inspectors access to more nuclear sites and information falls short of the West's demand to halt the production of concentrated uranium that could potentially be used for a bomb.
# ::save-date Thu Sep 17, 2015 ::file PROXY_LTW_ENG_20070831_0072_18.txt
(s / state-01
      :ARG0 (p5 / person
            :ARG0-of (d / depend-01 :polarity -)
            :ARG1-of (e / expert-01))
      :ARG1 (s4 / short-06
            :ARG1 (a / agree-01
                  :ARG0 (c / country :wiki "Iran" :name (n / name :op1 "Iran"))
                  :ARG1 (a2 / access-01
                        :ARG0 (p / person
                              :ARG0-of (i / inspect-01))
                        :ARG1 (a3 / and
                              :op1 (s2 / site
                                    :mod (n3 / nucleus)
                                    :mod (m / more))
                              :op2 (i2 / information)))
                  :ARG2 (o / organization :wiki "International_Atomic_Energy_Agency" :name (n2 / name :op1 "IAEA"))
                  :time (l / late
                        :degree (m2 / most)))
            :ARG3 (d2 / demand-01
                  :ARG0 (w / world-region :wiki "Western_world" :name (n4 / name :op1 "West"))
                  :ARG1 (h / halt-01
                        :ARG0 c
                        :ARG1 (p2 / produce-01
                              :ARG1 (u / uranium
                                    :ARG1-of (c2 / concentrate-02)
                                    :ARG1-of (u2 / use-01
                                          :ARG2 (b / bomb)
                                          :mod (p4 / potential)
                                          :ARG1-of (p3 / possible-01))))))))

# ::id PROXY_LTW_ENG_20070831_0072.19 ::date 2013-08-01T04:08:59 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt U.S. State Department spokesman for the Bush administration Tom Casey stated that while the report may offer some new details or insight into the development of Iran's program Iranian officials have not met any international obligations regarding the nuclear program.
# ::save-date Wed Feb 10, 2016 ::file PROXY_LTW_ENG_20070831_0072_19.txt
(s / state-01
      :ARG0 (p5 / person :wiki "Tom_Casey_(diplomat)" :name (n / name :op1 "Tom" :op2 "Casey")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (g2 / government-organization :wiki "United_States_Department_of_State" :name (n2 / name :op1 "State" :op2 "Department")
                        :poss (c / country :wiki "United_States" :name (n3 / name :op1 "U.S."))
                        :part-of (g / government-organization
                              :ARG0-of (a / administrate-01)
                              :mod (p / person :wiki "George_W._Bush" :name (n4 / name :op1 "Bush"))))
                  :ARG2 (s2 / spokesman)))
      :ARG1 (c2 / contrast-01
            :ARG1 (m / meet-01 :polarity -
                  :ARG0 (p6 / person
                        :ARG0-of (h2 / have-org-role-91
                              :ARG1 (c3 / country :wiki "Iran" :name (n5 / name :op1 "Iran"))
                              :ARG2 (o3 / official)))
                  :ARG1 (o4 / obligation
                        :mod (i / international)
                        :mod (a2 / any)
                        :ARG0-of (r / regard-01
                              :ARG1 (p3 / program
                                    :mod (n6 / nucleus)))))
            :ARG2 (p2 / possible-01
                  :ARG1 (o2 / offer-01
                        :ARG0 (r2 / report)
                        :ARG1 (o5 / or
                              :op1 (d / detail-01
                                    :ARG1 (d2 / develop-02
                                          :ARG0 c3
                                          :ARG1 (p4 / program))
                                    :mod (s3 / some)
                                    :ARG1-of (n7 / new-01))
                              :op2 (i2 / insight
                                    :prep-into d2
                                    :mod s3
                                    :ARG1-of n7))))))

# ::id PROXY_LTW_ENG_20070831_0072.20 ::date 2013-07-31T11:53:18 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Casey stated the fact that the nuclear program continues to move forward shows that the Iranian regime is continuing on a path of defiance of the international community.
# ::save-date Fri Aug 2, 2013 ::file PROXY_LTW_ENG_20070831_0072_20.txt
(s / state-01
      :ARG0 (p / person :wiki "Tom_Casey_(diplomat)"
            :name (n / name :op1 "Casey"))
      :ARG1 (c / continue-01
            :ARG1 (p2 / program
                  :mod (n2 / nucleus)
                  :ARG0-of (m / move-01
                        :ARG1 p2
                        :ARG2 (f / forward)))
            :ARG0-of (s2 / show-01
                  :ARG1 (c2 / continue-01
                        :ARG1 (r / regime
                              :mod (c3 / country :wiki "Iran"
                                    :name (n3 / name :op1 "Iran")))
                        :path (d / defy-01
                              :ARG0 r
                              :ARG1 (c4 / community
                                    :mod (i / international)))))))

# ::id PROXY_LTW_ENG_20070831_0072.21 ::date 2013-08-01T04:56:52 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Most Western Nonproliferation Experts stated the Agreement on 21 August 2007 contained little that could dissuade policymakers in Washington, London, Paris and Berlin from moving forward with another round of Security Council sanctions.
# ::save-date Fri Jan 29, 2016 ::file PROXY_LTW_ENG_20070831_0072_21.txt
(s / state-01
      :ARG0 (p / person
            :ARG1-of (e / expert-01
                  :ARG2 (p2 / proliferate-01 :polarity -))
            :quant (m / most)
            :location (w / world-region :wiki "Western_world" :name (n6 / name :op1 "West")))
      :ARG1 (c / contain-01
            :ARG0 (a / agree-01
                  :time (d / date-entity :year 2007 :month 8 :day 21))
            :ARG1 (l / little
                  :ARG0-of (d2 / dissuade-01
                        :ARG1 (p3 / person
                              :ARG0-of (m2 / make-01
                                    :ARG1 (p4 / policy-01))
                              :location (a2 / and
                                    :op1 (c2 / city :wiki "Washington,_D.C." :name (n / name :op1 "Washington"))
                                    :op2 (c3 / city :wiki "London" :name (n2 / name :op1 "London"))
                                    :op3 (c4 / city :wiki "Paris" :name (n3 / name :op1 "Paris"))
                                    :op4 (c5 / city :wiki "Berlin" :name (n4 / name :op1 "Berlin"))))
                        :ARG2 (m3 / move-01
                              :ARG0 p3
                              :ARG1 (r / round-05
                                    :ARG1 (s2 / sanction-02
                                          :mod (o / organization :wiki "United_Nations_Security_Council" :name (n5 / name :op1 "Security" :op2 "Council")))
                                    :mod (a3 / another))
                              :ARG2 (f / forward))
                        :ARG1-of (p5 / possible-01)))))

# ::id PROXY_LTW_ENG_20070831_0072.22 ::date 2012-12-19 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Experts stated many of the transparency issues reportedly resolved in the Agreement on 21 August 2007 should have been resolved previously.
# ::save-date Wed Jul 15, 2015 ::file PROXY_LTW_ENG_20070831_0072_22.txt
(s / state-01
      :ARG0 (p2 / person
            :ARG1-of (e2 / expert-01))
      :ARG1 (r / recommend-01
            :ARG1 (r2 / resolve-01
                  :ARG1 (i / issue-02
                        :ARG0 (t / transparency)
                        :ARG1-of (r3 / resolve-01
                              :ARG1-of (r5 / report-01)
                              :location (a / agree-01)
                              :time (d / date-entity :year 2007 :month 8 :day 21))
                        :quant (m / many))
                  :time (p3 / previous))))

# ::id PROXY_LTW_ENG_20070831_0072.23 ::date 2013-08-01T05:31:55 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Executive Director of nonpartisan Washington think tank the Arms Control Association Daryl G. Kimball stated the agreement does not address the problem that the Iranian government is pursuing an enrichment technology and capability that could lead to the production of nuclear bomb material.
# ::save-date Mon Sep 16, 2013 ::file PROXY_LTW_ENG_20070831_0072_23.txt
(s / state-01
      :ARG0 (p4 / person :wiki -
            :name (n / name :op1 "Daryl" :op2 "G." :op3 "Kimball")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (t / think-tank :wiki "Arms_Control_Association"
                        :name (n2 / name :op1 "Arms" :op2 "Control" :op3 "Association")
                        :location (c / city :wiki "Washington,_D.C."
                              :name (n3 / name :op1 "Washington"))
                        :mod (p / partisan :polarity -))
                  :ARG2 (d / director
                        :mod (e / executive))))
      :ARG1 (a / address-02
            :ARG0 (a2 / agree-01)
            :ARG1 (p2 / problem
                  :topic (p3 / pursue-01
                        :ARG0 (g / government-organization
                              :ARG0-of (g2 / govern-01
                                    :ARG1 (c2 / country :wiki "Iran"
                                          :name (n4 / name :op1 "Iran"))))
                        :ARG1 (a3 / and
                              :op1 (t2 / technology
                                    :ARG1-of (e2 / enrich-01))
                              :op1 (c3 / capable-01
                                    :ARG1-of e2))
                        :ARG0-of (l / lead-03
                              :ARG2 (p5 / produce-01
                                    :ARG1 (m / material
                                          :mod (b / bomb
                                                :mod (n5 / nucleus))))
                              :ARG1-of (p6 / possible-01))))))

# ::id PROXY_LTW_ENG_20070831_0072.24 ::date 2013-08-01T05:54:39 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Kimball stated the Iranian government's design is to deflect criticism and pressure and to claim that progress is being made.
# ::save-date Wed Jul 15, 2015 ::file PROXY_LTW_ENG_20070831_0072_24.txt
(s / state-01
      :ARG0 (p / person :wiki - :name (n / name :op1 "Kimball"))
      :ARG1 (d / design-02
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 (c / country :wiki "Iran" :name (n2 / name :op1 "Iran"))))
            :ARG1 (a / and
                  :op1 (d2 / deflect-01
                        :ARG0 g
                        :ARG1 (a2 / and
                              :op1 (c2 / criticize-01)
                              :op2 (p2 / pressure-01)))
                  :op2 (c3 / claim-01
                        :ARG0 g
                        :ARG1 (m / make-01
                              :ARG1 (p3 / progress-01))))))

# ::id PROXY_LTW_ENG_20070831_0072.25 ::date 2013-07-31T10:14:16 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Iranian officials stated a possible reduction in collaboration with inspectors in the event of more sanctions.
# ::save-date Mon Aug 26, 2013 ::file PROXY_LTW_ENG_20070831_0072_25.txt
(s / state-01
      :ARG0 (p3 / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Iran"
                        :name (n / name :op1 "Iran"))
                  :ARG2 (o / official)))
      :ARG1 (r / reduce-01
            :ARG1-of (p / possible-01)
            :manner (c2 / collaborate-01
                  :ARG0 o
                  :ARG1 (p2 / person
                        :ARG0-of (i / inspect-01)))
            :condition (s2 / sanction-02
                  :mod (m / more))))

# ::id PROXY_LTW_ENG_20070831_0072.26 ::date 2013-07-31T11:25:52 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Security Council has voted unanimously to impose sanctions against Iran but the penalties have been limited from U.S. demands under Chinese and Russian pressure.
# ::save-date Wed Jul 31, 2013 ::file PROXY_LTW_ENG_20070831_0072_26.txt
(v / vote-01
      :ARG0 (o / organization :wiki "United_Nations_Security_Council"
            :name (n / name :op1 "Security" :op2 "Council"))
      :ARG1 (i / impose-01
            :ARG0 o
            :ARG1 (s / sanction-02)
            :ARG2 (c / country :wiki "Iran"
                  :name (n2 / name :op1 "Iran")))
      :mod (u / unanimous)
      :concession (l / limit-01
            :ARG1 (p / penalize-01
                  :ARG1-of (d / demand-01
                        :ARG0 (c2 / country :wiki "United_States"
                              :name (n3 / name :op1 "U.S."))))
            :ARG1-of (c3 / cause-01
                  :ARG0 (p2 / pressure-01
                        :ARG0 (a / and
                              :op1 (c4 / country :wiki "China"
                                    :name (n4 / name :op1 "China"))
                              :op1 (c5 / country :wiki "Russia"
                                    :name (n5 / name :op1 "Russia")))))))

# ::id PROXY_LTW_ENG_20070831_0072.27 ::date 2013-08-01T06:03:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt SOLTANIEH stated in an interview with state-controlled Iranian television that the report and the measures taken make the intervention of any other international organization including the Security Council irrelevant and unjustified.
# ::save-date Fri Jul 17, 2015 ::file PROXY_LTW_ENG_20070831_0072_27.txt
(s / state-01
      :ARG0 (p / person :wiki "Ali_Asghar_Soltanieh" :name (n / name :op1 "Soltanieh"))
      :ARG1 (m / make-02
            :ARG0 (a / and
                  :op1 (r / report)
                  :op2 (m2 / measure-02))
            :ARG1 (i / intervene-01
                  :ARG0 (o / organization
                        :mod (i2 / international)
                        :ARG2-of (i3 / include-01
                              :ARG1 (o2 / organization :wiki "United_Nations_Security_Council" :name (n2 / name :op1 "Security" :op2 "Council")))
                        :mod (a2 / any)
                        :mod (o3 / other))
                  :ARG1-of (r2 / relevant-01 :polarity -)
                  :ARG1-of (j / justify-01 :polarity -)))
      :medium (i4 / interview-01
            :ARG0 (t2 / television
                  :mod (c / country :wiki "Iran" :name (n3 / name :op1 "Iran"))
                  :ARG1-of (c2 / control-01
                        :ARG0 (s2 / state)))))

# ::id PROXY_LTW_ENG_20070930_0021.1 ::date 2013-07-31T08:39:16 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2007-09-30
# ::save-date Wed Jul 31, 2013 ::file PROXY_LTW_ENG_20070930_0021_1.txt
(d / date-entity :year 2007 :month 9 :day 30)

# ::id PROXY_LTW_ENG_20070930_0021.2 ::date 2013-07-31T08:40:14 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Israel (IL)
# ::save-date Thu Jan 16, 2014 ::file PROXY_LTW_ENG_20070930_0021_2.txt
(c / country :wiki "Israel"
      :name (n / name :op1 "Israel"))

# ::id PROXY_LTW_ENG_20070930_0021.3 ::date 2013-07-31T08:42:38 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt proliferation; technology; international; politics
# ::save-date Wed Jul 31, 2013 ::file PROXY_LTW_ENG_20070930_0021_3.txt
(a / and
      :op1 (p / proliferate-01)
      :op2 (t / technology)
      :op3 (i / international)
      :op4 (p2 / politics))

# ::id PROXY_LTW_ENG_20070930_0021.4 ::date 2013-08-01T06:35:04 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Documents outlining the Israeli proposal to allow the international transfer of nuclear technology to States that have not signed on to nonproliferation rules were distributed to the Nuclear Suppliers Group.
# ::save-date Thu Nov 27, 2014 ::file PROXY_LTW_ENG_20070930_0021_4.txt
(d / distribute-01
      :ARG1 (d2 / document
            :ARG0-of (o2 / outline-01
                  :ARG1 (p / propose-01
                        :ARG0 (c / country :wiki "Israel" :name (n2 / name :op1 "Israel"))
                        :ARG1 (a / allow-01
                              :ARG0 o
                              :ARG1 (t / transfer-01
                                    :ARG1 (t2 / technology
                                          :mod (n3 / nucleus))
                                    :ARG2 (s / state
                                          :ARG0-of (s2 / sign-on-04 :polarity -
                                                :ARG1 (r / rule
                                                      :mod (p2 / proliferate-01 :polarity -))))
                                    :mod (i / international))))))
      :ARG2 (o / organization :wiki "Nuclear_Suppliers_Group" :name (n / name :op1 "Nuclear" :op2 "Suppliers" :op3 "Group")))

# ::id PROXY_LTW_ENG_20070930_0021.5 ::date 2013-07-31T12:35:28 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt The proposal may complicate the Bush administration's efforts to win an exemption for India to engage in nuclear trade.
# ::save-date Wed Jan 20, 2016 ::file PROXY_LTW_ENG_20070930_0021_5.txt
(p / possible-01
      :ARG1 (c / complicate-01
            :ARG0 (t / thing
                  :ARG1-of (p2 / propose-01))
            :ARG1 (e / effort-01
                  :ARG0 (g / government-organization
                        :ARG0-of (a / administrate-01)
                        :mod (p3 / person :wiki "George_W._Bush" :name (n / name :op1 "Bush")))
                  :ARG1 (w / win-01
                        :ARG0 g
                        :ARG1 (e2 / exempt-01
                              :ARG1 (c2 / country :wiki "India" :name (n2 / name :op1 "India"))
                              :purpose (e3 / engage-01
                                    :ARG1 c2
                                    :ARG2 (t2 / trade-01
                                          :mod (n3 / nucleus))))))))

# ::id PROXY_LTW_ENG_20070930_0021.6 ::date 2013-08-01T06:48:20 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Israeli officials convinced a key group of nations engaged in nuclear trade to adopt new guidelines allowing the international transfer of nuclear technology to States that have not signed on to nonproliferation rules.
# ::save-date Fri Feb 5, 2016 ::file PROXY_LTW_ENG_20070930_0021_6.txt
(c / convince-01
      :ARG0 (p2 / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c2 / country :wiki "Israel" :name (n / name :op1 "Israel"))
                  :ARG2 (o / official)))
      :ARG1 (g / group
            :consist-of (n2 / nation
                  :ARG1-of (e / engage-01
                        :ARG2 (t / trade-01
                              :mod (n3 / nucleus))))
            :ARG1-of (k / key-02))
      :ARG2 (a / adopt-01
            :ARG0 g
            :ARG1 (g2 / guideline
                  :ARG0-of (a2 / allow-01
                        :ARG1 (t2 / transfer-01
                              :ARG1 (t3 / technology
                                    :mod n3)
                              :ARG2 (s / state
                                    :ARG0-of (s2 / sign-on-04 :polarity -
                                          :ARG1 (r / rule
                                                :mod (p / proliferate-01 :polarity -))))
                              :mod (i / international)))
                  :ARG1-of (n4 / new-01))))

# ::id PROXY_LTW_ENG_20070930_0021.7 ::date 2013-08-01T07:06:24 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Countries including India, Israel and Pakistan that have not signed the nuclear Non-Proliferation Treaty are prohibited from participating in international nuclear trade which includes purchasing reactors, uranium fuel or yellowcake.
# ::save-date Fri Jan 17, 2014 ::file PROXY_LTW_ENG_20070930_0021_7.txt
(p / prohibit-01
      :ARG1 (c / country
            :ARG2-of (i / include-01
                  :ARG1 (a / and
                        :op1 (c2 / country :wiki "India"
                              :name (n / name :op1 "India"))
                        :op2 (c3 / country :wiki "Israel"
                              :name (n2 / name :op1 "Israel"))
                        :op3 (c4 / country :wiki "Pakistan"
                              :name (n3 / name :op1 "Pakistan"))))
            :ARG0-of (s / sign-01 :polarity -
                  :ARG1 (t / treaty :wiki "Treaty_on_the_Non-Proliferation_of_Nuclear_Weapons"
                        :name (n4 / name :op1 "Nuclear" :op2 "Non-Proliferation" :op3 "Treaty"))))
      :ARG2 (p2 / participate-01
            :ARG0 c
            :ARG1 (t2 / trade-01
                  :mod (n5 / nucleus)
                  :mod (i2 / international)
                  :ARG2-of (i3 / include-01
                        :ARG1 (p3 / purchase-01
                              :ARG1 (o / or
                                    :op1 (r / reactor)
                                    :op2 (f / fuel
                                          :mod (u / uranium))
                                    :op3 (y / yellowcake)))))))

# ::id PROXY_LTW_ENG_20070930_0021.8 ::date 2013-08-01T07:29:43 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Documents outlining the Israeli proposal were distributed to the 45-member Nuclear Suppliers Group (NSG) in March 2007.
# ::save-date Tue Sep 17, 2013 ::file PROXY_LTW_ENG_20070930_0021_8.txt
(d / distribute-01
      :ARG1 (d2 / document
            :ARG0-of (o / outline-01
                  :ARG1 (p / propose-01
                        :ARG0 (c / country :wiki "Israel"
                              :name (n / name :op1 "Israel")))))
      :ARG2 (p2 / person :quant 45
            :ARG0-of (h / have-org-role-91
                  :ARG1 (o2 / organization :wiki "Nuclear_Suppliers_Group"
                        :name (n2 / name :op1 "Nuclear" :op2 "Suppliers" :op3 "Group"))
                  :ARG2 (m / member)))
      :time (d3 / date-entity :year 2007 :month 3))

# ::id PROXY_LTW_ENG_20070930_0021.9 ::date 2013-07-31T12:58:08 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Israeli presentation was made in a nonpaper that allows for official deniability.
# ::save-date Mon Aug 5, 2013 ::file PROXY_LTW_ENG_20070930_0021_9.txt
(m / make-01
      :ARG1 (p / presentation
            :mod (c / country :wiki "Israel"
                  :name (n / name :op1 "Israel")))
      :location (p2 / paper :polarity -
            :ARG0-of (a / allow-01
                  :ARG1 (p3 / possible-01
                        :ARG1 (d / deny-01
                              :mod (o / official))))))

# ::id PROXY_LTW_ENG_20070930_0021.10 ::date 2013-08-01T01:22:05 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt According to a letter from the Chairman of the NSG on 17 March 2007 the Israeli presentation was offered in the context of the NSG's debate over Indian officials' bid for an exemption.
# ::save-date Mon Aug 26, 2013 ::file PROXY_LTW_ENG_20070930_0021_10.txt
(s / say-01
      :ARG0 (l / letter
            :source (p2 / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (o / organization :wiki "Nuclear_Suppliers_Group"
                              :name (n / name :op1 "NSG"))
                        :ARG2 (c / chairman))))
      :ARG1 (o2 / offer-01
            :ARG1 (p / presentation
                  :mod (c2 / country :wiki "Israel"
                        :name (n2 / name :op1 "Israel")))
            :time (c3 / context
                  :poss (d / debate-01
                        :ARG0 o
                        :ARG1 (b / bid-01
                              :ARG0 (p3 / person
                                    :ARG0-of (h2 / have-org-role-91
                                          :ARG1 (c4 / country :wiki "India"
                                                :name (n3 / name :op1 "India"))
                                          :ARG2 (o4 / official)))
                              :ARG1 (e / exempt-01))))
            :time (d2 / date-entity :year 2007 :month 3 :day 17)))

# ::id PROXY_LTW_ENG_20070930_0021.11 ::date 2013-08-01T08:58:01 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Among the nations that have not signed the Treaty only India and Israel would qualify for admission to the NSG under the Israeli proposal.
# ::save-date Fri Aug 2, 2013 ::file PROXY_LTW_ENG_20070930_0021_11.txt
(q / qualify-02
      :ARG1 (a / and
            :op1 (c / country :wiki "India"
                  :name (n / name :op1 "India"))
            :op2 (c2 / country :wiki "Israel"
                  :name (n2 / name :op1 "Israel"))
            :mod (o / only)
            :ARG1-of (i / include-91
                  :ARG2 (n3 / nation
                        :ARG0-of (s / sign-01 :polarity -
                              :ARG1 (t / treaty)))))
      :ARG2 (a2 / admit-02
            :ARG0 (p / propose-01
                  :ARG0 c2)
            :ARG2 (o2 / organization :wiki "Nuclear_Suppliers_Group"
                  :name (n4 / name :op1 "NSG"))))

# ::id PROXY_LTW_ENG_20070930_0021.12 ::date 2013-08-01T09:20:19 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Israeli plan offered 12 criteria for allowing nuclear trade with non-treaty states.
# ::save-date Thu Aug 1, 2013 ::file PROXY_LTW_ENG_20070930_0021_12.txt
(o / offer-01
      :ARG0 (p / plan-01
            :ARG0 (c / country :wiki "Israel"
                  :name (n / name :op1 "Israel")))
      :ARG1 (c2 / criterion :quant 12
            :purpose (a / allow-01
                  :ARG1 (t / trade-01
                        :ARG2 (s / state
                              :mod (t2 / treaty :polarity -))
                        :mod (n2 / nucleus)))))

# ::id PROXY_LTW_ENG_20070930_0021.13 ::date 2013-08-01T07:45:44 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 1 criterion indicated Israel's status as an undeclared nuclear weapons state and said a State should be allowed to engage in nuclear trade if the State applies stringent physical protection, control and accountancy measures to all nuclear weapons, nuclear facilities, source material and special nuclear material in the State's territory.
# ::save-date Fri Jul 24, 2015 ::file PROXY_LTW_ENG_20070930_0021_13.txt
(a / and
      :op1 (i / indicate-01
            :ARG0 (c / criterion :quant 1)
            :ARG1 (s / status
                  :poss (c2 / country :wiki "Israel" :name (n / name :op1 "Israel"))
                  :prep-as (s2 / state
                        :mod (w / weapon
                              :mod (n2 / nucleus))
                        :ARG0-of (d / declare-02 :polarity -))))
      :op2 (s3 / say-01
            :ARG0 c
            :ARG1 (r / recommend-01
                  :ARG1 (a2 / allow-01
                        :ARG1 (e / engage-01
                              :ARG1 (s4 / state)
                              :ARG2 (t / trade-01
                                    :mod n2))
                        :condition (a3 / apply-02
                              :ARG0 s4
                              :ARG1 (a4 / and
                                    :op1 (p / protect-01
                                          :mod (p2 / physical)
                                          :mod (s5 / stringent))
                                    :op2 (m / measure-02
                                          :ARG1 (c3 / control-01))
                                    :op3 (m2 / measure-02
                                          :ARG1 (a5 / accountancy)))
                              :ARG2 (a6 / and
                                    :op1 (w2 / weapon
                                          :mod n2
                                          :mod (a7 / all)
                                          :location (t2 / territory
                                                :poss s4))
                                    :op2 (f / facility
                                          :mod n2
                                          :quant a7
                                          :location t2)
                                    :op3 (m3 / material
                                          :mod (s6 / source)
                                          :quant a7
                                          :location t2)
                                    :op4 (m4 / material
                                          :mod n2
                                          :ARG1-of (s7 / special-02)
                                          :quant a7
                                          :location t2)))))))

# ::id PROXY_LTW_ENG_20070930_0021.14 ::date 2013-08-01T09:26:08 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The documents circulated on Capitol Hill in September 2007 as the Bush administration worked toward an agreement with Indian officials.
# ::save-date Tue Jun 9, 2015 ::file PROXY_LTW_ENG_20070930_0021_14.txt
(c / circulate-01
      :ARG1 (d / document)
      :location (l / location :wiki "United_States_Capitol" :name (n / name :op1 "Capitol" :op2 "Hill"))
      :time (d2 / date-entity :year 2007 :month 9)
      :time (w / work-06
            :ARG0 (g / government-organization
                  :ARG0-of (a / administrate-01)
                  :mod (p / person :wiki "George_W._Bush" :name (n2 / name :op1 "Bush")))
            :ARG4 (a2 / agree-01
                  :ARG0 g
                  :ARG2 (p2 / person
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (c2 / country :wiki "India" :name (n3 / name :op1 "India"))
                              :ARG2 (o / official))))
            :direction (t / toward)))

# ::id PROXY_LTW_ENG_20070930_0021.15 ::date 2013-08-01T10:11:04 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Executive Director of the Arms Control Association in Washington Daryl Kimball stated the Israeli document could affect the debate over India.
# ::save-date Mon Sep 16, 2013 ::file PROXY_LTW_ENG_20070930_0021_15.txt
(s / state-01
      :ARG0 (p2 / person :wiki -
            :name (n / name :op1 "Daryl" :op2 "Kimball")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (o / organization :wiki "Arms_Control_Association"
                        :name (n2 / name :op1 "Arms" :op2 "Control" :op3 "Association")
                        :location (c / city :wiki "Washington,_D.C."
                              :name (n3 / name :op1 "Washington")))
                  :ARG2 (d / director
                        :mod (e / executive))))
      :ARG1 (a / affect-01
            :ARG0 (d2 / document
                  :mod (c2 / country :wiki "Israel"
                        :name (n4 / name :op1 "Israel")))
            :ARG1 (d3 / debate-01
                  :ARG1 (c3 / country :wiki "India"
                        :name (n5 / name :op1 "India")))
            :ARG1-of (p / possible-01)))

# ::id PROXY_LTW_ENG_20070930_0021.16 ::date 2013-07-31T10:07:26 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Kimball stated --
# ::save-date Wed Jul 31, 2013 ::file PROXY_LTW_ENG_20070930_0021_16.txt
(s / state-01
      :ARG0 (p / person :wiki -
            :name (n / name :op1 "Kimball")))

# ::id PROXY_LTW_ENG_20070930_0021.17 ::date 2013-08-01T10:16:20 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The dynamics at the NSG are that officials from the countries do not want to be obstacles to India which is the largest country and the United States which is the most powerful country.
# ::save-date Fri Jul 17, 2015 ::file PROXY_LTW_ENG_20070930_0021_17.txt
(d / dynamic
      :domain (w / want-01 :polarity -
            :ARG0 (p2 / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c / country)
                        :ARG2 (o / official)))
            :ARG1 (o2 / obstacle
                  :prep-to (a / and
                        :op1 (c2 / country :wiki "India" :name (n / name :op1 "India")
                              :domain (c3 / country
                                    :mod (l / large
                                          :degree (m / most))))
                        :op2 (c4 / country :wiki "United_States" :name (n2 / name :op1 "United" :op2 "States")
                              :domain (c5 / country
                                    :ARG1-of (p / powerful-02
                                          :degree (m2 / most)))))))
      :location (o3 / organization :wiki "Nuclear_Suppliers_Group" :name (n3 / name :op1 "NSG")))

# ::id PROXY_LTW_ENG_20070930_0021.18 ::date 2013-08-01T10:50:20 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Consensus on India will be difficult to reach when the NSG meets in November 2007.
# ::save-date Sat Jan 25, 2014 ::file PROXY_LTW_ENG_20070930_0021_18.txt
(d / difficult
      :domain (r / reach-01
            :ARG1 (c / consensus
                  :topic (c2 / country :wiki "India"
                        :name (n / name :op1 "India")))
            :time (m / meet-03
                  :ARG0 (o / organization :wiki "Nuclear_Suppliers_Group"
                        :name (n2 / name :op1 "NSG"))
                  :time (d2 / date-entity :year 2007 :month 11))))

# ::id PROXY_LTW_ENG_20070930_0021.19 ::date 2013-08-01T10:58:14 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Israel's proposal gives officials from some countries reason to suggest an alternative approach to a specific exemption.
# ::save-date Fri Jul 24, 2015 ::file PROXY_LTW_ENG_20070930_0021_19.txt
(g / give-01
      :ARG0 (p / propose-01
            :ARG0 (c / country :wiki "Israel" :name (n / name :op1 "Israel")))
      :ARG1 (r / reason
            :prep-to (s2 / suggest-01
                  :ARG0 o
                  :ARG1 (a / approach-02
                        :ARG1 (e / exempt-01
                              :ARG1-of (s3 / specific-02))
                        :mod (a2 / alternative))))
      :ARG2 (p2 / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c2 / country
                        :quant (s / some))
                  :ARG2 (o / official))))

# ::id PROXY_LTW_ENG_20070930_0021.20 ::date 2013-08-01T11:08:01 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Israel's record is good and better than India's in following international nuclear rules.
# ::save-date Wed Nov 4, 2015 ::file PROXY_LTW_ENG_20070930_0021_20.txt
(a / and
      :op1 (g / good-02)
      :op2 (g2 / good-02
            :degree (m / more)
            :compared-to (r2 / record
                  :poss (c2 / country :wiki "India" :name (n2 / name :op1 "India"))))
      :domain (r / record
            :poss (c / country :wiki "Israel" :name (n / name :op1 "Israel"))
            :ARG0-of (f / follow-02
                  :ARG1 (r3 / rule
                        :mod (n3 / nucleus)
                        :mod (i / international)))))

# ::id PROXY_LTW_ENG_20070930_0021.21 ::date 2013-08-01T11:20:14 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Despite ties between Israeli and U.S. governments the Bush Administration rejected the Israeli proposal.
# ::save-date Sat May 9, 2015 ::file PROXY_LTW_ENG_20070930_0021_21.txt
(r / reject-01
      :ARG0 (g / government-organization
            :ARG0-of (a / administrate-01)
            :mod (p / person :wiki "George_W._Bush" :name (n3 / name :op1 "Bush")))
      :ARG1 (p2 / propose-01
            :ARG0 (c / country :wiki "Israel" :name (n2 / name :op1 "Israel")))
      :concession (t / tie-01
            :ARG1 (g2 / government-organization
                  :ARG0-of (g3 / govern-01
                        :ARG1 c))
            :ARG2 (g4 / government-organization
                  :ARG0-of (g5 / govern-01
                        :ARG1 (c2 / country :wiki "United_States" :name (n / name :op1 "U.S."))))))

# ::id PROXY_LTW_ENG_20070930_0021.22 ::date 2013-08-01T11:31:00 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The proposal may complicate the Bush administration's efforts to win an exemption for India to engage in nuclear trade.
# ::save-date Wed Jan 20, 2016 ::file PROXY_LTW_ENG_20070930_0021_22.txt
(p / possible-01
      :ARG1 (c / complicate-01
            :ARG0 (t / thing
                  :ARG1-of (p2 / propose-01))
            :ARG1 (e / effort-01
                  :ARG0 (g / government-organization
                        :ARG0-of (a / administrate-01)
                        :mod (p3 / person :wiki "George_W._Bush" :name (n / name :op1 "Bush")))
                  :ARG1 (w / win-01
                        :ARG0 g
                        :ARG1 (e2 / exempt-01
                              :ARG1 (c2 / country :wiki "India" :name (n2 / name :op1 "India"))
                              :purpose (e3 / engage-01
                                    :ARG1 c2
                                    :ARG2 (t2 / trade-01
                                          :mod (n3 / nucleus))))))))

# ::id PROXY_LTW_ENG_20070930_0021.23 ::date 2013-08-01T11:39:44 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt President Bush and Secretary of State Condoleezza Rice view the Pact as an important part of the Bush administration's foreign policy legacy.
# ::save-date Fri Jan 29, 2016 ::file PROXY_LTW_ENG_20070930_0021_23.txt
(v / view-02
      :ARG0 (a / and
            :op1 (p / person :wiki "George_W._Bush" :name (n / name :op1 "Bush")
                  :ARG0-of (h2 / have-org-role-91
                        :ARG2 (p5 / president)))
            :op2 (p6 / person :wiki "Condoleezza_Rice" :name (n2 / name :op1 "Condoleezza" :op2 "Rice")
                  :ARG0-of (h3 / have-org-role-91
                        :ARG2 (s / secretary
                              :topic (f2 / foreign)))))
      :ARG1 (p2 / pact)
      :ARG2 (p3 / part
            :mod (i / important)
            :part-of (l / legacy
                        :mod (p4 / policy-01
                              :ARG2 (f / foreign))
                        :poss (g / government-organization
                              :ARG0-of (a2 / administrate-01)
                              :mod p))))

# ::id PROXY_LTW_ENG_20070930_0021.24 ::date 2013-08-01T11:54:11 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The deal is controversial in India and Congress must give approval.
# ::save-date Fri Aug 2, 2013 ::file PROXY_LTW_ENG_20070930_0021_24.txt
(a / and
      :op1 (c / controversy
            :domain (d / deal)
            :location (c2 / country :wiki "India"
                  :name (n2 / name :op1 "India")))
      :op2 (o / obligate-01
            :ARG2 (g / give-01
                  :ARG0 (g2 / government-organization :wiki "United_States_Congress"
                        :name (n / name :op1 "Congress"))
                  :ARG1 (a2 / approve-01
                        :ARG0 g2))))

# ::id PROXY_LTW_ENG_20070930_0021.25 ::date 2013-08-01T21:34:38 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Delays in winning approval for the India deal could have a negative effect on the administration's foreign policy legacy with delay until an election year having the most negative effect.
# ::save-date Wed Feb 10, 2016 ::file PROXY_LTW_ENG_20070930_0021_25.txt
(p / possible-01
      :ARG1 (a3 / affect-01
            :ARG0 (d / delay-01
                  :ARG1 (w / win-01
                        :ARG1 (a / approve-01
                              :ARG1 (d2 / deal
                                    :mod (c / country :wiki "India" :name (n / name :op1 "India"))))))
            :ARG1 (l / legacy
                  :mod (p2 / policy-01
                        :ARG2 (f / foreign))
                  :poss (g / government-organization
                        :ARG0-of (a2 / administrate-01)))
            :ARG2 (n2 / negative-02))
      :prep-with (d3 / delay-01
            :ARG2 (y / year
                  :mod (e2 / elect-01))
            :ARG0-of (a4 / affect-01
                  :ARG2 (n3 / negative-02
                        :degree (m / most)))))

# ::id PROXY_LTW_ENG_20070930_0021.26 ::date 2013-08-01T22:02:21 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt State Department spokesman Tom Casey stated the U.S. government views the India deal as unique and does not see the deal as a precedent for any other country including Israel.
# ::save-date Thu Jan 16, 2014 ::file PROXY_LTW_ENG_20070930_0021_26.txt
(s / state-01
      :ARG0 (p2 / person :wiki "Tom_Casey_(diplomat)"
            :name (n / name :op1 "Tom" :op2 "Casey")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (g / government-organization :wiki "United_States_Department_of_State"
                        :name (n2 / name :op1 "State" :op2 "Department"))
                  :ARG2 (s2 / spokesman)))
      :ARG1 (a / and
            :op1 (v / view-02
                  :ARG0 (g2 / government-organization
                        :ARG0-of (g3 / govern-01
                              :ARG1 (c / country :wiki "United_States"
                                    :name (n3 / name :op1 "U.S."))))
                  :ARG1 (d / deal
                        :mod (c2 / country :wiki "India"
                              :name (n4 / name :op1 "India")))
                  :ARG2 (u / unique))
            :op2 (s3 / see-01 :polarity -
                  :ARG0 g2
                  :ARG1 d
                  :ARG2 (p / precedent
                        :beneficiary (c3 / country
                              :mod (o / other)
                              :mod (a2 / any)
                              :ARG2-of (i / include-01
                                    :ARG1 (c4 / country :wiki "Israel"
                                          :name (n5 / name :op1 "Israel"))))))))

# ::id PROXY_LTW_ENG_20070930_0021.27 ::date 2013-08-01T22:12:18 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Spokesman for the Israeli embassy David Siegel stated the suggestion that the Israeli government is demanding an exemption or linking efforts to any other issue including the India debate is grossly inaccurate.
# ::save-date Wed Feb 10, 2016 ::file PROXY_LTW_ENG_20070930_0021_27.txt
(s / state-01
      :ARG0 (p / person :wiki - :name (n / name :op1 "David" :op2 "Siegel")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (e / embassy
                        :mod (c / country :wiki "Israel" :name (n2 / name :op1 "Israel")))
                  :ARG2 (s2 / spokesman)))
      :ARG1 (a / accurate :polarity -
            :domain (s3 / suggest-01
                  :ARG1 (o / or
                        :op1 (d / demand-01
                              :ARG0 (g / government-organization
                                    :ARG0-of (g2 / govern-01
                                          :ARG1 c))
                              :ARG1 (e2 / exempt-01))
                        :op2 (l / link-01
                              :ARG0 g
                              :ARG1 (e3 / effort-01)
                              :ARG2 (i / issue-02
                                    :ARG0 (a2 / any)
                                    :mod (o2 / other)
                                    :ARG2-of (i2 / include-01
                                          :ARG1 (d2 / debate-01
                                                :ARG1 (c2 / country :wiki "India" :name (n3 / name :op1 "India"))))))))
            :ARG1-of (g3 / gross-06)))

# ::id PROXY_LTW_ENG_20070930_0021.28 ::date 2013-08-01T12:01:05 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Seigel stated --
# ::save-date Thu Aug 1, 2013 ::file PROXY_LTW_ENG_20070930_0021_28.txt
(s / state-01
      :ARG0 (p / person :wiki -
            :name (n / name :op1 "Seigel")))

# ::id PROXY_LTW_ENG_20070930_0021.29 ::date 2013-08-01T12:01:39 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Israeli government has never asked the NSG for any exemption to nuclear supply guidelines or made any Israeli-specific request of the NSG.
# ::save-date Fri Jul 24, 2015 ::file PROXY_LTW_ENG_20070930_0021_29.txt
(o2 / or
      :op1 (a2 / ask-02 :polarity -
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 (c / country :wiki "Israel" :name (n / name :op1 "Israel"))))
            :ARG1 (e2 / exempt-01
                  :ARG1 c
                  :purpose (g3 / guideline
                        :mod (s / supply-01
                              :mod (n3 / nucleus))))
            :ARG2 (o / organization :wiki "Nuclear_Suppliers_Group" :name (n2 / name :op1 "NSG"))
            :time (e / ever))
      :op2 (r / request-01 :polarity -
            :ARG0 g
            :ARG2 o
            :ARG1-of (s2 / specific-02
                  :ARG2 c)
            :time (e3 / ever)))

# ::id PROXY_LTW_ENG_20070930_0021.30 ::date 2013-08-01T12:17:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Israel is recognized as a full-fledged adherent to the NSG Guidelines.
# ::save-date Mon Jun 8, 2015 ::file PROXY_LTW_ENG_20070930_0021_30.txt
(r / recognize-01
      :ARG1 (c / country :wiki "Israel" :name (n / name :op1 "Israel"))
      :ARG3 (a / adhere-02
            :ARG0 c
            :ARG1 (p / publication :wiki - :name (n2 / name :op1 "NSG" :op2 "Guidelines"))
            :ARG1-of (f / fledge-01
                  :mod (f2 / full))))

# ::id PROXY_LTW_ENG_20070930_0021.31 ::date 2013-08-01T12:24:39 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Israeli government has urged the NSG to consider adopting a generic, multi-tiered, criteria-based approach towards nuclear technology transfers.
# ::save-date Mon Aug 26, 2013 ::file PROXY_LTW_ENG_20070930_0021_31.txt
(u / urge-01
      :ARG0 (g / government-organization
            :ARG0-of (g2 / govern-01
                  :ARG1 (c / country :wiki "Israel"
                        :name (n / name :op1 "Israel"))))
      :ARG1 (o / organization :wiki "Nuclear_Suppliers_Group"
            :name (n2 / name :op1 "NSG"))
      :ARG2 (c2 / consider-02
            :ARG0 o
            :ARG1 (a / adopt-01
                  :ARG0 o
                  :ARG1 (a2 / approach-02
                        :ARG1 (t2 / transfer-01
                              :ARG1 (t3 / technology
                                    :mod (n3 / nucleus)))
                        :ARG1-of (b / base-02
                              :ARG2 (c3 / criterion))
                        :manner (t / tier
                              :quant (m / multiple))
                        :mod (g3 / generic)))))

# ::id PROXY_LTW_ENG_20070930_0021.32 ::date 2013-08-01T12:47:03 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Some officials from NSG countries have previously suggested an approach like the Israeli plan.
# ::save-date Fri Sep 13, 2013 ::file PROXY_LTW_ENG_20070930_0021_32.txt
(s / suggest-01
      :ARG0 (p3 / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (o2 / organization :wiki "Nuclear_Suppliers_Group"
                        :name (n / name :op1 "NSG"))
                  :ARG2 (o / official))
            :quant (s2 / some))
      :ARG1 (a / approach-02
            :ARG1-of (r / resemble-01
                  :ARG2 (p / plan
                        :mod (c / country :wiki "Israel"
                              :name (n2 / name :op1 "Israel")))))
      :time (p2 / previous))

# ::id PROXY_LTW_ENG_20070930_0021.33 ::date 2013-08-01T12:59:21 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt If modification of the NSG Guidelines were to take place along the lines proposed by Israeli officials the nuclear nonproliferation regime would be considerably enhanced.
# ::save-date Tue Nov 25, 2014 ::file PROXY_LTW_ENG_20070930_0021_33.txt
(e / enhance-01
      :ARG1 (r / regime
            :mod (p / proliferate-01 :polarity -
                  :mod (n / nucleus)))
      :manner (c / considerable)
      :condition (m / modify-01
            :ARG1 (p2 / publication :wiki - :name (n2 / name :op1 "NSG" :op2 "Guidelines"))
            :manner (l / line
                  :ARG1-of (p3 / propose-01
                        :ARG0 (p4 / person
                              :ARG0-of (h / have-org-role-91
                                    :ARG1 (c2 / country :wiki "Israel" :name (n3 / name :op1 "Israel"))
                                    :ARG2 (o / official)))))))

# ::id PROXY_LTW_ENG_20080727_0030.1 ::date 2013-08-01T17:17:09 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2008-07-26
# ::save-date Thu Aug 8, 2013 ::file PROXY_LTW_ENG_20080727_0030_1.txt
(d / date-entity :month 7 :day 26 :year 2008)

# ::id PROXY_LTW_ENG_20080727_0030.2 ::date 2013-08-01T17:18:03 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Iran (IR)
# ::save-date Thu Aug 1, 2013 ::file PROXY_LTW_ENG_20080727_0030_2.txt
(c / country :wiki "Iran"
      :name (n / name :op1 "Iran"))

# ::id PROXY_LTW_ENG_20080727_0030.3 ::date 2013-08-01T17:19:05 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; proliferation
# ::save-date Thu Aug 1, 2013 ::file PROXY_LTW_ENG_20080727_0030_3.txt
(a / and
  :op1 (i / international)
  :op2 (p / proliferate-01))

# ::id PROXY_LTW_ENG_20080727_0030.4 ::date 2013-08-01T17:19:37 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Ahmadinejad announces expansion of Iranian uranium-producing capability.
# ::save-date Thu Aug 1, 2013 ::file PROXY_LTW_ENG_20080727_0030_4.txt
(a / announce-01
      :ARG0 (p / person :wiki "Mahmoud_Ahmadinejad"
            :name (n / name :op1 "Ahmadinejad"))
      :ARG1 (e / expand-01
            :ARG1 (c / capable-01
                  :ARG1 (c2 / country :wiki "Iran"
                        :name (n2 / name :op1 "Iran"))
                  :ARG2 (p2 / produce-01
                        :ARG1 (u / uranium)))))

# ::id PROXY_LTW_ENG_20080727_0030.5 ::date 2013-08-01T17:24:06 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Iran refuses commitment to halt expansion but hints a possible future halt.
# ::save-date Thu Aug 29, 2013 ::file PROXY_LTW_ENG_20080727_0030_5.txt
(r / refuse-01
      :ARG0 (c / country :wiki "Iran"
            :name (n / name :op1 "Iran"))
      :ARG1 (c2 / commit-01
            :ARG1 c
            :ARG2 (h / halt-01
                  :ARG0 c
                  :ARG1 (e / expand-01)))
      :concession-of (h2 / hint-01
            :ARG0 c
            :ARG1 (p / possible-01
                  :ARG1 (h3 / halt-01
                        :time (f / future)))))

# ::id PROXY_LTW_ENG_20080727_0030.6 ::date 2013-08-01T17:28:44 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 20080726 Iranian President Mahmoud ahmadinejad stated to scholars in the northeastern city of mashbad that Iran had expanded its arsenal of centrifuges producing enriched uranium to over 5000.
# ::save-date Wed Jan 7, 2015 ::file PROXY_LTW_ENG_20080727_0030_6.txt
(s / state-01
      :ARG0 (p / person :wiki "Mahmoud_Ahmadinejad" :name (n / name :op1 "Mahmoud" :op2 "Ahmadinejad")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Iran" :name (n2 / name :op1 "Iran"))
                  :ARG2 (p2 / president)))
      :ARG1 (e / expand-01
            :ARG0 c
            :ARG1 (a / arsenal
                  :consist-of (c3 / centrifuge
                        :ARG0-of (p3 / produce-01
                              :ARG1 (u / uranium
                                    :ARG1-of (e2 / enrich-01))))
                  :poss c)
            :ARG4 (o / over :quant 5000))
      :ARG2 (s2 / scholar)
      :location (c2 / city :wiki "Mashhad" :name (n3 / name :op1 "Mashbad")
            :location (n4 / northeast))
      :time (d / date-entity :year 2008 :month 7 :day 26))

# ::id PROXY_LTW_ENG_20080727_0030.7 ::date 2013-08-09T19:50:29 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The statement was ahmadinejad's first asserting an expansion since the 20080400 announcement that Iran was approaching the implementation of 6000 centrifuges.
# ::save-date Fri Sep 20, 2013 ::file PROXY_LTW_ENG_20080727_0030_7.txt
(a / assert-03
      :ARG0 (p / person :wiki "Mahmoud_Ahmadinejad"
            :name (n / name :op1 "Ahmadinejad"))
      :ARG1 (e / expand-01)
      :ord (o / ordinal-entity :value 1
            :range (s2 / since
                  :op1 (a2 / announce-01
                        :ARG1 (a3 / approach-01
                              :ARG1 (c / country :wiki "Iran"
                                    :name (n2 / name :op1 "Iran"))
                              :ARG2 (i / implement-01
                                    :ARG0 c
                                    :ARG1 (c2 / centrifuge :quant 6000)))
                        :time (d / date-entity :month 4 :year 2008))))
      :ARG1-of (s / state-01))

# ::id PROXY_LTW_ENG_20080727_0030.8 ::date 2013-08-01T17:54:52 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Iran articulated the goal of 50000 centrifuges operating at the enrichment plant near the town of Natanz.
# ::save-date Sun Jul 26, 2015 ::file PROXY_LTW_ENG_20080727_0030_8.txt
(a / articulate-01
      :ARG0 (c / country :wiki "Iran" :name (n / name :op1 "Iran"))
      :ARG1 (g / goal
            :mod (c2 / centrifuge :quant 50000
                  :ARG1-of (o / operate-01
                        :location (p / plant
                              :ARG0-of (e / enrich-01)
                              :ARG1-of (n3 / near-02
                                    :ARG2 (t / town :wiki "Natanz" :name (n2 / name :op1 "Natanz"))))))))

# ::id PROXY_LTW_ENG_20080727_0030.9 ::date 2013-08-01T18:51:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The international community has demanded that Iran halt the production of nuclear material.
# ::save-date Thu Aug 1, 2013 ::file PROXY_LTW_ENG_20080727_0030_9.txt
(d / demand-01
      :ARG0 (c / community
            :mod (i / international))
      :ARG1 (h / halt-01
            :ARG0 (c2 / country :wiki "Iran"
                  :name (n / name :op1 "Iran"))
            :ARG1 (p / produce-01
                  :ARG1 (m / material
                        :mod (n2 / nucleus)))))

# ::id PROXY_LTW_ENG_20080727_0030.10 ::date 2013-08-01T18:55:52 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Media reports differed on the number of centrifuges ahmadinejad cited.
# ::save-date Tue Sep 3, 2013 ::file PROXY_LTW_ENG_20080727_0030_10.txt
(d / differ-01
      :ARG0 (t / thing
            :ARG1-of (r / report-01
                  :ARG0 (m / media)))
      :ARG2 (n2 / number
            :quant-of (c2 / centrifuge)
            :ARG1-of (c / cite-01
                  :ARG0 (p / person :wiki "Mahmoud_Ahmadinejad"
                        :name (n / name :op1 "Ahmadinejad")))))

# ::id PROXY_LTW_ENG_20080727_0030.11 ::date 2013-08-01T19:00:34 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt An Iranian news agency reported that ahmadinejad stated Iran had 6000 working centrifuges but the agency subsequently removed the statement from the Internet.
# ::save-date Tue Jun 9, 2015 ::file PROXY_LTW_ENG_20080727_0030_11.txt
(r / report-01
      :ARG0 (a / agency
            :mod (n / news)
            :mod (c / country :wiki "Iran" :name (n2 / name :op1 "Iran")))
      :ARG1 (s / state-01
            :ARG0 (p / person :wiki "Mahmoud_Ahmadinejad" :name (n3 / name :op1 "Ahmadinejad"))
            :ARG1 (h / have-03
                  :ARG0 c
                  :ARG1 (c2 / centrifuge :quant 6000
                        :ARG1-of (w / work-09))))
      :concession-of (r2 / remove-01
            :ARG0 a
            :ARG1 s
            :ARG2 (i / internet)
            :time (s2 / subsequent)))

# ::id PROXY_LTW_ENG_20080727_0030.12 ::date 2013-08-01T19:07:52 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Another Iranian news agency stated that ahmadinejad referred to 100000s of centrifuges.
# ::save-date Tue Sep 3, 2013 ::file PROXY_LTW_ENG_20080727_0030_12.txt
(s / state-01
      :ARG0 (a / agency
            :mod (a2 / another)
            :mod (n / news)
            :mod (c / country :wiki "Iran"
                  :name (n2 / name :op1 "Iran")))
      :ARG1 (r / refer-01
            :ARG0 (p / person :wiki "Mahmoud_Ahmadinejad"
                  :name (n3 / name :op1 "Ahmadinejad"))
            :ARG1 (c2 / centrifuge
                  :quant (m / multiple :op1 100000))))

# ::id PROXY_LTW_ENG_20080727_0030.13 ::date 2013-08-01T19:25:10 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Experts discounted the significance of ahmadinejad's claim in the absence of information on the centrifuges' functionality.
# ::save-date Thu Aug 29, 2013 ::file PROXY_LTW_ENG_20080727_0030_13.txt
(d / discount-02
      :ARG0 (p2 / person
            :ARG1-of (e / expert-01))
      :ARG1 (s / significance
            :poss (t / thing
                  :ARG1-of (c / claim-01
                        :ARG0 (p / person :wiki "Mahmoud_Ahmadinejad"
                              :name (n / name :op1 "Ahmadinejad")))))
      :ARG1-of (c2 / cause-01
            :ARG0 (a / absent-01
                  :ARG1 (i / information
                        :topic (f / functionality
                              :poss (c3 / centrifuge))))))

# ::id PROXY_LTW_ENG_20080727_0030.14 ::date 2013-08-01T19:59:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A Western diplomat in Tehran speaking under condition of anonymity stated that the quantity of centrifuges is less important than whether the machines are operational and efficient but that ahmadinejad's assertion will hinder a resolution of the diplomatic standoff between Iran and the West.
# ::save-date Tue Feb 16, 2016 ::file PROXY_LTW_ENG_20080727_0030_14.txt
(s / state-01
      :ARG0 (p2 / person
            :mod (w / world-region :wiki "Western_world" :name (n / name :op1 "West"))
            :ARG0-of (s2 / speak-01
                  :ARG1-of (c / condition-01
                        :ARG2 (a / anonymity)))
            :location (c2 / city :wiki "Tehran" :name (n2 / name :op1 "Tehran"))
            :ARG0-of (h2 / have-org-role-91
                  :ARG2 (d / diplomat)))
      :ARG1 (i / important
            :degree (l / less)
            :compared-to (a2 / and
                  :op1 (o / operate-01 :mode interrogative
                        :ARG1 (m / machine))
                  :op2 (e / efficient-01 :mode interrogative
                        :ARG1 m))
            :concession-of (h / hinder-01
                  :ARG0 (t / thing
                        :ARG1-of (a3 / assert-03
                              :ARG0 (p / person :wiki "Mahmoud_Ahmadinejad" :name (n3 / name :op1 "Ahmadinejad"))))
                  :ARG1 (r / resolution
                        :poss (s3 / standoff
                              :mod (d2 / diplomacy)
                              :mod (b / between
                                    :op1 (c4 / country :wiki "Iran" :name (n4 / name :op1 "Iran"))
                                    :op2 w))))
            :domain (n5 / number
                  :quant-of (c3 / centrifuge))))

# ::id PROXY_LTW_ENG_20080727_0030.15 ::date 2013-08-01T22:27:47 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Arms control expert Jeffrey G. Lewis of the new America Foundation think tank stated that the Foundation was aware of Iran's goal of assembling 6000 centrifuges but the operational status of the machines is unknown.
# ::save-date Mon Sep 16, 2013 ::file PROXY_LTW_ENG_20080727_0030_15.txt
(s / state-01
      :ARG0 (p / person :wiki -
            :name (n / name :op1 "Jeffrey" :op2 "G." :op3 "Lewis")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (t / think-tank :wiki "New_America_Foundation"
                        :name (n2 / name :op1 "New" :op2 "America" :op3 "Foundation"))
                  :ARG3 (e / expert-01
                        :ARG1 p
                        :ARG2 (c / control-01
                              :ARG1 (a / arm-01)))))
      :ARG1 (r / realize-01
            :ARG0 t
            :ARG1 (g / goal
                  :mod (a2 / assemble-01
                        :ARG0 (c2 / country :wiki "Iran"
                              :name (n4 / name :op1 "Iran"))
                        :ARG1 (c3 / centrifuge :quant 6000))
                  :poss c2)
            :concession-of (k / know-01 :polarity -
                  :ARG1 (s2 / status
                        :poss (m / machine)
                        :mod (o / operate-01)))))

# ::id PROXY_LTW_ENG_20080727_0030.16 ::date 2013-08-01T23:05:01 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Diplomats and arms control experts stated that the Iranian enrichment program is hindered by technical problems.
# ::save-date Thu Nov 13, 2014 ::file PROXY_LTW_ENG_20080727_0030_16.txt
(s / state-01
      :ARG0 (a / and
            :op1 (p4 / person
                  :ARG0-of (h2 / have-org-role-91
                        :ARG2 (d / diplomat)))
            :op2 (p / person
                  :ARG1-of (e / expert-01
                        :ARG2 (c / control-01
                              :ARG1 (a2 / arm-01)))))
      :ARG1 (h / hinder-01
            :ARG0 (p3 / problem
                  :topic (t / technical))
            :ARG1 (p2 / program
                  :topic (e2 / enrich-01)
                  :poss (c2 / country :wiki "Iran" :name (n / name :op1 "Iran")))))

# ::id PROXY_LTW_ENG_20080727_0030.17 ::date 2013-08-01T23:14:57 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Iran has repeatedly asserted that its nuclear program aims to produce only electricity because nuclear weapon production contradicts Islamic principles.
# ::save-date Thu Nov 27, 2014 ::file PROXY_LTW_ENG_20080727_0030_17.txt
(r / repeat-01
      :ARG0 (c / country :wiki "Iran" :name (n / name :op1 "Iran"))
      :ARG1 (a / assert-03
            :ARG0 c
            :ARG1 (a2 / aim-01
                  :ARG0 (p2 / program
                        :mod (n2 / nucleus)
                        :poss c)
                  :ARG1 (p / produce-01
                        :ARG0 c
                        :ARG1 (e / electricity)
                        :mod (o / only)
                        :ARG1-of (c2 / cause-01
                              :ARG0 (c3 / contradict-01
                                    :ARG0 (p3 / produce-01
                                          :ARG1 (w / weapon
                                                :mod n2))
                                    :ARG1 (p4 / principle
                                          :mod (r2 / religious-group :wiki "Islam" :name (n4 / name :op1 "Islam")))))))))

# ::id PROXY_LTW_ENG_20080727_0030.18 ::date 2013-08-01T23:22:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The US, Israel, Europe and the majority of Western arms control experts believe that Iran is pursuing the capability to produce bombs immediately in the event of a decision.
# ::save-date Thu Jul 30, 2015 ::file PROXY_LTW_ENG_20080727_0030_18.txt
(b / believe-01
      :ARG0 (a / and
            :op1 (c / country :wiki "United_States" :name (n / name :op1 "US"))
            :op2 (c2 / country :wiki "Israel" :name (n2 / name :op1 "Israel"))
            :op3 (c3 / continent :wiki "Europe" :name (n3 / name :op1 "Europe"))
            :op4 (p / person
                  :ARG1-of (e / expert-01
                        :ARG2 (c4 / control-01
                              :ARG1 (a2 / arm)))
                  :mod (w / world-region :wiki "Western_world" :name (n4 / name :op1 "West"))
                  :quant (m / majority)))
      :ARG1 (p2 / pursue-01
            :ARG0 (c5 / country :wiki "Iran" :name (n5 / name :op1 "Iran"))
            :ARG1 (c6 / capable-01
                  :ARG1 c5
                  :ARG2 (p3 / produce-01
                        :ARG0 c5
                        :ARG1 (b2 / bomb)
                        :condition (d / decide-01)
                        :time (i / immediate)))))

# ::id PROXY_LTW_ENG_20080727_0030.19 ::date 2013-08-02T00:14:57 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Experts stated that producing weapons-grade uranium from reactor-grade material is relatively simple.
# ::save-date Tue Feb 23, 2016 ::file PROXY_LTW_ENG_20080727_0030_19.txt
(s / state-01
      :ARG0 (p / person
            :ARG1-of (e / expert-01))
      :ARG1 (s2 / simple-02
            :ARG1 (p2 / produce-01
                  :ARG1 (u / uranium
                        :mod (w / weapons-grade))
                  :ARG2 (m / material
                        :mod (g / grade
                              :mod (r2 / reactor))))
            :ARG2-of (r / relative-05)))

# ::id PROXY_LTW_ENG_20080727_0030.20 ::date 2013-08-02T00:21:35 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Ahmadinejad stated that after Iran resisted the West's demands for a halt in nuclear activities, the West still pursued the resumption of negotiations.
# ::save-date Mon Jul 6, 2015 ::file PROXY_LTW_ENG_20080727_0030_20.txt
(s / state-01
      :ARG0 (p / person :wiki "Mahmoud_Ahmadinejad" :name (n / name :op1 "Ahmadinejad"))
      :ARG1 (p2 / pursue-01
            :ARG0 (w / world-region :wiki "Western_world" :name (n2 / name :op1 "West"))
            :ARG1 (r / resume-01
                  :ARG1 (n3 / negotiate-01))
            :mod (s2 / still)
            :time (a / after
                  :op1 (r2 / resist-01
                        :ARG0 (c / country :wiki "Iran" :name (n4 / name :op1 "Iran"))
                        :ARG1 (d / demand-01
                              :ARG0 w
                              :ARG1 (h / halt-01
                                    :ARG0 c
                                    :ARG1 (a2 / activity-06
                                          :ARG0 c
                                          :mod (n5 / nucleus))))))))

# ::id PROXY_LTW_ENG_20080727_0030.21 ::date 2013-08-02T00:53:02 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt EU foreign policy chief Javier Solana recently presented Iran with 2 offers --
# ::save-date Fri Jan 29, 2016 ::file PROXY_LTW_ENG_20080727_0030_21.txt
(p / present-01
      :ARG0 (p2 / person :wiki "Javier_Solana" :name (n / name :op1 "Javier" :op2 "Solana")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (o / organization :wiki "European_Union" :name (n2 / name :op1 "EU"))
                  :ARG2 (c / chief
                        :topic (p3 / policy-01
                              :ARG2 (f / foreign)))))
      :ARG1 (o2 / offer-01 :quant 2)
      :ARG2 (c2 / country :wiki "Iran" :name (n3 / name :op1 "Iran"))
      :time (r / recent))

# ::id PROXY_LTW_ENG_20080727_0030.22 ::date 2013-08-02T06:40:49 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A US-endorsed package of incentives to cease enriched uranium production
# ::save-date Tue Sep 3, 2013 ::file PROXY_LTW_ENG_20080727_0030_22.txt
(p / package
      :consist-of (t / thing
            :ARG0-of (i / incentivize-01
                  :ARG2 (c2 / cease-01
                        :ARG1 (p2 / produce-01
                              :ARG1 (u / uranium
                                    :ARG1-of (e2 / enrich-01))))))
      :ARG1-of (e / endorse-01
            :ARG0 (c / country :wiki "United_States"
                  :name (n / name :op1 "US"))))

# ::id PROXY_LTW_ENG_20080727_0030.23 ::date 2013-08-02T20:20:44 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A 6-week pre-negotiation' freeze for freeze' period during which Iran would add no centrifuges and the West would refrain from promoting a 4th round of economic sanctions against Iran at the UN Security Council.
# ::save-date Wed Mar 2, 2016 ::file PROXY_LTW_ENG_20080727_0030_23.txt
(p / period
      :time-of (a / and
            :op1 (a2 / add-02 :polarity -
                  :ARG0 (c / country :wiki "Iran" :name (n / name :op1 "Iran"))
                  :ARG1 (c2 / centrifuge))
            :op2 (r / refrain-01
                  :ARG0 (w2 / world-region :wiki "Western_world" :name (n2 / name :op1 "West"))
                  :ARG1 (p2 / promote-02
                        :ARG0 w2
                        :ARG1 (r2 / round-05
                              :ARG1 (s / sanction-02
                                    :ARG1 c
                                    :mod (e / economy))
                              :ord (o2 / ordinal-entity :value 4))
                        :ARG2 (o / organization :wiki "United_Nations_Security_Council" :name (n3 / name :op1 "UN" :op2 "Security" :op3 "Council")))))
      :time (p3 / prenegotiate-01)
      :duration-of (f / freeze-02
            :purpose (f2 / freeze-02))
      :duration (t / temporal-quantity :quant 6
            :unit (w / week)))

# ::id PROXY_LTW_ENG_20080727_0030.24 ::date 2013-08-02T20:36:35 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt US officials repeatedly stated that no negotiations can begin before Iran verifiably halts all enrichment-related activities but the Bush administration recently agreed to the' freeze for freeze' proposal and dispatch burns to Geneva.
# ::save-date Wed Mar 2, 2016 ::file PROXY_LTW_ENG_20080727_0030_24.txt
(r / repeat-01
      :ARG0 (p6 / person
            :ARG0-of (h2 / have-org-role-91
                  :ARG1 (c / country :wiki "United_States" :name (n / name :op1 "US"))
                  :ARG2 (o / official)))
      :ARG1 (s / state-01
            :ARG0 p6
            :ARG1 (p / possible-01 :polarity -
                  :ARG1 (b / begin-01
                        :ARG1 (n2 / negotiate-01)
                        :time (b2 / before
                              :op1 (h / halt-01
                                    :ARG0 (c2 / country :wiki "Iran" :name (n3 / name :op1 "Iran"))
                                    :ARG1 (a4 / activity-06
                                          :ARG0 c2
                                          :ARG1-of (r2 / relate-01
                                                :ARG2 (e / enrich-01))
                                          :mod (a5 / all))
                                    :ARG1-of (v / verify-01
                                          :ARG1-of (p4 / possible-01)))))))
      :concession-of (a3 / and
            :op1 (a / agree-01
                  :ARG0 (g / government-organization
                        :mod (p2 / person :wiki "George_W._Bush" :name (n4 / name :op1 "Bush"))
                        :ARG0-of (a2 / administrate-01))
                  :ARG1 (f / freeze-02
                        :ARG1-of (p3 / propose-01)
                        :purpose (f2 / freeze-02))
                  :time (r3 / recent))
            :op2 (d / dispatch-01
                  :ARG0 g
                  :ARG1 (p5 / person :wiki "William_J._Burns" :name (n5 / name :op1 "Burns"))
                  :ARG2 (c3 / city :wiki "Geneva" :name (n6 / name :op1 "Geneva")))))

# ::id PROXY_LTW_ENG_20080727_0030.25 ::date 2013-08-04T02:16:10 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 20080726 during talks in Geneva attended by US Undersecretary of State William J. Burns Iran refused to respond to Solana's offers.
# ::save-date Tue Feb 23, 2016 ::file PROXY_LTW_ENG_20080727_0030_25.txt
(r / refuse-01
      :ARG0 (c / country :wiki "Iran" :name (n / name :op1 "Iran"))
      :ARG1 (r2 / respond-01
            :ARG0 c
            :ARG1 (t2 / thing
                  :ARG1-of (o / offer-01
                        :ARG0 (p / person :wiki "Javier_Solana" :name (n2 / name :op1 "Solana")))))
      :time (d / date-entity :year 2008 :month 7 :day 26)
      :time (t / talk-01
            :location (c2 / city :wiki "Geneva" :name (n3 / name :op1 "Geneva"))
            :ARG1-of (a / attend-01
                  :ARG0 (p2 / person :wiki "William_J._Burns" :name (n4 / name :op1 "William" :op2 "J." :op3 "Burns")
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (c3 / country :wiki "United_States" :name (n5 / name :op1 "US"))
                              :ARG2 (u / undersecretary
                                    :topic (f / foreign)))))))

# ::id PROXY_LTW_ENG_20080727_0030.26 ::date 2013-08-04T07:49:29 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The talks constituted the highest-level diplomatic contact between the US and Iran for nearly 30 years.
# ::save-date Sun Jul 26, 2015 ::file PROXY_LTW_ENG_20080727_0030_26.txt
(c / constitute-01
      :ARG0 (t / talk-01)
      :ARG1 (c2 / contact-01
            :ARG0 (c3 / country :wiki "United_States" :name (n / name :op1 "US"))
            :ARG1 (c4 / country :wiki "Iran" :name (n2 / name :op1 "Iran"))
            :mod (l / level
                  :ARG1-of (h / high-02
                        :degree (m / most)))
            :mod (d / diplomacy)
            :time (n4 / nearly
                  :op1 (t2 / temporal-quantity :quant 30
                        :unit (y / year)))))

# ::id PROXY_LTW_ENG_20080727_0030.27 ::date 2013-08-04T08:05:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Solana, burns and European envoys set a deadline for Iran to respond positively before initiating new sanctions including prohibitions on selling Iran refined petroleum products vital to the country's economy.
# ::save-date Fri Mar 4, 2016 ::file PROXY_LTW_ENG_20080727_0030_27.txt
(s / set-01
      :ARG0 (a / and
            :op1 (p / person :wiki "Javier_Solana" :name (n / name :op1 "Solana"))
            :op2 (p2 / person :wiki "William_J._Burns" :name (n2 / name :op1 "Burns"))
            :op3 (e / envoy
                  :mod (c / continent :wiki "Europe" :name (n3 / name :op1 "Europe"))))
      :ARG1 (d / deadline
            :topic (r / respond-01
                  :ARG0 (c2 / country :wiki "Iran" :name (n4 / name :op1 "Iran"))
                  :ARG2 (p3 / positive)))
      :time (b / before
            :op1 (i / initiate-01
                  :ARG0 a
                  :ARG1 (s2 / sanction-02
                        :ARG1-of (n5 / new-01)
                        :ARG2-of (i2 / include-01
                              :ARG1 (p4 / prohibit-01
                                    :ARG1 (s3 / sell-01
                                          :ARG1 (p5 / product
                                                :mod (p6 / petroleum
                                                      :ARG1-of (r2 / refine-01))
                                                :mod (v / vital
                                                      :prep-to (e2 / economy
                                                            :poss c2)))
                                          :ARG2 c2)))))))

# ::id PROXY_LTW_ENG_20080727_0030.28 ::date 2013-08-04T08:20:56 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Iranian officials refused to commit to stopping expansion or to observe the deadline.
# ::save-date Thu Dec 17, 2015 ::file PROXY_LTW_ENG_20080727_0030_28.txt
(r / refuse-01
      :ARG0 (p / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Iran" :name (n / name :op1 "Iran"))
                  :ARG2 (o / official)))
      :ARG1 (c2 / commit-01
            :ARG0 p
            :ARG1 p
            :ARG2 (o2 / or
                  :op1 (s / stop-01
                        :ARG0 p
                        :ARG1 (e / expand-01))
                  :op2 (o3 / observe-01
                        :ARG0 p
                        :ARG1 (d / deadline)))))

# ::id PROXY_LTW_ENG_20080727_0030.29 ::date 2013-08-04T08:31:31 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 20080726 ahmadinejad appeared to suggest that Iran might potentially halt expansion at a higher number of centrifuges that previously expected and for over 6 weeks.
# ::save-date Sun Jul 26, 2015 ::file PROXY_LTW_ENG_20080727_0030_29.txt
(a / appear-02
      :ARG1 (s / suggest-01
            :ARG0 (p / person :wiki "Mahmoud_Ahmadinejad" :name (n / name :op1 "Ahmadinejad"))
            :ARG1 (p2 / possible-01
                  :ARG1 (h / halt-01
                        :ARG0 (c / country :wiki "Iran" :name (n2 / name :op1 "Iran"))
                        :ARG1 (e / expand-01)
                        :prep-at (n3 / number
                              :quant-of (c2 / centrifuge)
                              :ARG1-of (h2 / high-02
                                    :degree (m / more)
                                    :compared-to (n4 / number
                                          :ARG1-of (e2 / expect-01
                                                :time (p3 / previous)))))
                        :duration (o / over
                              :op1 (t / temporal-quantity :quant 6
                                    :unit (w / week))))
                  :mod (p4 / potential)))
      :time (d / date-entity :year 2008 :month 7 :day 26))

# ::id PROXY_LTW_ENG_20080727_0030.30 ::date 2013-08-04T20:53:01 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Ahmadinejad stated that the West had consented to the existing 5000-6000 centrifuges in operation provided that the number did not increase.
# ::save-date Fri Aug 30, 2013 ::file PROXY_LTW_ENG_20080727_0030_30.txt
(s / state-01
      :ARG0 (p / person :wiki "Mahmoud_Ahmadinejad"
            :name (n / name :op1 "Ahmadinejad"))
      :ARG1 (c / consent-01
            :ARG0 (w / world-region :wiki "Western_world"
                  :name (n2 / name :op1 "West"))
            :ARG1 (c3 / centrifuge
                  :ARG1-of (e / exist-01)
                  :ARG1-of (o / operate-01)
                  :quant (b / between :op1 5000 :op2 6000))
            :condition (i / increase-01 :polarity -
                  :ARG0 (n3 / number
                        :quant-of c3))))

# ::id PROXY_LTW_ENG_20080727_0030.31 ::date 2013-08-04T21:01:45 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 5000 centrifuges can produce sufficient nuclear material for a power plant or an atomic bomb if the material is highly enriched.
# ::save-date Tue Sep 3, 2013 ::file PROXY_LTW_ENG_20080727_0030_31.txt
(p / possible-01
  :ARG1 (p2 / produce-01
            :ARG0 (c / centrifuge
                    :quant 5000)
            :ARG1 (m / material
                    :ARG0-of (s / suffice-01
                               :ARG1 (o / or
                                       :op1 (p3 / plant
                                              :mod (p4 / power))
                                       :op2 (b / bomb
                                              :mod (a / atom))))
                    :mod (n / nucleus)))
  :condition (e / enrich-01
               :ARG1 m
               :degree (h / high)))

# ::id PROXY_LTW_ENG_20080727_0030.32 ::date 2013-08-04T21:06:18 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 6000 centrifuges running continuously can produce sufficient weapons-grade uranium for 1 bomb in 6 months.
# ::save-date Thu Jul 30, 2015 ::file PROXY_LTW_ENG_20080727_0030_32.txt
(p / possible-01
      :ARG1 (p2 / produce-01
            :ARG0 (c / centrifuge :quant 6000
                  :ARG1-of (r / run-01
                        :ARG1-of (c2 / continue-01)))
            :ARG1 (u / uranium
                  :ARG0-of (s / suffice-01
                        :ARG1 (b / bomb :quant 1))
                  :mod (w2 / weapons-grade))
            :duration (t / temporal-quantity :quant 6
                  :unit (m / month))))

# ::id PROXY_LTW_ENG_20080727_0030.33 ::date 2013-08-04T21:21:26 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 20080500 the International Atomic Energy Agency stated that Iran possessed 3500 centrifuges in operations.
# ::save-date Tue Sep 3, 2013 ::file PROXY_LTW_ENG_20080727_0030_33.txt
(s / state-01
      :ARG0 (o / organization :wiki "International_Atomic_Energy_Agency"
            :name (n / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency"))
      :ARG1 (p / possess-01
            :ARG0 (c / country :wiki "Iran"
                  :name (n2 / name :op1 "Iran"))
            :ARG1 (c2 / centrifuge :quant 3500
                  :ARG1-of (o2 / operate-01)))
      :time (d / date-entity :year 2008 :month 5))

# ::id PROXY_LTW_ENG_20081115_0076.1 ::date 2013-08-05T19:07:27 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2008-11-14
# ::save-date Mon Aug 5, 2013 ::file PROXY_LTW_ENG_20081115_0076_1.txt
(d / date-entity
  :year 2008
  :month 11
  :day 14)

# ::id PROXY_LTW_ENG_20081115_0076.2 ::date 2013-08-05T19:12:43 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Iran (IR); Russian Federation (RU); China (CN); France (FR); United States (US)
# ::save-date Mon Aug 5, 2013 ::file PROXY_LTW_ENG_20081115_0076_2.txt
(a / and
      :op1 (c / country :wiki "Iran"
            :name (n / name :op1 "Iran"))
      :op2 (c2 / country :wiki "Russia"
            :name (n2 / name :op1 "Russian" :op2 "Federation"))
      :op3 (c3 / country :wiki "China"
            :name (n3 / name :op1 "China"))
      :op4 (c4 / country :wiki "France"
            :name (n4 / name :op1 "France"))
      :op5 (c5 / country :wiki "United_States"
            :name (n5 / name :op1 "United" :op2 "States")))

# ::id PROXY_LTW_ENG_20081115_0076.3 ::date 2013-08-05T19:14:50 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; weapons; proliferation; Government; politics; energy
# ::save-date Mon Aug 5, 2013 ::file PROXY_LTW_ENG_20081115_0076_3.txt
(a / and
  :op1 (i / international)
  :op2 (w / weapon)
  :op3 (p / proliferate-01)
  :op4 (g / government-organization
         :ARG0-of (g2 / govern-01))
  :op5 (p2 / politics)
  :op6 (e / energy))

# ::id PROXY_LTW_ENG_20081115_0076.4 ::date 2013-08-05T19:16:52 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt A diplomatic meeting in Paris concludes with no agreement on further steps to pressure Iran to halt uranium enrichment at Iran's facility in Natanz.
# ::save-date Tue Sep 3, 2013 ::file PROXY_LTW_ENG_20081115_0076_4.txt
(c / conclude-02
      :ARG1 (m / meet-03
            :mod (d / diplomacy)
            :location (c4 / city :wiki "Paris"
                  :name (n3 / name :op1 "Paris")))
      :ARG2 (a / agree-01 :polarity -
            :ARG1 (s / step-01
                  :ARG2 (p / pressure-01
                        :ARG1 (c2 / country :wiki "Iran"
                              :name (n / name :op1 "Iran"))
                        :ARG2 (h / halt-01
                              :ARG0 c2
                              :ARG1 (e / enrich-01
                                    :ARG1 (u / uranium)
                                    :location (f2 / facility
                                          :location (c3 / city :wiki "Natanz"
                                                :name (n2 / name :op1 "Natanz"))
                                          :mod c2))))
                  :degree (f / further))))

# ::id PROXY_LTW_ENG_20081115_0076.5 ::date 2013-08-05T19:27:23 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt On 081114 diplomats stated to the media that American, European, Russian and Chinese officials at a meeting on 081113 in Paris did not reach agreement on further actions to persuade Iran to halt uranium enrichment at Iran's facility in Natanz.
# ::save-date Thu Nov 27, 2014 ::file PROXY_LTW_ENG_20081115_0076_5.txt
(s / state-01
      :ARG0 (p6 / person
            :ARG0-of (h6 / have-org-role-91
                  :ARG2 (d2 / diplomat)))
      :ARG1 (r / reach-01 :polarity -
            :ARG0 (a2 / and
                  :op1 (p2 / person
                        :ARG0-of (h2 / have-org-role-91
                              :ARG1 (c / country :wiki "United_States" :name (n / name :op1 "United" :op2 "States"))
                              :ARG2 (o / official)))
                  :op2 (p3 / person
                        :ARG0-of (h3 / have-org-role-91
                              :ARG1 (c2 / continent :wiki "Europe" :name (n2 / name :op1 "Europe"))
                              :ARG2 (o2 / official)))
                  :op3 (p4 / person
                        :ARG0-of (h4 / have-org-role-91
                              :ARG1 (c3 / country :wiki "Russia" :name (n3 / name :op1 "Russia"))
                              :ARG2 (o3 / official)))
                  :op4 (p5 / person
                        :ARG0-of (h5 / have-org-role-91
                              :ARG1 (c4 / country :wiki "China" :name (n4 / name :op1 "China"))
                              :ARG2 (o4 / official))))
            :ARG1 (a / agree-01
                  :ARG0 a2
                  :ARG1 (a3 / act-02
                        :ARG0 a2
                        :ARG1 (p / persuade-01
                              :ARG0 a2
                              :ARG1 (c6 / country :wiki "Iran" :name (n6 / name :op1 "Iran"))
                              :ARG2 (h / halt-01
                                    :ARG0 c6
                                    :ARG1 (e / enrich-01
                                          :ARG1 (u / uranium)
                                          :location (f2 / facility
                                                :mod c6
                                                :location (c7 / city :wiki "Natanz" :name (n7 / name :op1 "Natanz"))))))
                        :degree (f / further)))
            :time (m2 / meet-03
                  :time (d3 / date-entity :year 2008 :month 11 :day 13)
                  :location (c5 / city :wiki "Paris" :name (n5 / name :op1 "Paris"))))
      :ARG2 (m / media)
      :time (d / date-entity :year 2008 :month 11 :day 14))

# ::id PROXY_LTW_ENG_20081115_0076.6 ::date 2013-08-05T19:44:45 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Uranium enrichment is a highly technical process that can produce fuel for a nuclear power plant or fissile material for atomic weapons.
# ::save-date Thu Jul 30, 2015 ::file PROXY_LTW_ENG_20081115_0076_6.txt
(p / process-02
      :ARG1 (e / enrich-01
            :ARG2 (u / uranium))
      :mod (t / technical
            :ARG1-of (h / high-02))
      :ARG0-of (p3 / produce-01
            :ARG1 (f / fuel)
            :ARG3 (p5 / plant
                  :mod (p6 / power
                        :mod (n / nucleus)))
            :ARG1-of (p2 / possible-01))
      :ARG0-of (p4 / produce-01
            :ARG1 (m / material
                  :mod (f2 / fissile))
            :ARG3 (w / weapon
                  :mod (a / atom))
            :ARG1-of p2))

# ::id PROXY_LTW_ENG_20081115_0076.7 ::date 2013-08-05T19:48:42 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The 081113 meeting ended without any new measures to announce.
# ::save-date Fri Feb 5, 2016 ::file PROXY_LTW_ENG_20081115_0076_7.txt
(e / end-01
      :ARG1 (m / meet-03
            :time (d / date-entity :year 2008 :month 11 :day 13))
      :ARG2 (m2 / measure-02 :polarity -
            :ARG1-of (n / new-01)
            :ARG1-of (a / announce-01)))

# ::id PROXY_LTW_ENG_20081115_0076.8 ::date 2013-08-05T20:02:09 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt After the 081113 meeting the French foreign ministry released a statement declaring the international community had reaffirmed the importance of the dual-track approach of engaging diplomatically with Iran and working towards sanctions.
# ::save-date Mon Nov 2, 2015 ::file PROXY_LTW_ENG_20081115_0076_8.txt
(r / release-01
      :ARG0 (g / government-organization :wiki "Ministry_of_Foreign_Affairs_and_International_Development_(France)" :name (n3 / name :op1 "Foreign" :op2 "Ministry")
            :mod (c / country :wiki "France" :name (n / name :op1 "France")))
      :ARG1 (t2 / thing
            :ARG1-of (s / state-01)
            :ARG0-of (d / declare-02
                  :ARG1 (r2 / reaffirm-01
                        :ARG0 (c2 / community
                              :mod (i / international))
                        :ARG1 (i2 / important
                              :domain (a / approach-02
                                    :ARG1 (a2 / and
                                          :op1 (e / engage-01
                                                :ARG1 (c3 / country :wiki "Iran" :name (n2 / name :op1 "Iran"))
                                                :manner (d3 / diplomacy))
                                          :op2 (w / work-06
                                                :ARG4 (s2 / sanction-02)
                                                :direction (t3 / towards)))
                                    :mod (t / track
                                          :mod (d4 / dual)))))))
      :time (a3 / after
            :op1 (m2 / meet-03
                  :time (d2 / date-entity :year 2008 :month 11 :day 13))))

# ::id PROXY_LTW_ENG_20081115_0076.9 ::date 2013-08-06T00:06:04 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Russia and China have resisted new sanctions against Iran.
# ::save-date Fri Feb 5, 2016 ::file PROXY_LTW_ENG_20081115_0076_9.txt
(r / resist-01
      :ARG0 (a / and
            :op1 (c / country :wiki "Russia" :name (n / name :op1 "Russia"))
            :op2 (c2 / country :wiki "China" :name (n2 / name :op1 "China")))
      :ARG1 (s / sanction-02
            :ARG1 (c3 / country :wiki "Iran" :name (n3 / name :op1 "Iran"))
            :ARG1-of (n4 / new-01)))

# ::id PROXY_LTW_ENG_20081115_0076.10 ::date 2013-08-06T00:37:02 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Russia and China have close political and business ties with Iran and feel no domestic pressure to act against the Islamic Republic of Iran.
# ::save-date Mon Nov 9, 2015 ::file PROXY_LTW_ENG_20081115_0076_10.txt
(a2 / and
      :op1 (t / tie-01
            :ARG1 (a / and
                  :op1 (c / country :wiki "Russia" :name (n / name :op1 "Russia"))
                  :op2 (c2 / country :wiki "China" :name (n2 / name :op1 "China")))
            :ARG2 (c3 / country :wiki "Iran" :name (n3 / name :op1 "Islamic" :op2 "Republic" :op3 "of" :op4 "Iran"))
            :ARG3 (a5 / and
                  :op1 (p2 / politics)
                  :op2 (b / business))
            :ARG1-of (c4 / close-13))
      :op2 (f / feel-01 :polarity -
            :ARG0 a
            :ARG1 (p / pressure-01
                  :ARG1 a
                  :ARG2 (a3 / act-02
                        :ARG0 a
                        :prep-against c3)
                  :mod (d / domestic))))

# ::id PROXY_LTW_ENG_20081115_0076.11 ::date 2013-08-06T00:50:47 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The United States does not have close political and business ties with Iran and feels domestic pressure to act against the Islamic Republic of Iran.
# ::save-date Mon Nov 9, 2015 ::file PROXY_LTW_ENG_20081115_0076_11.txt
(a / and
      :op1 (t / tie-01 :polarity -
            :ARG1 (c / country :wiki "United_States" :name (n / name :op1 "United" :op2 "States"))
            :ARG2 (c3 / country :wiki "Iran" :name (n3 / name :op1 "Islamic" :op2 "Republic" :op3 "of" :op4 "Iran"))
            :ARG3 (a4 / and
                  :op1 (p / politics)
                  :op2 (b / business))
            :ARG1-of (c4 / close-13))
      :op2 (f / feel-01
            :ARG0 c
            :ARG1 (p2 / pressure-01
                  :ARG1 c
                  :ARG2 (a2 / act-02
                        :ARG0 c
                        :prep-against (c2 / country))
                  :mod (d / domestic))))

# ::id PROXY_LTW_ENG_20081115_0076.12 ::date 2013-08-06T01:07:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Russia and China hold veto power over Security Council decisions.
# ::save-date Fri Aug 30, 2013 ::file PROXY_LTW_ENG_20081115_0076_12.txt
(h / hold-01
      :ARG0 (a / and
            :op1 (c / country :wiki "Russia"
                  :name (n / name :op1 "Russia"))
            :op2 (c2 / country :wiki "China"
                  :name (n2 / name :op1 "China")))
      :ARG1 (p / power
            :mod (v / veto-01
                  :ARG1 (d / decide-01
                        :ARG0 (o / organization :wiki "United_Nations_Security_Council"
                              :name (n3 / name :op1 "Security" :op2 "Council"))))))

# ::id PROXY_LTW_ENG_20081115_0076.13 ::date 2013-08-06T03:27:08 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Moscow's Interfax news agency quoted Russian diplomat Sergei ryabkov as stating that the parties struck no deal on sanctions against Iran at the 081113 meeting and that the Western countries are in favor of the sanctions against Iran while China and Russia did not support sanctions against Iran.
# ::save-date Tue Jan 6, 2015 ::file PROXY_LTW_ENG_20081115_0076_13.txt
(q / quote-01
      :ARG0 (a / agency :wiki "Interfax"
            :name (n2 / name :op1 "Interfax")
            :mod (n / news)
            :location (c6 / city :wiki "Moscow"
                  :name (n8 / name :op1 "Moscow")))
      :ARG1 (a2 / and
            :op1 (s / strike-05 :polarity -
                  :ARG0 (p / party)
                  :ARG1 (d2 / deal-01
                        :ARG2 (s3 / sanction-02
                              :ARG1 (c2 / country :wiki "Iran"
                                    :name (n5 / name :op1 "Iran"))))
                  :time (m / meet-03
                        :time (d3 / date-entity :year 2008 :month 11 :day 13)))
            :op2 (c4 / contrast-01
                  :ARG1 (f / favor-01
                        :ARG0 (c3 / country
                              :location (w / world-region :wiki "Western_world"
                                    :name (n6 / name :op1 "West")))
                        :ARG1 s3)
                  :ARG2 (s5 / support-01 :polarity -
                        :ARG0 (a3 / and
                              :op1 (c5 / country :wiki "China"
                                    :name (n7 / name :op1 "China"))
                              :op2 c)
                        :ARG1 s3)))
      :ARG2 (p2 / person :wiki "Sergei_Ryabkov"
            :name (n4 / name :op1 "Sergei" :op2 "Ryabkov")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Russia"
                        :name (n3 / name :op1 "Russia"))
                  :ARG2 (d / diplomat))))

# ::id PROXY_LTW_ENG_20081115_0076.14 ::date 2013-08-06T04:05:57 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Sergei ryabkov attended the 081113 meeting.
# ::save-date Tue Aug 6, 2013 ::file PROXY_LTW_ENG_20081115_0076_14.txt
(a / attend-01
      :ARG0 (p / person :wiki "Sergei_Ryabkov"
            :name (n / name :op1 "Sergei" :op2 "Ryabkov"))
      :ARG1 (m / meet-03
            :time (d / date-entity :year 2008 :month 11 :day 13)))

# ::id PROXY_LTW_ENG_20081115_0076.15 ::date 2013-08-06T05:22:58 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A report released this week says Iran has made significant progress at Iran's heavy-water research reactor facility near the city of Arak.
# ::save-date Sun Jul 26, 2015 ::file PROXY_LTW_ENG_20081115_0076_15.txt
(r / report-01
      :ARG1 (p / progress-01
            :ARG1 (c / country :wiki "Iran" :name (n / name :op1 "Iran"))
            :topic (f / facility
                  :mod (r3 / reactor
                        :mod (w2 / water
                              :mod (h / heavy))
                        :purpose (r4 / research-01))
                  :ARG1-of (n2 / near-02
                        :ARG2 (c2 / city :wiki "Arak,_Iran" :name (n3 / name :op1 "Arak"))))
            :ARG1-of (s / significant-02))
      :ARG1-of (r2 / release-01
            :time (w / week
                  :mod (t / this))))

# ::id PROXY_LTW_ENG_20081115_0076.16 ::date 2013-08-06T22:52:47 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Iran's heavy-water research reactor near Arak could eventually produce plutonium that might be used in a nuclear weapon.
# ::save-date Sun Jul 26, 2015 ::file PROXY_LTW_ENG_20081115_0076_16.txt
(p / possible-01
      :ARG1 (p2 / produce-01
            :ARG0 (r / reactor
                  :purpose (r2 / research-01)
                  :ARG1-of (n2 / near-02
                        :ARG2 (c / city :wiki "Arak,_Iran" :name (n3 / name :op1 "Arak")))
                  :mod (c2 / country :wiki "Iran" :name (n4 / name :op1 "Iran"))
                  :mod (w2 / water
                        :mod (h / heavy)))
            :ARG1 (p3 / plutonium
                  :ARG1-of (u / use-01
                        :ARG2 (w / weapon
                              :mod (n / nucleus))
                        :ARG1-of (p4 / possible-01))))
      :mod (e / eventual))

# ::id PROXY_LTW_ENG_20081115_0076.17 ::date 2013-08-06T23:02:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Satellite images published by the Institute for Science and International Security show construction at the heavy-water research reactor facility near the city of Arak has progressed significantly between 080200 and 081000.
# ::save-date Sun Jul 26, 2015 ::file PROXY_LTW_ENG_20081115_0076_17.txt
(s / show-01
      :ARG0 (i / image
            :source (s2 / satellite)
            :ARG1-of (p / publish-01
                  :ARG0 (o / organization :wiki "Institute_for_Science_and_International_Security" :name (n / name :op1 "Institute" :op2 "for" :op3 "Science" :op4 "and" :op5 "International" :op6 "Security"))))
      :ARG1 (p2 / progress-01
            :ARG1 (c / construct-01
                  :ARG1 (f / facility
                        :mod (r2 / reactor
                              :purpose (r3 / research-01)
                              :mod (w / water
                                    :mod (h / heavy)))
                        :ARG1-of (n2 / near-02
                              :ARG2 (c2 / city :wiki "Arak,_Iran" :name (n3 / name :op1 "Arak")))))
            :ARG1-of (s3 / significant-02)
            :time (d3 / date-interval
                  :op1 (d / date-entity :month 2 :year 2008)
                  :op2 (d2 / date-entity :month 10 :year 2008))))

# ::id PROXY_LTW_ENG_20081115_0076.18 ::date 2013-08-06T23:08:01 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt David Albright stated that Iran's heavy-water research reactor near Arak has evaded the international security community's notice.
# ::save-date Sun Jul 26, 2015 ::file PROXY_LTW_ENG_20081115_0076_18.txt
(s / state-01
      :ARG0 (p / person :wiki "David_Albright" :name (n / name :op1 "David" :op2 "Albright"))
      :ARG1 (e / evade-01
            :ARG0 (r / reactor
                  :ARG1-of (n2 / near-02
                        :ARG2 (c / city :wiki "Arak,_Iran" :name (n3 / name :op1 "Arak")))
                  :mod (c3 / country :wiki "Iran" :name (n5 / name :op1 "Iran"))
                  :purpose (r2 / research-01)
                  :mod (w / water
                        :mod (h / heavy)))
            :ARG1 (n4 / notice-01
                  :ARG0 (c2 / community
                        :mod (s2 / security
                              :mod (i / international))))))

# ::id PROXY_LTW_ENG_20081115_0076.19 ::date 2013-08-07T07:15:52 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt David Albright stated that Iran's heavy-water research reactor near Arak is making significant progress according to the satellite images and that in a year and a half the heavy-water research reactor near Arak has progressed from building frames to a largely finished facility.
# ::save-date Sun Jul 26, 2015 ::file PROXY_LTW_ENG_20081115_0076_19.txt
(s / state-01
      :ARG0 (p / person :wiki "David_Albright" :name (n / name :op1 "David" :op2 "Albright"))
      :ARG1 (a / and
            :op1 (s2 / say-01
                  :ARG0 (i2 / image
                        :source (s3 / satellite))
                  :ARG1 (p2 / progress-01
                        :ARG1 (r / reactor
                              :purpose (r2 / research-01)
                              :mod (w / water
                                    :mod (h / heavy))
                              :mod (c / country :wiki "Iran" :name (n2 / name :op1 "Iran"))
                              :ARG1-of (n3 / near-02
                                    :ARG2 (c2 / city :wiki "Arak,_Iran" :name (n4 / name :op1 "Arak"))))
                        :ARG1-of (s4 / significant-02)))
            :op2 (p3 / progress-01
                  :ARG1 r
                  :ARG3 (f / frame
                        :mod (b / building))
                  :ARG4 (f2 / facility
                        :ARG1-of (f3 / finish-01
                              :degree (l / large)))
                  :duration (b2 / before
                        :op1 (n5 / now)
                        :duration (t / temporal-quantity :quant 1.5
                              :unit (y / year))))))

# ::id PROXY_LTW_ENG_20081115_0076.20 ::date 2013-08-08T17:40:33 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt David Albright is a former arms inspector and Director of the Institute for Science and International Security that is based in Washington, D.C..
# ::save-date Wed Apr 9, 2014 ::file PROXY_LTW_ENG_20081115_0076_20.txt
(a2 / and
      :op1 (h2 / have-org-role-91
            :ARG0 (p / person :wiki "David_Albright"
                  :name (n / name :op1 "David" :op2 "Albright"))
            :ARG3 (i / inspect-01
                  :ARG0 p
                  :ARG1 (a / arm))
            :time (f / former))
      :op2 (h / have-org-role-91
            :ARG0 p
            :ARG1 (o / organization :wiki "Institute_for_Science_and_International_Security"
                  :name (n2 / name :op1 "Institute" :op2 "for" :op3 "Science" :op4 "and" :op5 "International" :op6 "Security")
                  :ARG1-of (b / base-01
                        :location (c / city :wiki "Washington,_D.C."
                              :name (n3 / name :op1 "Washington" :op2 "D.C."))))
            :ARG2 (d / director)))

# ::id PROXY_LTW_ENG_20081115_0076.21 ::date 2013-08-08T17:59:12 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Iran stated that Iran is pursuing nuclear technology to produce energy and conduct research.
# ::save-date Wed Sep 4, 2013 ::file PROXY_LTW_ENG_20081115_0076_21.txt
(s / state-01
      :ARG0 (c / country :wiki "Iran"
            :name (n / name :op1 "Iran"))
      :ARG1 (p / pursue-01
            :ARG0 c
            :ARG1 (t / technology
                  :mod (n2 / nucleus))
            :purpose (a2 / and
                  :op1 (p2 / produce-01
                        :ARG0 c
                        :ARG1 (e / energy))
                  :op2 (c2 / conduct-01
                        :ARG0 c
                        :ARG1 (r / research-01)))))

# ::id PROXY_LTW_ENG_20081115_0076.22 ::date 2013-08-08T18:03:06 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The United States and its western allies suspect that Iran's efforts to produce is a precursor to creating a nuclear-weapons infrastructure.
# ::save-date Wed Jan 20, 2016 ::file PROXY_LTW_ENG_20081115_0076_22.txt
(s / suspect-01
      :ARG0 (a / and
            :op1 (c / country :wiki "United_States" :name (n / name :op1 "United" :op2 "States"))
            :op2 (c4 / country
                  :ARG1-of (a2 / ally-01
                        :ARG2 c)
                  :location (w / world-region :wiki "Western_world" :name (n2 / name :op1 "West"))))
      :ARG1 (p3 / precede-01
            :ARG1 (e / effort-01
                  :ARG0 (c2 / country :wiki "Iran" :name (n3 / name :op1 "Iran"))
                  :ARG1 (p / produce-01
                        :ARG0 c2))
            :ARG2 (c3 / create-01
                  :ARG0 c2
                  :ARG1 (i / infrastructure
                        :mod (w2 / weapon
                              :mod (n4 / nucleus))))))

# ::id PROXY_LTW_ENG_20081115_0076.23 ::date 2013-08-08T18:23:54 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Low-grade uranium production is legal under international arms-control regulations.
# ::save-date Thu Jul 23, 2015 ::file PROXY_LTW_ENG_20081115_0076_23.txt
(l2 / legal-02
      :ARG1 (p / produce-01
            :ARG1 (u / uranium
                  :mod (g / grade
                        :ARG1-of (l / low-04))))
      :prep-under (r / regulate-01
            :ARG1 (c / control-01
                  :ARG1 (a / arm))
            :mod (i / international)))

# ::id PROXY_LTW_ENG_20081115_0076.24 ::date 2013-08-08T18:29:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The latest developments in Iran's nuclear technology development show the complex diplomatic and technical challenges facing the incoming foreign policy team of United States President-elect Barack Obama when it takes on the task of stopping Iran from mastering technology that could be used to manufacture and deliver nuclear weapons.
# ::save-date Fri Jan 29, 2016 ::file PROXY_LTW_ENG_20081115_0076_24.txt
(s / show-01
      :ARG0 (d / develop-02
            :ARG0 (c / country :wiki "Iran" :name (n / name :op1 "Iran"))
            :ARG1 (t / technology
                  :mod (n2 / nucleus))
            :time (l / late
                  :degree (m / most)))
      :ARG1 (c2 / challenge-01
            :ARG1 t3
            :ARG2 (t6 / take-on-09
                  :ARG0 t3
                  :ARG1 (t4 / task-01
                        :ARG1 (s2 / stop-03
                              :ARG1 c
                              :ARG2 (m2 / master-01
                                    :ARG0 c
                                    :ARG1 (t5 / technology
                                          :ARG1-of (u / use-01
                                                :ARG2 (a2 / and
                                                      :op1 (m3 / manufacture-01
                                                            :ARG1 (w / weapon
                                                                  :mod (n5 / nucleus)))
                                                      :op2 (d3 / deliver-01
                                                            :ARG1 w))
                                                :ARG1-of (p4 / possible-01)))))))
            :mod (c3 / complex)
            :ARG0-of (f / face-01
                  :ARG1 (t3 / team
                        :mod (p / policy-01
                              :ARG2 (f2 / foreign))
                        :mod (i / incoming)
                        :poss (p3 / person :wiki "Barack_Obama" :name (n4 / name :op1 "Barack" :op2 "Obama")
                              :ARG0-of (h / have-org-role-91
                                    :ARG1 (c4 / country :wiki "United_States" :name (n3 / name :op1 "United" :op2 "States"))
                                    :ARG2 (p2 / president
                                          :ARG2-of (e / elect-01
                                                :ARG1 p3))))))
            :mod (t2 / technical)
            :mod (d2 / diplomacy)))

# ::id PROXY_LTW_ENG_20081115_0076.25 ::date 2013-08-08T19:54:18 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The administration of United States President George W. Bush in its last months in power has managed to synchronize United States policies with the European Union, British, French and German leaders, to press for tougher sanctions and diplomatic action against Iran.
# ::save-date Wed Mar 2, 2016 ::file PROXY_LTW_ENG_20081115_0076_25.txt
(m / manage-02
      :ARG0 (g / government-organization
            :ARG0-of (a / administrate-01)
            :mod (p / person :wiki "George_W._Bush" :name (n / name :op1 "George" :op2 "W." :op3 "Bush")
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c6 / country :wiki "United_States" :name (n7 / name :op1 "United" :op2 "States"))
                        :ARG2 (p9 / president))))
      :ARG1 (s / synchronize-01
            :ARG0 a
            :ARG1 (p2 / policy-01
                  :ARG0 c6)
            :ARG2 (a2 / and
                  :op1 (p4 / person
                        :ARG0-of (l2 / lead-02
                              :ARG1 (o / organization :wiki "European_Union" :name (n2 / name :op1 "European" :op2 "Union"))))
                  :op2 (p5 / person
                        :ARG0-of (l3 / lead-02
                              :ARG1 (c3 / country :wiki "United_Kingdom" :name (n3 / name :op1 "Great" :op2 "Britain"))))
                  :op3 (p6 / person
                        :ARG0-of (l4 / lead-02
                              :ARG1 (c4 / country :wiki "France" :name (n4 / name :op1 "France"))))
                  :op4 (p7 / person
                        :ARG0-of (l5 / lead-02
                              :ARG1 (c5 / country :wiki "Germany" :name (n5 / name :op1 "Germany")))))
            :purpose (p8 / press-01
                  :ARG0 a
                  :ARG2 (a3 / and
                        :op1 (s2 / sanction-02
                              :ARG1 (c2 / country :wiki "Iran" :name (n6 / name :op1 "Iran"))
                              :ARG1-of (t / tough-02
                                    :degree (m3 / more)))
                        :op2 (a4 / act-02
                              :mod (d / diplomacy)))))
      :time (m2 / month
            :mod (l / last)
            :time-of (b / be-located-at-91
                  :ARG1 g
                  :ARG2 (p3 / power))))

# ::id PROXY_LTW_ENG_20081115_0076.26 ::date 2013-08-08T20:55:49 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The International Atomic Energy Agency is expected to release a report critical of Iran next week.
# ::save-date Wed Sep 4, 2013 ::file PROXY_LTW_ENG_20081115_0076_26.txt
(e / expect-01
      :ARG1 (r / release-01
            :ARG0 (o / organization :wiki "International_Atomic_Energy_Agency"
                  :name (n / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency"))
            :ARG1 (t / thing
                  :ARG1-of (r2 / report-01)
                  :ARG0-of (c / criticize-01
                        :ARG1 (c2 / country :wiki "Iran"
                              :name (n2 / name :op1 "Iran"))))
            :time (w / week
                  :mod (n3 / next))))

# ::id PROXY_LTW_ENG_20081115_0076.27 ::date 2013-08-08T20:59:58 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The International Atomic Energy Agency is the United Nations's nuclear watchdog agency.
# ::save-date Fri Aug 30, 2013 ::file PROXY_LTW_ENG_20081115_0076_27.txt
(a / agency
      :mod (w / watchdog
            :mod (n2 / nucleus))
      :mod (o2 / organization :wiki "United_Nations"
            :name (n3 / name :op1 "United" :op2 "Nations"))
      :domain (o / organization :wiki "International_Atomic_Energy_Agency"
            :name (n / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency")))

# ::id PROXY_LTW_ENG_20081115_0076.28 ::date 2013-08-08T21:05:37 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Due to the Act that no new initiatives regarding Iran's nuclear program emerged from the 081113 Paris talks the hopes of imposing another set of United Nations Security Council sanctions before the end of President Bush's term were decreasing.
# ::save-date Fri Feb 5, 2016 ::file PROXY_LTW_ENG_20081115_0076_28.txt
(c2 / cause-01
      :ARG0 (e2 / emerge-01 :polarity -
            :ARG0 (i2 / initiative
                  :ARG1-of (n4 / new-01)
                  :topic (p2 / program
                        :mod (n5 / nucleus)
                        :mod (c3 / country :wiki "Iran" :name (n6 / name :op1 "Iran"))))
            :ARG1 (t / talk-01
                  :location (c / city :wiki "Paris" :name (n2 / name :op1 "Paris"))
                  :time (d / date-entity :day 13 :month 11 :year 2008)))
      :ARG1 (d2 / decrease-01
            :ARG1 (h / hopeful-03
                  :ARG1 (i / impose-01
                        :ARG1 (s2 / set
                              :consist-of (s / sanction-02
                                    :ARG0 (o / organization :wiki "United_Nations_Security_Council" :name (n3 / name :op1 "United" :op2 "Nations" :op3 "Security" :op4 "Council")))
                              :mod (a / another))
                        :time (b / before
                              :op1 (e / end-01
                                    :ARG1 (t2 / term
                                          :poss (p3 / person :wiki "George_W._Bush" :name (n / name :op1 "Bush")
                                                :ARG0-of (h2 / have-org-role-91
                                                      :ARG2 (p / president))))))))))

# ::id PROXY_LTW_ENG_20081115_0076.29 ::date 2013-08-08T21:37:56 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt While diplomatic maneuvering is taking place Iran continues to work towards mastering nuclear and missile technology.
# ::save-date Tue Jun 9, 2015 ::file PROXY_LTW_ENG_20081115_0076_29.txt
(c / continue-01
      :ARG0 (c2 / country :wiki "Iran" :name (n / name :op1 "Iran"))
      :ARG1 (w / work-06
            :ARG0 c2
            :ARG4 (m / master-01
                  :ARG0 c2
                  :ARG1 (a / and
                        :op1 (t / technology
                              :mod (n2 / nucleus))
                        :op2 (t2 / technology
                              :mod (m2 / missile))))
            :direction (t3 / toward))
      :time (m3 / maneuver-01
            :mod (d / diplomacy)))

# ::id PROXY_LTW_ENG_20081115_0076.30 ::date 2013-08-08T21:47:44 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Some Israeli officials have stated their alarm about Iran's test-firing this week of a solid-fuel, two-stage rocket with a range of 1200 miles.
# ::save-date Sun Jul 26, 2015 ::file PROXY_LTW_ENG_20081115_0076_30.txt
(s / state-01
      :ARG0 (p / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Israel" :name (n / name :op1 "Israel"))
                  :ARG2 (o / official))
            :quant (s2 / some))
      :ARG1 (a / alarm-01
            :ARG0 (t / test-01
                  :ARG0 (c2 / country :wiki "Iran" :name (n2 / name :op1 "Iran"))
                  :ARG1 (f / fire-01
                        :ARG1 (r / rocket
                              :mod (s3 / stage :quant 2)
                              :mod (f2 / fuel
                                    :ARG1-of (s4 / solid-02))
                              :ARG1-of (r2 / range-01
                                    :ARG2 (d / distance-quantity :quant 1200
                                          :unit (m / mile)))))
                  :time (w / week
                        :mod (t2 / this)))
            :ARG1 p))

# ::id PROXY_LTW_ENG_20081115_0076.31 ::date 2013-08-08T22:04:23 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The city of Tel Aviv is fewer than 650 miles from Iranian territory.
# ::save-date Tue Feb 23, 2016 ::file PROXY_LTW_ENG_20081115_0076_31.txt
(b / be-located-at-91
      :ARG1 (c / city :wiki "Tel_Aviv" :name (n / name :op1 "Tel" :op2 "Aviv"))
      :ARG2 (r / relative-position
            :op1 (t / territory
                  :location (c2 / country :wiki "Iran" :name (n2 / name :op1 "Iran")))
            :quant (l / less-than :quant 650
                  :unit (m / mile))))

# ::id PROXY_NYT_ENG_20020406_0118.1 ::date 2013-08-01T08:14:10 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2002-04-06
# ::save-date Thu Aug 1, 2013 ::file PROXY_NYT_ENG_20020406_0118_1.txt
(d / date-entity :year 2002 :month 4 :day 6)

# ::id PROXY_NYT_ENG_20020406_0118.2 ::date 2013-08-01T08:14:18 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Russian Federation (RU)
# ::save-date Thu Aug 1, 2013 ::file PROXY_NYT_ENG_20020406_0118_2.txt
(c / country :wiki "Russia"
      :name (n / name :op1 "Russian" :op2 "Federation"))

# ::id PROXY_NYT_ENG_20020406_0118.3 ::date 2013-08-01T19:58:38 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; science; energy; weapons
# ::save-date Thu Aug 1, 2013 ::file PROXY_NYT_ENG_20020406_0118_3.txt
(a / and
      :op1 (i / international)
      :op2 (s / science)
      :op3 (e / energy)
      :op4 (w / weapon))

# ::id PROXY_NYT_ENG_20020406_0118.4 ::date 2013-07-26 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt A high-security Russian laboratory complex storing anthrax, plague and other deadly bacteria faces loosing electricity for lack of payment to the mosenergo electric utility.
# ::save-date Sun Jul 26, 2015 ::file PROXY_NYT_ENG_20020406_0118_4.txt
(f / face-01
      :ARG0 (c / complex
            :mod (l / laboratory)
            :mod (c2 / country :wiki "Russia" :name (n / name :op1 "Russia"))
            :mod (s / security
                  :ARG1-of (h / high-02))
            :ARG2-of (s2 / store-01
                  :ARG1 (a / and
                        :op1 (a2 / anthrax)
                        :op2 (p / plague)
                        :op3 (b / bacterium
                              :ARG0-of (k / kill-01)
                              :mod (o / other)))))
      :ARG1 (l2 / lose-02
            :ARG0 c
            :ARG1 (e / electricity))
      :ARG1-of (c3 / cause-01
            :ARG0 (l3 / lack-01
                  :ARG0 c
                  :ARG1 (p2 / pay-01
                        :ARG0 c
                        :ARG2 (u2 / utility :wiki "Mosenergo" :name (n3 / name :op1 "Mosenergo")
                              :mod (e2 / electricity))))))

# ::id PROXY_NYT_ENG_20020406_0118.5 ::date 2013-08-02T07:54:30 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A large repository of anthrax, plague and other deadly bacteria stored in a high-security Russian laboratory complex 100 miles south of Moscow is facing the threat of loosing electricity.
# ::save-date Sun Jul 26, 2015 ::file PROXY_NYT_ENG_20020406_0118_5.txt
(t2 / threaten-01
      :ARG0 (r / repository
            :mod (l / large)
            :consist-of (a / and
                  :op1 (a2 / anthrax)
                  :op2 (p / plague)
                  :op3 (b / bacterium
                        :mod (o / other))
                  :ARG0-of (k / kill-01))
            :ARG1-of (s / store-01
                  :ARG2 (c / complex
                        :mod (l3 / laboratory)
                        :mod (c2 / country :wiki "Russia" :name (n / name :op1 "Russia"))
                        :mod (s2 / security
                              :ARG1-of (h / high-02))
                        :location (r2 / relative-position
                              :op1 (c3 / city :wiki "Moscow" :name (n2 / name :op1 "Moscow"))
                              :quant (d / distance-quantity :quant 100
                                    :unit (m / mile))
                              :direction (s4 / south)))))
      :ARG1 (l2 / lose-02
            :ARG0 r
            :ARG1 (e / electricity)))

# ::id PROXY_NYT_ENG_20020406_0118.6 ::date 2013-08-02T07:59:40 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt An official from the Moscow region's mosenergo electric utility arrived recently at the Russian laboratory complex and threatened to turn off the electricity for lack of payment.
# ::save-date Thu Jan 16, 2014 ::file PROXY_NYT_ENG_20020406_0118_6.txt
(a2 / and
      :op1 (a / arrive-01
            :ARG1 (p2 / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (u2 / utility :wiki "Mosenergo"
                              :name (n4 / name :op1 "Mosenergo")
                              :location (r / region
                                    :mod (c2 / city :wiki "Moscow"
                                          :name (n2 / name :op1 "Moscow")))
                              :mod (e / electricity))
                        :ARG2 (o / official)))
            :ARG4 (c3 / complex
                  :mod (l / laboratory)
                  :mod (c4 / country :wiki "Russia"
                        :name (n3 / name :op1 "Russia")))
            :time (r2 / recent))
      :op2 (t / threaten-01
            :ARG0 p2
            :ARG1 (t2 / turn-off-07
                  :ARG0 p2
                  :ARG1 (e2 / electricity)
                  :ARG1-of (c5 / cause-01
                        :ARG0 (l2 / lack-01
                              :ARG1 (p / pay-01))))))

# ::id PROXY_NYT_ENG_20020406_0118.7 ::date 2013-08-02T08:03:15 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Russian laboratory complex is a 90-building campus and served as the location for Russia's secret biological weapons program in the Soviet era.
# ::save-date Tue Dec 16, 2014 ::file PROXY_NYT_ENG_20020406_0118_7.txt
(a / and
      :op1 (c / campus
            :consist-of (b / building :quant 90)
            :domain (c2 / complex
                  :mod (l / laboratory)
                  :mod (c3 / country :wiki "Russia" :name (n / name :op1 "Russia"))))
      :op2 (s / serve-01
            :ARG0 c
            :ARG1 (l2 / location
                  :location-of (p / program
                        :topic (w / weapon
                              :mod (b2 / biology))
                        :mod (s2 / secret)))
            :time (e / era
                  :mod (c4 / country :wiki "Soviet_Union" :name (n2 / name :op1 "Soviet" :op2 "Union")))))

# ::id PROXY_NYT_ENG_20020406_0118.8 ::date 2013-08-02T08:06:03 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt An incorrect headline in the newspaper Izvestia stated that deadly viruses from a Moscow regional depository threaten Moscow.
# ::save-date Sun Jul 26, 2015 ::file PROXY_NYT_ENG_20020406_0118_8.txt
(s / state-01
      :ARG0 (h / headline
            :ARG1-of (c / correct-02 :polarity -)
            :medium (n / newspaper :wiki "Izvestia" :name (n2 / name :op1 "Izvestia")))
      :ARG1 (t / threaten-01
            :ARG0 (v / virus
                  :ARG0-of (k / kill-01)
                  :source (d2 / depository
                        :mod (r / region)
                        :mod (c2 / city :wiki "Moscow" :name (n3 / name :op1 "Moscow"))))
            :ARG2 c2))

# ::id PROXY_NYT_ENG_20020406_0118.9 ::date 2013-08-02T13:26:03 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt There are no viruses at the State Scientific Center of applied Microbiology in obolensk.
# ::save-date Wed Aug 7, 2013 ::file PROXY_NYT_ENG_20020406_0118_9.txt
(b / be-located-at-91
      :ARG1 (v / virus :polarity -)
      :ARG2 (r / research-institute :wiki -
            :name (n / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology")
            :location (c / city :wiki -
                  :name (n2 / name :op1 "Obolensk"))))

# ::id PROXY_NYT_ENG_20020406_0118.10 ::date 2013-08-02T13:28:48 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt At the State Scientific Center of applied microbiology there is every kind of deadly bacteria that was studied for use in the secret biological weapons program of the Soviet Union.
# ::save-date Tue Nov 3, 2015 ::file PROXY_NYT_ENG_20020406_0118_10.txt
(b3 / be-located-at-91
      :ARG1 (b4 / bacterium
            :mod (k / kind
                  :mod (e / every))
            :ARG1-of (s / study-01
                  :purpose (u / use-01
                        :ARG1 b4
                        :ARG2 (p / program
                              :poss (c / country :wiki "Soviet_Union" :name (n2 / name :op1 "Soviet" :op2 "Union"))
                              :topic (w / weapon
                                    :mod (b2 / biology))
                              :mod (s2 / secret))))
            :ARG0-of (k2 / kill-01))
      :ARG2 (r / research-institute :wiki - :name (n / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology")))

# ::id PROXY_NYT_ENG_20020406_0118.11 ::date 2013-08-02T13:31:41 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A large virus repository is located in Siberia.
# ::save-date Thu Aug 15, 2013 ::file PROXY_NYT_ENG_20020406_0118_11.txt
(b / be-located-at-91
      :ARG1 (r / repository
            :mod (v / virus)
            :mod (l / large))
      :ARG2 (c / country-region :wiki "Siberia"
            :name (n / name :op1 "Siberia")))

# ::id PROXY_NYT_ENG_20020406_0118.12 ::date 2013-08-02T13:33:11 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Both Russian and Western officials have stated that it is unlikely that any public health threat would result from a power cutoff at the State Scientific Center of applied microbiology.
# ::save-date Mon Nov 2, 2015 ::file PROXY_NYT_ENG_20020406_0118_12.txt
(s / state-01
      :ARG0 (a / and
            :op1 (p3 / person
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (c / country :wiki "Russia" :name (n / name :op1 "Russia"))
                        :ARG2 (o3 / official)))
            :op2 (p4 / person
                  :ARG0-of (h3 / have-org-role-91
                        :ARG1 (w / world-region :wiki "Western_world" :name (n2 / name :op1 "West"))
                        :ARG2 (o4 / official))))
      :ARG1 (l / likely-01 :polarity -
            :ARG1 (r / result-01
                  :ARG1 (c2 / cut-off-04
                        :ARG1 (p2 / power)
                        :location (r2 / research-institute :wiki - :name (n3 / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology")))
                  :ARG2 (t / threaten-01
                        :ARG1 (h / healthy
                              :domain (p / public))
                        :mod (a2 / any)))))

# ::id PROXY_NYT_ENG_20020406_0118.13 ::date 2013-08-02T13:36:32 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Russian and Western officials have stated that there is enough uncertainty that they could not be positive a loss of power at the State Scientific Center of applied microbiology would not cause a public health threat.
# ::save-date Mon Nov 2, 2015 ::file PROXY_NYT_ENG_20020406_0118_13.txt
(s / state-01
      :ARG0 (a / and
            :op1 (p2 / person
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (c / country :wiki "Russia" :name (n / name :op1 "Russia"))
                        :ARG2 (o / official)))
            :op2 (p5 / person
                  :ARG0-of (h3 / have-org-role-91
                        :ARG1 (w / world-region :wiki "Western_world" :name (n2 / name :op1 "West"))
                        :ARG2 (o2 / official))))
      :ARG1 (c2 / certainty :polarity -
            :mod (e / enough)
            :ARG0-of (c3 / cause-01
                  :ARG1 (p / possible-01 :polarity -
                        :ARG1 (k / know-01
                              :ARG1 (c4 / cause-01
                                    :ARG0 (l / lose-02
                                          :ARG1 (p3 / power)
                                          :location (r / research-institute :wiki - :name (n3 / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology")))
                                    :ARG1 (t / threat
                                          :mod (h / healthy
                                                :domain (p4 / public)))))))))

# ::id PROXY_NYT_ENG_20020406_0118.14 ::date 2013-08-02T13:39:38 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt General Nikolai N. Urakov stated by telephone that the State Scientific Center of applied microbiology has quite reliable systems of protection in case of emergency.
# ::save-date Tue Jul 7, 2015 ::file PROXY_NYT_ENG_20020406_0118_14.txt
(s / state-01
      :ARG0 (p2 / person :wiki - :name (n / name :op1 "Nikolai" :op2 "N." :op3 "Urakov")
            :ARG0-of (h2 / have-org-role-91
                  :ARG2 (g / general)))
      :ARG1 (h / have-03
            :ARG0 (r2 / research-institute :wiki - :name (n2 / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology"))
            :ARG1 (s2 / system
                  :ARG1-of (r / rely-01
                        :degree (q / quite)
                        :ARG1-of (p3 / possible-01))
                  :ARG0-of (p / protect-01
                        :condition (e / emergency))))
      :medium (t / telephone))

# ::id PROXY_NYT_ENG_20020406_0118.15 ::date 2013-08-02T13:41:54 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt General Nikolai N. Urakov is the longtime director of the the State Scientific Center of applied microbiology.
# ::save-date Mon Sep 16, 2013 ::file PROXY_NYT_ENG_20020406_0118_15.txt
(h / have-org-role-91
      :ARG0 (p / person :wiki -
            :name (n2 / name :op1 "Nikolai" :op2 "N." :op3 "Urakov")
            :ARG0-of (h2 / have-org-role-91
                  :ARG2 (g / general)))
      :ARG1 (r / research-institute :wiki -
            :name (n / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology"))
      :ARG2 (d2 / director)
      :duration (l / longtime))

# ::id PROXY_NYT_ENG_20020406_0118.16 ::date 2013-08-02T13:43:09 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The State scientific center of applied microbiology has been working with Western scientists to convert the complex into a biomedical manufacturing site.
# ::save-date Thu Nov 27, 2014 ::file PROXY_NYT_ENG_20020406_0118_16.txt
(w / work-01
      :ARG0 (r / research-institute :wiki - :name (n / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology"))
      :ARG1 (c / convert-01
            :ARG0 (a / and
                  :op1 r
                  :op2 s)
            :ARG1 (c2 / complex)
            :ARG2 (s2 / site
                  :location-of (m2 / manufacture-01
                        :mod (b / biomedicine))))
      :ARG3 (s / scientist
            :mod (w2 / world-region :wiki "Western_world" :name (n2 / name :op1 "West"))))

# ::id PROXY_NYT_ENG_20020406_0118.17 ::date 2013-08-02T13:45:17 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt General Nikolai N. Urakov stated by telephone that the people at the State Scientific Center of applied microbiology are scared by this threat of a sudden shutdown of electricity because it is a kind of psychological pressure on the people at the State Scientific Center of applied microbiology.
# ::save-date Mon Nov 2, 2015 ::file PROXY_NYT_ENG_20020406_0118_17.txt
(s / state-01
      :ARG0 (p4 / person :wiki - :name (n / name :op1 "Nikolai" :op2 "N." :op3 "Urakov")
            :ARG0-of (h2 / have-org-role-91
                  :ARG2 (g / general)))
      :ARG1 (s4 / scare-01
            :ARG1 (p / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (r / research-institute :wiki - :name (n2 / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology"))))
            :ARG2 (t2 / threaten-01
                  :ARG1 (s2 / shut-down-05
                        :ARG1 (e / electricity)
                        :mod (s3 / sudden))
                  :mod (t3 / this))
            :ARG1-of (c / cause-01
                  :ARG0 (p2 / pressure-01
                        :ARG0 t2
                        :ARG1 p
                        :mod (p3 / psychology)
                        :mod (k / kind))))
      :medium (t / telephone))

# ::id PROXY_NYT_ENG_20020406_0118.18 ::date 2013-08-02T13:48:24 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt General Nikolai N. Urakov stated by telephone that in the event of a power shutdown at the State Scientific Center of applied microbiology scientists must destroy all bacteriological experiments under way.
# ::save-date Thu Jan 16, 2014 ::file PROXY_NYT_ENG_20020406_0118_18.txt
(s / state-01
      :ARG0 (p2 / person :wiki -
            :name (n / name :op1 "Nikolai" :op2 "N." :op3 "Urakov")
            :ARG0-of (h2 / have-org-role-91
                  :ARG2 (g / general)))
      :ARG1 (h / have-condition-91
            :ARG1 (o / obligate-01
                  :ARG1 (s2 / scientist)
                  :ARG2 (d / destroy-01
                        :ARG0 s2
                        :ARG1 (e / experiment-01
                              :ARG1 (b / bacteriology)
                              :mod (a / all)
                              :prep-under (w / way))))
            :ARG2 (s3 / shut-down-05
                  :ARG1 (p / power)
                  :location (r / research-institute :wiki -
                        :name (n2 / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology"))))
      :medium (t / telephone))

# ::id PROXY_NYT_ENG_20020406_0118.19 ::date 2013-08-02T13:52:49 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt General Nikolai N. Urakov would like the United States and Western countries that have contributed about 6 million United States dollars to the transformation of the former bioweapons complex to contribute another 500000 United States dollars per year to pay the State Scientific Center of applied microbiology's electric bills and arrears.
# ::save-date Wed Apr 9, 2014 ::file PROXY_NYT_ENG_20020406_0118_19.txt
(l / like-02
      :ARG0 (p2 / person :wiki -
            :name (n / name :op1 "Nikolai" :op2 "N." :op3 "Urakov")
            :ARG0-of (h / have-org-role-91
                  :ARG2 (g / general)))
      :ARG1 (c / contribute-01
            :ARG0 (a / and
                  :op1 (c2 / country :wiki "United_States"
                        :name (n2 / name :op1 "United" :op2 "States"))
                  :op2 (c3 / country
                        :location (w / world-region :wiki "Western_world"
                              :name (n3 / name :op1 "West")))
                  :ARG0-of (c4 / contribute-01
                        :ARG1 (a7 / about
                              :op1 (m / monetary-quantity :quant 6000000
                                    :unit (d / dollar
                                          :mod c2)))
                        :ARG2 (t / transform-01
                              :ARG1 (c5 / complex
                                    :mod (b3 / bioweapon)
                                    :time (f / former)))))
            :ARG1 (r2 / rate-entity-91
                  :ARG1 (m2 / monetary-quantity :quant 500000
                        :unit d
                        :mod (a6 / another))
                  :ARG2 (t2 / temporal-quantity :quant 1
                        :unit (y / year)))
            :purpose (p / pay-01
                  :ARG0 a
                  :ARG1 m2
                  :ARG3 (a4 / and
                        :op1 (b2 / bill
                              :mod (e / electric))
                        :op2 (a5 / arrear)
                        :poss (r / research-institute :wiki -
                              :name (n4 / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology"))))))

# ::id PROXY_NYT_ENG_20020406_0118.20 ::date 2013-08-02T16:27:06 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt An American scientist who works closely with the State Scientific Center of applied microbiology stated that the Russian government was responsible for paying for the State Scientific Center of applied microbiology's electric bills.
# ::save-date Thu Feb 4, 2016 ::file PROXY_NYT_ENG_20020406_0118_20.txt
(s / state-01
      :ARG0 (s2 / scientist
            :mod (c / country :wiki "United_States" :name (n / name :op1 "America"))
            :ARG0-of (w / work-01
                  :ARG3 (r2 / research-institute :wiki - :name (n2 / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology"))
                  :ARG1-of (c2 / close-10)))
      :ARG1 (r / responsible-03
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 (c3 / country :wiki "Russia" :name (n3 / name :op1 "Russia"))))
            :ARG1 (p / pay-01
                  :ARG0 g
                  :ARG3 (b / bill
                        :mod (e / electric)
                        :poss r2))))

# ::id PROXY_NYT_ENG_20020406_0118.21 ::date 2013-08-03T08:01:03 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Western aid for conversion of General Nikolai N. Urakov's one time bioweapons laboratory peaked in 970000 because it was learned that Iran had made offers to the State Scientific Center of applied microbiology to purchase its expertise.
# ::save-date Wed Mar 2, 2016 ::file PROXY_NYT_ENG_20020406_0118_21.txt
(p / peak-01
      :ARG1 (a / aid-01
            :ARG0 (w / world-region :wiki "Western_world" :name (n / name :op1 "West"))
            :ARG1 (c / convert-01
                  :ARG1 (l / laboratory
                        :mod (b2 / bioweapon)
                        :poss (p3 / person :wiki - :name (n2 / name :op1 "Nikolai" :op2 "N." :op3 "Urakov")
                              :ARG0-of (h / have-org-role-91
                                    :ARG2 (g / general)))
                        :time (o / one))))
      :time (d / date-entity :year 1997)
      :ARG1-of (c2 / cause-01
            :ARG0 (l2 / learn-01
                  :ARG1 (o2 / offer-01
                        :ARG0 (c3 / country :wiki "Iran" :name (n3 / name :op1 "Iran"))
                        :ARG1 (p2 / purchase-01
                              :ARG0 c3
                              :ARG1 (e / expert-01
                                    :ARG1 r))
                        :ARG3 (r / research-institute :wiki - :name (n4 / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology"))))))

# ::id PROXY_NYT_ENG_20020406_0118.22 ::date 2013-08-03T08:04:31 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Russian scientists and military leaders who now depend on Western financing to destroy nuclear, chemical and biological weapons have been known to orchestrate a sense of crisis to increase financing.
# ::save-date Wed Mar 18, 2015 ::file PROXY_NYT_ENG_20020406_0118_22.txt
(k / know-01
      :ARG1 (o / orchestrate-01
            :ARG0 (a2 / and
                  :op1 (s / scientist
                        :mod (c / country :wiki "Russia" :name (n / name :op1 "Russia")))
                  :op2 (p / person
                        :ARG0-of (l / lead-02
                              :ARG1 (m / military)))
                  :ARG0-of (d / depend-01
                        :ARG1 (f / finance-01
                              :ARG0 (w / world-region :wiki "Western_world" :name (n3 / name :op1 "West")))
                        :time (n2 / now)
                        :purpose (d2 / destroy-01
                              :ARG0 f
                              :ARG1 (a3 / and
                                    :op1 (w3 / weapon
                                          :mod (n4 / nucleus))
                                    :op2 (w4 / weapon
                                          :mod (c2 / chemical))
                                    :op3 (w5 / weapon
                                          :mod (b / biology))))))
            :ARG1 (s2 / sense-01
                  :ARG1 (c3 / crisis))
            :purpose (i / increase-01
                  :ARG0 s2
                  :ARG1 (f2 / finance-01))))

# ::id PROXY_NYT_ENG_20020406_0118.23 ::date 2013-08-03T08:08:35 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt American scientist Randall Lee Beatty is working on the conversion of the State Scientific Center of applied Microbiology in obolensk.
# ::save-date Thu Jan 16, 2014 ::file PROXY_NYT_ENG_20020406_0118_23.txt
(w / work-01
      :ARG0 (s / scientist :wiki -
            :name (n / name :op1 "Randall" :op2 "Lee" :op3 "Beatty")
            :mod (c / country :wiki "United_States"
                  :name (n2 / name :op1 "America")))
      :ARG1 (c2 / convert-01
            :ARG0 s
            :ARG1 (r / research-institute :wiki -
                  :name (n3 / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology")
                  :location (c3 / city :wiki -
                        :name (n4 / name :op1 "Obolensk")))))

# ::id PROXY_NYT_ENG_20020406_0118.24 ::date 2013-08-03T08:10:09 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Beatty stated that this threat to cut electricity to the State Scientific Center of applied microbiology is a crisis.
# ::save-date Thu Jan 16, 2014 ::file PROXY_NYT_ENG_20020406_0118_24.txt
(s / state-01
      :ARG0 (p / person :wiki -
            :name (n / name :op1 "Beatty"))
      :ARG1 (c2 / crisis
            :domain (t / threaten-01
                  :ARG1 (c / cut-02
                        :ARG1 (e / electricity)
                        :location (r / research-institute :wiki -
                              :name (n2 / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology")))
                  :mod (t2 / this))))

# ::id PROXY_NYT_ENG_20020406_0118.25 ::date 2013-08-03T08:11:47 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Randall Lee Beatty is a Director of the International Science and Technology Center.
# ::save-date Mon Sep 16, 2013 ::file PROXY_NYT_ENG_20020406_0118_25.txt
(h / have-org-role-91
      :ARG0 (p / person :wiki -
            :name (n2 / name :op1 "Randall" :op2 "Lee" :op3 "Beatty"))
      :ARG1 (r / research-institute :wiki "International_Science_and_Technology_Center"
            :name (n / name :op1 "International" :op2 "Science" :op3 "and" :op4 "Technology" :op5 "Center"))
      :ARG2 (d2 / director))

# ::id PROXY_NYT_ENG_20020406_0118.26 ::date 2013-08-03T08:13:20 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The International Science and Technology Center finances approximately half of General Nikolai N. Urakov's budget to support about 350 Russian biowarfare scientists and technicians.
# ::save-date Wed Sep 18, 2013 ::file PROXY_NYT_ENG_20020406_0118_26.txt
(f / finance-01
      :ARG0 (r / research-institute :wiki "International_Science_and_Technology_Center"
            :name (n / name :op1 "International" :op2 "Science" :op3 "and" :op4 "Technology" :op5 "Center"))
      :ARG1 (m2 / monetary-quantity
            :ARG1-of (i2 / include-91
                  :ARG2 (m / monetary-quantity
                        :ARG1-of (b / budget-01
                              :ARG2 (s / support-01
                                    :ARG0 r
                                    :ARG1 (a2 / about
                                          :op1 (a3 / and :quant 350
                                                :op1 (s2 / scientist)
                                                :op2 (t / technician)
                                                :mod (c / country :wiki "Russia"
                                                      :name (n3 / name :op1 "Russia"))
                                                :mod (b2 / biowarfare))))))
                  :ARG3 (a / approximately :op1 "1/2"))
            :poss (p / person :wiki -
                  :name (n2 / name :op1 "Nikolai" :op2 "N." :op3 "Urakov")
                  :ARG0-of (h2 / have-org-role-91
                        :ARG2 (g / general)))))

# ::id PROXY_NYT_ENG_20020406_0118.27 ::date 2013-08-03T09:10:24 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Randall Lee Beatty stated that it is known that the State Scientific Center of applied microbiology has not paid its electricity bill for 14 months.
# ::save-date Thu Jan 16, 2014 ::file PROXY_NYT_ENG_20020406_0118_27.txt
(s / state-01
      :ARG0 (p / person :wiki -
            :name (n / name :op1 "Randall" :op2 "Lee" :op3 "Beatty"))
      :ARG1 (k / know-01
            :ARG1 (p2 / pay-01 :polarity -
                  :ARG0 (r / research-institute :wiki -
                        :name (n2 / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology"))
                  :ARG1 (b / bill
                        :mod (e / electricity)
                        :poss r)
                  :duration (t / temporal-quantity :quant 14
                        :unit (m / month)))))

# ::id PROXY_NYT_ENG_20020406_0118.28 ::date 2013-08-03T15:05:35 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Randall Lee Beatty stated that the State Scientific Center of applied microbiology is one of the important archives for dangerous pathogens in the world and it would be a shame if those archives were destroyed for not paying the electricity utility.
# ::save-date Mon Nov 2, 2015 ::file PROXY_NYT_ENG_20020406_0118_28.txt
(s / state-01
      :ARG0 (p / person :wiki - :name (n / name :op1 "Randall" :op2 "Lee" :op3 "Beatty"))
      :ARG1 (a2 / and
            :op1 (i / include-91
                  :ARG1 (r / research-institute :wiki - :name (n2 / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology"))
                  :ARG2 (l / location
                        :ARG2-of (a / archive-01
                              :ARG1 (p2 / pathogen
                                    :mod (d / danger)))
                        :mod (i2 / important
                              :degree (m / most))
                        :location (w / world)))
            :op2 (s2 / shame-01
                  :ARG0 (d2 / destroy-01
                        :ARG1 l
                        :ARG1-of (c / cause-01
                              :ARG0 (p3 / pay-01 :polarity -
                                    :ARG3 (u / utility
                                          :mod (e / electricity))))))))

# ::id PROXY_NYT_ENG_20020406_0118.29 ::date 2013-08-03T15:11:15 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Approximately 3000 strains of bacteria are stored at the State Scientific Center of applied microbiology and many of the bacteria are stored in cryogenic casks cooled with liquid nitrogen and isolated from the environment by layered enclosures and oversize air-handling systems that all depend on electricity to function.
# ::save-date Wed May 20, 2015 ::file PROXY_NYT_ENG_20020406_0118_29.txt
(a2 / and
      :op1 (s / store-01
            :ARG1 (b3 / bacterium
                  :mod (s2 / strain
                        :quant (a / approximately :op1 3000)))
            :ARG2 (r / research-institute :wiki - :name (n / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology")))
      :op2 (s3 / store-01
            :ARG1 (b2 / bacterium
                  :quant (m / many)
                  :ARG1-of (i2 / include-91
                        :ARG2 b3))
            :ARG2 (c / cask
                  :mod (c2 / cryogen)
                  :ARG1-of (c3 / cool-01
                        :manner (n2 / nitrogen
                              :mod (l / liquid)))
                  :ARG1-of (i / isolate-01
                        :ARG2 (e / environment)
                        :manner (a3 / and
                              :op1 (e4 / enclosure
                                    :ARG1-of (l2 / layer-00))
                              :op2 (s4 / system
                                    :ARG0-of (h / handle-01
                                          :ARG1 (a4 / air))
                                    :mod (o2 / oversize))
                              :ARG0-of (d / depend-01
                                    :ARG1 (e3 / electricity)
                                    :purpose (f / function-01
                                          :ARG0 a3))
                              :mod (a5 / all))))))

# ::id PROXY_NYT_ENG_20020406_0118.30 ::date 2013-08-03T15:25:15 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The greatest danger from a shutdown of electric power at the State Scientific Center of applied microbiology would be the defrosting of live germs that are currently preserved in a frozen state.
# ::save-date Sat Jan 25, 2014 ::file PROXY_NYT_ENG_20020406_0118_30.txt
(d / danger
      :mod (g / great
            :degree (m / most))
      :source (s / shut-down-05
            :ARG1 (p / power
                  :mod (e / electric))
            :location (r / research-institute :wiki -
                  :name (n / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology")))
      :domain (d2 / defrost-01
            :ARG1 (g2 / germ
                  :ARG0-of (l / live-01)
                  :ARG1-of (p2 / preserve-01
                        :mod (s2 / state
                              :mod (f / freeze-01))
                        :time (c / current)))))

# ::id PROXY_NYT_ENG_20020406_0118.31 ::date 2013-08-03T15:35:08 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A biological warfare expert at the Monterey Institute of International Studies named Raymond zilinskas stated that the main threat from cutting power to the State Scientific Center of applied microbiology would be to the organisms themselves rather than that they might escape.
# ::save-date Tue Nov 25, 2014 ::file PROXY_NYT_ENG_20020406_0118_31.txt
(s / state-01
      :ARG0 (p4 / person :wiki - :name (n3 / name :op1 "Raymond" :op2 "Zilinskas")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (r / research-institute :wiki "Monterey_Institute_of_International_Studies" :name (n / name :op1 "Monterey" :op2 "Institute" :op3 "of" :op4 "International" :op5 "Studies"))
                  :ARG3 (e / expert-01
                        :ARG1 p4
                        :ARG2 (w / warfare
                              :mod (b / biology)))))
      :ARG1 (t / threaten-01
            :ARG2 (o2 / organism)
            :mod (m / main)
            :ARG1-of (c3 / cause-01
                  :ARG0 (c / cut-02
                        :ARG1 (p2 / power
                              :beneficiary (r2 / research-institute :wiki - :name (n4 / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology")))))
            :ARG1-of (i / instead-of-91
                  :ARG2 (t2 / threaten-01
                        :ARG1 (p3 / possible-01
                              :ARG1 (e2 / escape-01
                                    :ARG0 o2))
                        :ARG1-of c3))))

# ::id PROXY_NYT_ENG_20020406_0118.32 ::date 2013-08-03T15:40:42 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Raymond zilinskas stated that in the worst case the bacteria would be defrosted from minus 70 degrees and it would be a real mess to clean up afterward because it would not be known for certain whether all the bacteria was dead.
# ::save-date Sat Jan 30, 2016 ::file PROXY_NYT_ENG_20020406_0118_32.txt
(s / state-01
      :ARG0 (p / person :wiki -
            :name (n / name :op1 "Raymond" :op2 "Zilinskas"))
      :ARG1 (a / and
            :op1 (d4 / defrost-01
                  :ARG1 (b2 / bacterium)
                  :source (t / temperature-quantity :quant -70)
                  :condition (c / case-04
                        :ARG1-of (b / bad-07
                              :degree (m / most))))
            :op2 (m2 / mess
                  :ARG1-of (r / real-04)
                  :domain (c2 / clean-up-02
                        :time (a2 / afterward))
                  :ARG1-of (c3 / cause-01
                        :ARG0 (k / know-01 :polarity -
                              :ARG1 (d3 / die-01 :mode interrogative
                                    :ARG1 (b3 / bacterium
                                          :mod (a3 / all)))
                              :mod (c4 / certain))))))

# ::id PROXY_NYT_ENG_20020406_0118.33 ::date 2013-08-03T15:47:36 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The confrontation between the mosenergo electric utility and the State Scientific Center of applied Microbiology in obolensk is another example of how the basic capitalist imperative for enterprises to be self-sustaining can clash in a dangerous way with the old remnants of Soviet weapons science.
# ::save-date Thu Jan 16, 2014 ::file PROXY_NYT_ENG_20020406_0118_33.txt
(e / exemplify-01
      :ARG0 (c / confront-01
            :ARG0 (u2 / utility :wiki "Mosenergo"
                  :name (n5 / name :op1 "Mosenergo")
                  :mod (e2 / electricity))
            :ARG1 (r2 / research-institute :wiki -
                  :name (n2 / name :op1 "State" :op2 "Scientific" :op3 "Center" :op4 "of" :op5 "Applied" :op6 "Microbiology")
                  :location (c3 / city :wiki -
                        :name (n3 / name :op1 "Obolensk"))))
      :ARG1 (p / possible-01
            :ARG1 (c4 / clash-01
                  :ARG0 (i / imperative
                        :mod (c2 / capitalism)
                        :mod (b / basic)
                        :topic (s3 / sustain-01
                              :ARG0 (e3 / enterprise)
                              :ARG1 e3))
                  :ARG1 (t / thing
                        :mod (o2 / old)
                        :ARG1-of (r / remain-01
                              :source (s2 / science
                                    :mod (w2 / weapon
                                          :mod (c6 / country :wiki "Soviet_Union"
                                                :name (n4 / name :op1 "Soviet" :op2 "Union"))))))
                  :manner (d / dangerous)))
      :mod (a2 / another))

# ::id PROXY_NYT_ENG_20020406_0118.34 ::date 2013-08-03T15:57:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Due to an overdue power bill in 000000 the Russian National Power Company cut off electricity to a strategic base where nuclear missiles stood on high alert.
# ::save-date Sun Jul 26, 2015 ::file PROXY_NYT_ENG_20020406_0118_34.txt
(c5 / cause-01
      :ARG0 (b2 / bill
            :mod (p / power)
            :mod (o / overdue)
            :time (d / date-entity :year 2000))
      :ARG1 (c / cut-off-04
            :ARG0 (c2 / company :wiki "RAO_UES" :name (n / name :op1 "National" :op2 "Power" :op3 "Company")
                  :mod (c3 / country :wiki "Russia" :name (n2 / name :op1 "Russia")))
            :ARG1 (e / electricity)
            :location (b / base
                  :mod (s / strategy)
                  :location-of (s2 / stand-02
                        :ARG1 (m / missile
                              :mod (n3 / nucleus))
                        :ARG2 (a / alert-01
                              :ARG1-of (h / high-02))))))

# ::id PROXY_NYT_ENG_20020406_0118.35 ::date 2013-08-03T16:01:45 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The nuclear missile silos themselves did not lose power.
# ::save-date Sat Aug 3, 2013 ::file PROXY_NYT_ENG_20020406_0118_35.txt
(l / lose-02 :polarity -
      :ARG0 (s / silo
            :mod (m / missile
                  :mod (n / nucleus)))
      :ARG1 (p / power))

# ::id PROXY_NYT_ENG_20020406_0118.36 ::date 2013-08-03T16:02:35 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Armed troops marched to the substations and turned the power back on.
# ::save-date Wed Aug 7, 2013 ::file PROXY_NYT_ENG_20020406_0118_36.txt
(a2 / and
      :op1 (m / march-01
            :ARG0 (t / troop
                  :ARG1-of (a / arm-01))
            :destination (s / substation))
      :op2 (t2 / turn-on-13
            :ARG0 t
            :ARG1 (p / power)
            :mod (b / back)))

# ::id PROXY_NYT_ENG_20020406_0118.37 ::date 2013-08-03T16:04:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt In 010100 and 010200 the national utility, United energy systems cut power to a number of military installations around Russia.
# ::save-date Thu Jan 16, 2014 ::file PROXY_NYT_ENG_20020406_0118_37.txt
(c / cut-02
      :ARG0 (c3 / company :wiki "RAO_UES"
            :name (n2 / name :op1 "United" :op2 "Energy" :op3 "Systems")
            :mod (n / nation))
      :ARG1 (p / power
            :time (d / date-entity :year 2001 :month 1)
            :time (d2 / date-entity :year 2001 :month 2))
      :location (i2 / installation
            :mod (m / military)
            :location (a2 / around
                  :op1 (c2 / country :wiki "Russia"
                        :name (n4 / name :op1 "Russia")))
            :quant (n3 / number)))

# ::id PROXY_NYT_ENG_20020406_0118.38 ::date 2013-08-03T16:08:05 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The military installations that lost power included the Russian space forces monitoring center on the Kamchatka Peninsula.
# ::save-date Fri Jan 17, 2014 ::file PROXY_NYT_ENG_20020406_0118_38.txt
(i3 / include-01
      :ARG1 (c / center
            :ARG0-of (m2 / monitor-01
                  :ARG1 (m3 / military :wiki "Russian_Space_Forces"
                        :name (n3 / name :op1 "Russian" :op2 "Space" :op3 "Forces")))
            :location (p2 / peninsula :wiki "Kamchatka_Peninsula"
                  :name (n2 / name :op1 "Kamchatka")))
      :ARG2 (i / installation
            :mod (m / military)
            :ARG0-of (l / lose-02
                  :ARG1 (p / power))))

# ::id PROXY_NYT_ENG_20020406_0118.39 ::date 2013-08-03T17:23:31 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt In most cases of military installations having their electricity cut off the electricity has been quickly restored.
# ::save-date Sat Jan 30, 2016 ::file PROXY_NYT_ENG_20020406_0118_39.txt
(r2 / restore-01
      :ARG1 e
      :ARG1-of (q / quick-02)
      :time (c / case-04
            :ARG1 (i / installation
                  :mod (m2 / military)
                  :ARG4-of (c2 / cut-off-04
                        :ARG1 (e / electricity)))
            :quant (m3 / most)))

# ::id PROXY_NYT_ENG_20020406_0118.40 ::date 2013-08-03T17:33:56 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Often investigations show that the tug of war with the utility forces the military to spend budgeted funds for electrical power instead of diverting money for other uses.
# ::save-date Mon Nov 24, 2014 ::file PROXY_NYT_ENG_20020406_0118_40.txt
(s / show-01
      :ARG0 (i / investigate-01)
      :ARG1 (t / tug-02
            :ARG0 (a / and
                  :op1 (u2 / utility)
                  :op2 (m3 / military))
            :mod (w / war)
            :ARG0-of (f / force-01
                  :ARG1 m3
                  :ARG2 (s2 / spend-01
                        :ARG0 m3
                        :ARG1 (p / power
                              :mod (e / electricity))
                        :ARG3 (m4 / monetary-quantity
                              :ARG1-of (b / budget-01)
                              :ARG2-of (f2 / fund-01))
                        :ARG1-of (i2 / instead-of-91
                              :ARG2 (d / divert-01
                                    :ARG0 (m / military)
                                    :ARG1 (m2 / money)
                                    :ARG3 (t2 / thing
                                          :mod (o2 / other)
                                          :ARG2-of (u / use-01)))))))
      :frequency (o / often))

# ::id PROXY_NYT_ENG_20020406_0118.41 ::date 2013-08-03T17:39:04 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Some of the budgeted funds cut at times have included the building country residences for generals.
# ::save-date Fri Sep 20, 2013 ::file PROXY_NYT_ENG_20020406_0118_41.txt
(i / include-01
      :ARG1 (b / build-01
            :ARG1 (r / residence
                  :location (c / country))
            :beneficiary (p / person
                  :ARG0-of (h / have-org-role-91
                        :ARG2 (g / general))))
      :ARG2 (f / fund-01
            :ARG1-of (c2 / cut-02
                  :frequency (a / at-times))
            :ARG1-of (b2 / budget-01)
            :quant (s2 / some)))

# ::id PROXY_NYT_ENG_20040724_0084.1 ::date 2013-09-02T01:24:20 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2004-07-24
# ::save-date Mon Sep 2, 2013 ::file PROXY_NYT_ENG_20040724_0084_1.txt
(d2 / date-entity :year 2004 :month 7 :day 24)

# ::id PROXY_NYT_ENG_20040724_0084.2 ::date 2013-09-02T08:09:54 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Brazil (BR)
# ::save-date Mon Sep 2, 2013 ::file PROXY_NYT_ENG_20040724_0084_2.txt
(c / country :wiki "Brazil"
      :name (n / name :op1 "Brazil"))

# ::id PROXY_NYT_ENG_20040724_0084.3 ::date 2013-09-02T08:19:03 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; crime; Government; narcotics
# ::save-date Thu Jun 25, 2015 ::file PROXY_NYT_ENG_20040724_0084_3.txt
(a / and
      :op1 (i / international)
      :op2 (c / crime-02)
      :op3 (g / government-organization
            :ARG0-of (g2 / govern-01))
      :op4 (n / narcotic))

# ::id PROXY_NYT_ENG_20040724_0084.4 ::date 2013-09-02T08:21:44 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Brazil to implement law allowing air force to target drug trafficking aircraft in Brazilian airspace.
# ::save-date Mon Sep 16, 2013 ::file PROXY_NYT_ENG_20040724_0084_4.txt
(i / implement-01
      :ARG0 (c / country :wiki "Brazil"
            :name (n / name :op1 "Brazil"))
      :ARG1 (l / law
            :ARG0-of (a / allow-01
                  :ARG1 (t / target-01
                        :ARG0 (m / military :wiki "Brazilian_Air_Force"
                              :name (n2 / name :op1 "Air" :op2 "Force"))
                        :ARG1 (a3 / aircraft
                              :ARG0-of (t2 / traffic-01
                                    :ARG1 (d / drug)))
                        :location (a4 / airspace
                              :mod c)))))

# ::id PROXY_NYT_ENG_20040724_0084.5 ::date 2013-09-02T08:30:44 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt US concerned over liability in the event of misidentification of a civilian plane.
# ::save-date Mon Sep 9, 2013 ::file PROXY_NYT_ENG_20040724_0084_5.txt
(c / concern-01
      :ARG0 (l / liability
            :condition (m / misidentify-00
                  :ARG1 (p / plane
                        :mod (c3 / civilian))))
      :ARG1 (c2 / country :wiki "United_States"
            :name (n / name :op1 "US")))

# ::id PROXY_NYT_ENG_20040724_0084.6 ::date 2013-09-02T09:14:20 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Brazil announced that the air force will begin shooting down aircraft used in trafficking illegal drugs in Brazilian airspace.
# ::save-date Fri Aug 14, 2015 ::file PROXY_NYT_ENG_20040724_0084_6.txt
(a / announce-01
      :ARG0 (c / country :wiki "Brazil" :name (n / name :op1 "Brazil"))
      :ARG1 (b / begin-01
            :ARG0 (m / military :wiki "Brazilian_Air_Force" :name (n2 / name :op1 "Air" :op2 "Force"))
            :ARG1 (s / shoot-down-05
                  :ARG0 m
                  :ARG1 (a3 / aircraft
                        :ARG1-of (u / use-01
                              :ARG2 (t / traffic-01
                                    :ARG1 (d / drug
                                          :ARG1-of (l / legal-02 :polarity -))
                                    :location (a4 / airspace
                                          :mod c)))))))

# ::id PROXY_NYT_ENG_20040724_0084.7 ::date 2013-09-02T09:23:09 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The plan requires 8 precautionary steps before the order to shoot down a plane may be issued.
# ::save-date Mon Sep 9, 2013 ::file PROXY_NYT_ENG_20040724_0084_7.txt
(r / require-01
      :ARG0 (t / thing
            :ARG1-of (p / plan-01))
      :ARG1 (s / step :quant 8
            :mod (p2 / precaution))
      :time (b / before
            :op1 (p3 / possible-01
                  :ARG1 (i / issue-01
                        :ARG1 (o / order-01
                              :ARG2 (s2 / shoot-down-05
                                    :ARG1 (p4 / plane)))))))

# ::id PROXY_NYT_ENG_20040724_0084.8 ::date 2013-09-02T09:35:59 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Prior to the policy taking effect late 20041000 a publicity campaign will notify ranchers and others of the need to file flight plans.
# ::save-date Fri Jan 29, 2016 ::file PROXY_NYT_ENG_20040724_0084_8.txt
(n / notify-01
      :ARG0 (c / campaign-01
            :mod (p / publicity))
      :ARG1 (a / and
            :op1 (p2 / person
                  :ARG0-of (r / ranch-01))
            :op2 (p3 / person
                  :mod (o / other)))
      :ARG2 (n2 / need-01
            :ARG0 a
            :ARG1 (f / file-01
                  :ARG0 a
                  :ARG1 (p4 / plan
                        :mod (f2 / fly-01))))
      :time (p5 / prior
            :op1 (t / take-01
                  :ARG0 (p6 / policy-01)
                  :ARG1 (e / effect)
                  :time (l2 / late
                        :op1 (d2 / date-entity :year 2004 :month 10)))))

# ::id PROXY_NYT_ENG_20040724_0084.9 ::date 2013-09-02T10:42:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Law to permit such an action was originally approved in 1998 but 1995-2003 President Fernando Henrique Cardoso never put the policy into effect.
# ::save-date Fri Jan 29, 2016 ::file PROXY_NYT_ENG_20040724_0084_9.txt
(c / contrast-01
      :ARG1 (a / approve-01
            :ARG1 (l / law
                  :ARG0-of (p / permit-01
                        :ARG1 (a2 / action
                              :mod (s / such))))
            :mod (o / original)
            :time (d / date-entity :year 1998))
      :ARG2 (p2 / put-03 :polarity -
            :ARG0 (p3 / person :wiki "Fernando_Henrique_Cardoso" :name (n / name :op1 "Fernando" :op2 "Henrique" :op3 "Cardoso")
                  :ARG0-of (h / have-org-role-91
                        :ARG2 (p4 / president)
                        :time (d4 / date-interval
                              :op1 (d2 / date-entity :year 1995)
                              :op2 (d3 / date-entity :year 2003))))
            :ARG1 (p5 / policy-01)
            :ARG2 (e2 / effect)
            :time (e / ever)))

# ::id PROXY_NYT_ENG_20040724_0084.10 ::date 2013-09-02T10:58:29 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The United States dissuaded Cardoso from signing the decree out of concern that the accidental downing of civilian aircraft could expose the US government and companies to lawsuits.
# ::save-date Wed May 6, 2015 ::file PROXY_NYT_ENG_20040724_0084_10.txt
(d / dissuade-01
      :ARG0 (c / country :wiki "United_States" :name (n / name :op1 "United" :op2 "States"))
      :ARG1 (p / person :wiki "Fernando_Henrique_Cardoso" :name (n2 / name :op1 "Cardoso"))
      :ARG2 (s / sign-01
            :ARG0 p
            :ARG1 (d2 / decree))
      :ARG1-of (c2 / cause-01
            :ARG0 (c3 / concern-01
                  :ARG0 (p2 / possible-01
                        :ARG1 (e / expose-01
                              :ARG0 (d3 / down-01
                                    :ARG1 (a / aircraft
                                          :mod (c4 / civilian))
                                    :mod (a2 / accident))
                              :ARG1 (a3 / and
                                    :op1 (g / government-organization
                                          :ARG0-of (g2 / govern-01
                                                :ARG1 c))
                                    :op2 (c5 / company))
                              :ARG2 (s2 / sue-02
                                    :ARG1 a3)))
                  :ARG1 c)))

# ::id PROXY_NYT_ENG_20040724_0084.11 ::date 2013-09-02T11:21:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 20010400 the United States reduced previous support for operations targeting drug-running aircraft when a Peruvian jet shot down a small plane misidentified as a drug carrier and killed an American missionary and her child.
# ::save-date Tue Nov 3, 2015 ::file PROXY_NYT_ENG_20040724_0084_11.txt
(r / reduce-01
      :ARG0 (c / country :wiki "United_States" :name (n / name :op1 "United" :op2 "States"))
      :ARG1 (s / support-01
            :ARG0 c
            :ARG1 (o / operation
                  :ARG0-of (t / target-01
                        :ARG1 (a / aircraft
                              :ARG0-of (r2 / run-08
                                    :ARG1 (d2 / drug)))))
            :time (p / previous))
      :time (a2 / and
            :op1 (s2 / shoot-down-05
                  :ARG0 (j / jet
                        :mod (c2 / country :wiki "Peru" :name (n2 / name :op1 "Peru")))
                  :ARG1 (p2 / plane
                        :mod (s3 / small)
                        :ARG1-of (m / misidentify-00
                              :ARG2 (c3 / carrier
                                    :mod (d3 / drug)))))
            :op2 (k / kill-01
                  :ARG0 j
                  :ARG1 (a3 / and
                        :op1 (m2 / missionary
                              :mod c)
                        :op2 (p3 / person
                              :ARG0-of (h / have-rel-role-91
                                    :ARG1 m2
                                    :ARG2 (c4 / child))))))
      :time (d / date-entity :year 2001 :month 4))

# ::id PROXY_NYT_ENG_20040724_0084.12 ::date 2013-09-02T11:42:44 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Relatives of the victims sued the US government and won a settlement due to the Government's provision of intelligence and technical support to the operation.
# ::save-date Wed Nov 4, 2015 ::file PROXY_NYT_ENG_20040724_0084_12.txt
(a / and
      :op1 (s / sue-02
            :ARG0 (p2 / person
                  :ARG0-of (h / have-rel-role-91
                        :ARG1 (v / victim)
                        :ARG2 (r / relative)))
            :ARG1 (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 (c / country :wiki "United_States" :name (n / name :op1 "US")))))
      :op2 (w / win-01
            :ARG0 p2
            :ARG1 (s2 / settle-02)
            :ARG4 g
            :ARG1-of (c2 / cause-01
                  :ARG0 (p / provide-01
                        :ARG0 g
                        :ARG1 (a2 / and
                              :op1 (i / intelligence)
                              :op2 (s3 / support-01
                                    :mod (t / technical)))
                        :ARG2 (o / operation)))))

# ::id PROXY_NYT_ENG_20040724_0084.13 ::date 2013-09-02T11:57:54 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A US State Department official stated --
# ::save-date Mon Sep 9, 2013 ::file PROXY_NYT_ENG_20040724_0084_13.txt
(s / state-01
      :ARG0 (p / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (g / government-organization :wiki "United_States_Department_of_State"
                        :name (n / name :op1 "State" :op2 "Department")
                        :mod (c / country :wiki "United_States"
                              :name (n2 / name :op1 "US")))
                  :ARG2 (o / official))))

# ::id PROXY_NYT_ENG_20040724_0084.14 ::date 2013-09-02T12:01:59 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt US law may forbid assistance to countries that implement shoot-down laws under certain conditions.
# ::save-date Mon Sep 2, 2013 ::file PROXY_NYT_ENG_20040724_0084_14.txt
(p / possible-01
      :ARG1 (f / forbid-01
            :ARG0 (l / law
                  :mod (c / country :wiki "United_States"
                        :name (n / name :op1 "US")))
            :ARG1 (a / assist-01
                  :ARG1 (c2 / country
                        :ARG0-of (i / implement-01
                              :ARG1 (l2 / law
                                    :mod (s / shoot-down-05))))))
      :ARG1-of (c3 / condition-01
            :ARG2 (t / thing
                  :mod (c4 / certain))))

# ::id PROXY_NYT_ENG_20040724_0084.15 ::date 2013-09-02T12:13:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The US agrees with the Brazilian assessment that the threat posed by drug traffickers is both very serious and increasing.
# ::save-date Fri Dec 11, 2015 ::file PROXY_NYT_ENG_20040724_0084_15.txt
(a / agree-01
      :ARG0 (c / country :wiki "United_States" :name (n / name :op1 "US"))
      :ARG1 (a2 / assess-01
            :ARG0 (c2 / country :wiki "Brazil" :name (n2 / name :op1 "Brazil"))
            :ARG2 (a3 / and
                  :op1 (s / serious-02
                        :ARG1 (t / thing
                              :ARG1-of (t2 / threaten-01
                                    :ARG0 (p / person
                                          :ARG0-of (t3 / traffic-01
                                                :ARG1 (d / drug)))))
                        :degree (v / very))
                  :op2 (i / increase-01
                        :ARG1 t))))

# ::id PROXY_NYT_ENG_20040724_0084.16 ::date 2013-09-02T12:27:33 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The US government has consulted the Brazilian Government about the provisions of US law.
# ::save-date Thu Nov 27, 2014 ::file PROXY_NYT_ENG_20040724_0084_16.txt
(c / consult-01
      :ARG0 (g / government-organization
            :ARG0-of (g2 / govern-01
                  :ARG1 (c2 / country :wiki "United_States" :name (n / name :op1 "US"))))
      :ARG1 (g3 / government-organization
            :ARG0-of (g4 / govern-01
                  :ARG1 (c3 / country :wiki "Brazil" :name (n2 / name :op1 "Brazil"))))
      :ARG2 (p / provision
            :mod (l / law
                  :mod c2)))

# ::id PROXY_NYT_ENG_20040724_0084.17 ::date 2013-09-02T12:34:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Brazilian Defense Minister Jose Viegas stated that Brazil has encountered difficulties in securing US support for the plan but recent bilateral talks led to certainty that the decree would be accepted by the US government without exposing Brazil to commercial sanctions.
# ::save-date Mon Nov 2, 2015 ::file PROXY_NYT_ENG_20040724_0084_17.txt
(s / state-01
      :ARG0 (p2 / person :wiki "José_Viegas_Filho" :name (n2 / name :op1 "Jose" :op2 "Viegas")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Brazil" :name (n / name :op1 "Brazil"))
                  :ARG2 (m / minister
                        :topic (d / defend-01))))
      :ARG1 (c2 / contrast-01
            :ARG1 (e / encounter-01
                  :ARG0 c
                  :ARG1 (d2 / difficult
                        :domain (s2 / secure-01
                              :ARG0 c
                              :ARG1 (s3 / support-01
                                    :ARG0 c3
                                    :ARG1 p)
                              :ARG2 (c3 / country :wiki "United_States" :name (n3 / name :op1 "US"))
                              :ARG3 (p / plan))))
            :ARG2 (l / lead-03
                  :ARG0 (t / talk-01
                        :mod (b / bilateral)
                        :time (r / recent))
                  :ARG2 (c4 / certainty
                        :domain (a / accept-01
                              :ARG0 (g / government-organization
                                    :ARG0-of (g2 / govern-01
                                          :ARG1 c3))
                              :ARG1 (d3 / decree)
                              :manner (e2 / expose-01 :polarity -
                                    :ARG0 g
                                    :ARG1 c
                                    :ARG2 (s4 / sanction-02
                                          :ARG1 c
                                          :mod (c5 / commerce))))))))

# ::id PROXY_NYT_ENG_20040724_0084.18 ::date 2013-09-02T12:34:30 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Brazilian officials have expressed hope that the policy will be endorsed by the US before going into effect.
# ::save-date Fri Jan 29, 2016 ::file PROXY_NYT_ENG_20040724_0084_18.txt
(e / express-01
      :ARG0 (p / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Brazil" :name (n / name :op1 "Brazil"))
                  :ARG2 (o / official)))
      :ARG1 (h2 / hopeful-03
            :ARG0 p
            :ARG1 (e2 / endorse-01
                  :ARG0 (c2 / country :wiki "United_States" :name (n2 / name :op1 "US"))
                  :ARG1 (p2 / policy-01)
                  :time (b / before
                        :op1 (g / go-06
                              :ARG1 p2
                              :ARG2 (e3 / effect))))))

# ::id PROXY_NYT_ENG_20040724_0084.19 ::date 2013-09-02T12:38:45 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The US is scheduled to provide 10.2 million dollars in drug and law enforcement aid to Brazil in 2004.
# ::save-date Mon Sep 2, 2013 ::file PROXY_NYT_ENG_20040724_0084_19.txt
(s / schedule-01
      :ARG1 (c / country :wiki "United_States"
            :name (n / name :op1 "US"))
      :ARG2 (p / provide-01
            :ARG0 c
            :ARG1 (m2 / monetary-quantity :quant 10200000
                  :unit (d3 / dollar)
                  :instrument-of (a / and
                        :op1 (a2 / aid-01
                              :ARG0 c
                              :ARG2 c2
                              :mod (d4 / drug))
                        :op2 (a3 / aid-01
                              :ARG0 c
                              :ARG2 c2
                              :mod (e / enforce-01
                                    :ARG1 (l / law)))))
            :ARG2 (c2 / country :wiki "Brazil"
                  :name (n2 / name :op1 "Brazil")))
      :ARG3 (d2 / date-entity :year 2004))

# ::id PROXY_NYT_ENG_20040724_0084.20 ::date 2013-09-03T08:02:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Former air force chief and current Director of the Air Institute at estacio de sa University in Rio de Janeiro General Mauro Jose Miranda gandra stated that the measure was a courageous step by the Government but the impact may be more political than practical because of self-imposed restrictions by the Brazilian government.
# ::save-date Thu Jul 16, 2015 ::file PROXY_NYT_ENG_20040724_0084_20.txt
(s / state-01
      :ARG0 (p4 / person :wiki - :name (n / name :op1 "Mauro" :op2 "Jose" :op3 "Miranda" :op4 "Gandra")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (m3 / military :wiki "Brazilian_Air_Force" :name (n6 / name :op1 "Air" :op2 "Force"))
                  :ARG2 (c / chief)
                  :time (f2 / former))
            :ARG0-of (h2 / have-org-role-91
                  :ARG1 (r / research-institute :wiki - :name (n2 / name :op1 "Air" :op2 "Institute")
                        :part-of (u / university :wiki "Estácio_S.A." :name (n3 / name :op1 "Estacio" :op2 "de" :op3 "Sa" :op4 "University")
                              :location (c2 / city :wiki "Rio_de_Janeiro" :name (n4 / name :op1 "Rio" :op2 "de" :op3 "Janeiro"))))
                  :ARG2 (d2 / director)
                  :time (c3 / current))
            :ARG0-of (h3 / have-org-role-91
                  :ARG2 (g / general)))
      :ARG1 (c4 / contrast-01
            :ARG1 (s2 / step-01
                  :ARG1 (g2 / government-organization
                        :ARG0-of (g3 / govern-01))
                  :ARG4 (m / measure-02)
                  :mod (c5 / courage))
            :ARG2 (p / possible-01
                  :ARG1 (p2 / politics
                        :degree (m2 / more)
                        :compared-to (p3 / practical)
                        :domain (i / impact-01))
                  :ARG1-of (c6 / cause-01
                        :ARG0 (t / thing
                              :ARG2-of (r2 / restrict-01
                                    :ARG0 (g4 / government-organization
                                          :ARG0-of (g5 / govern-01
                                                :ARG1 (c7 / country :wiki "Brazil" :name (n5 / name :op1 "Brazil"))))
                                    :ARG1-of (i2 / impose-01
                                          :ARG0 g4
                                          :ARG2 g4)))))))

# ::id PROXY_NYT_ENG_20040724_0084.21 ::date 2013-09-03T08:40:17 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Brazilian officials stated that the policy would be inapplicable against aircraft with children on board.
# ::save-date Fri Jan 29, 2016 ::file PROXY_NYT_ENG_20040724_0084_21.txt
(s / state-01
      :ARG0 (p / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Brazil" :name (n / name :op1 "Brazil"))
                  :ARG2 (o / official)))
      :ARG1 (a / apply-02 :polarity -
            :ARG1 (p3 / policy-01)
            :ARG2 (a2 / against
                  :op1 (a3 / aircraft
                        :ARG1-of (b / board-01
                              :ARG0 (c2 / child))))
            :ARG1-of (p2 / possible-01)))

# ::id PROXY_NYT_ENG_20040724_0084.22 ::date 2013-09-03T08:49:34 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Viegas stated that the limitation was necessary.
# ::save-date Tue Sep 3, 2013 ::file PROXY_NYT_ENG_20040724_0084_22.txt
(s / state-01
      :ARG0 (p / person :wiki "José_Viegas_Filho"
            :name (n / name :op1 "Viegas"))
      :ARG1 (n2 / need-01
            :ARG1 (l / limit-01)))

# ::id PROXY_NYT_ENG_20040724_0084.23 ::date 2013-09-03T10:05:29 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Gandra stated that the provision undermines the decree's essential purpose by granting immunity to drug-smuggling aircraft carrying children and thus introducing the possibility of kidnapped children being used as human shields.
# ::save-date Tue Apr 15, 2014 ::file PROXY_NYT_ENG_20040724_0084_23.txt
(s / state-01
      :ARG0 (p / person :wiki -
            :name (n / name :op1 "Gandra"))
      :ARG1 (u / undermine-01
            :ARG0 (p2 / provision)
            :ARG1 (p3 / purpose
                  :poss (d / decree)
                  :mod (e / essential))
            :manner (g / grant-01
                  :ARG0 p2
                  :ARG1 (i / immunity)
                  :ARG2 (a / aircraft
                        :ARG0-of (s2 / smuggle-01
                              :ARG1 (d2 / drug))
                        :ARG0-of (c / carry-01
                              :ARG1 (c2 / child)))
                  :ARG0-of (c3 / cause-01
                        :ARG1 (i2 / introduce-02
                              :ARG0 p2
                              :ARG1 (p4 / possible-01
                                    :ARG1 (u2 / use-01
                                          :ARG1 (c4 / child
                                                :ARG1-of (k / kidnap-01))
                                          :ARG2 (s3 / shield-01
                                                :mod (h / human)))))))))

# ::id PROXY_NYT_ENG_20040724_0084.24 ::date 2013-09-03T10:22:16 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Viegas stated in an interview in Brasilia that the government will use the law to more powerfully dissuade drug traffickers who have previously entered Brazilian airspace feeling unthreatened by the air force.
# ::save-date Fri Jul 17, 2015 ::file PROXY_NYT_ENG_20040724_0084_24.txt
(s / state-01
      :ARG0 (p / person :wiki "José_Viegas_Filho" :name (n / name :op1 "Viegas"))
      :ARG1 (u / use-01
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01))
            :ARG1 (l / law)
            :ARG2 (d / dissuade-01
                  :ARG0 g
                  :ARG1 (p2 / person
                        :ARG0-of (t / traffic-01
                              :ARG1 (d2 / drug))
                        :ARG0-of (e / enter-01
                              :ARG1 (a / airspace
                                    :mod (c / country :wiki "Brazil" :name (n2 / name :op1 "Brazil")))
                              :manner (f / feel-01
                                    :ARG0 p2
                                    :ARG1 (t2 / threaten-01 :polarity -
                                          :ARG0 (m2 / military :wiki "Brazilian_Air_Force" :name (n4 / name :op1 "Air" :op2 "Force"))
                                          :ARG2 p2))
                              :time (p4 / previous)))
                  :manner (p3 / powerful-02
                        :degree (m / more))))
      :medium (i / interview-01
            :ARG1 p)
      :location (c2 / city :wiki "Brasília" :name (n3 / name :op1 "Brasilia")))

# ::id PROXY_NYT_ENG_20040724_0084.25 ::date 2013-09-03T10:30:32 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Government was prompted to act due to the deteriorating public security situation with increasingly powerful and violent drug gangs in Sao Paolo and particularly Rio de Janeiro.
# ::save-date Fri Jul 17, 2015 ::file PROXY_NYT_ENG_20040724_0084_25.txt
(p / prompt-02
      :ARG0 (d / deteriorate-01
            :ARG0 (s / situation
                  :mod (s2 / security
                        :mod (p2 / public))
                  :topic (g3 / gang
                        :ARG1-of (p3 / powerful-02
                              :ARG1-of (i / increase-01))
                        :mod (v / violence
                              :ARG1-of i)
                        :mod (d2 / drug)
                        :location (a2 / and
                              :op1 (c / city :wiki "São_Paulo" :name (n / name :op1 "Sao" :op2 "Paolo"))
                              :op2 (c2 / city :wiki "Rio_de_Janeiro" :name (n2 / name :op1 "Rio" :op2 "de" :op3 "Janeiro")
                                    :mod (p4 / particular))))))
      :ARG1 (g / government-organization
            :ARG0-of (g2 / govern-01))
      :ARG2 (a / act-02
            :ARG0 g))

# ::id PROXY_NYT_ENG_20040724_0084.26 ::date 2013-09-03T10:44:12 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Rio de Janeiro drug gangs have more firepower than the police and have successfully attacked police stations and forced businesses and schools to close.
# ::save-date Tue Sep 3, 2013 ::file PROXY_NYT_ENG_20040724_0084_26.txt
(a / and
      :op1 (h / have-03
            :ARG0 (g / gang
                  :mod (d / drug)
                  :location (c / city :wiki "Rio_de_Janeiro"
                        :name (n / name :op1 "Rio" :op2 "de" :op3 "Janeiro")))
            :ARG1 (f / firepower
                  :mod (m / more)
                  :compared-to (p / police)))
      :op2 (a2 / attack-01
            :ARG0 g
            :ARG1 (s / station
                  :mod (p2 / police))
            :ARG1-of (s2 / succeed-01
                  :ARG0 g))
      :op3 (f2 / force-01
            :ARG0 g
            :ARG1 (a3 / and
                  :op1 (b / business)
                  :op2 (s3 / school))
            :ARG2 (c2 / close-01
                  :ARG1 a3)))

# ::id PROXY_NYT_ENG_20040724_0084.27 ::date 2013-09-03T10:59:57 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt President Luiz Inacio Lula da Silva stated in a 2003 interview with foreign correspondents --
# ::save-date Fri Sep 20, 2013 ::file PROXY_NYT_ENG_20040724_0084_27.txt
(s / state-01
      :ARG0 (p / person :wiki "Luiz_Inácio_Lula_da_Silva"
            :name (n / name :op1 "Luiz" :op2 "Inacio" :op3 "Lula" :op4 "da" :op5 "Silva")
            :ARG0-of (h / have-org-role-91
                  :ARG2 (p2 / president)))
      :medium (i / interview-01
            :ARG0 (c2 / correspondent
                  :mod (f / foreign))
            :ARG1 p
            :time (d / date-entity :year 2003)))

# ::id PROXY_NYT_ENG_20040724_0084.28 ::date 2013-09-03T11:03:02 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The policy is a matter of national sovereignty and security.
# ::save-date Fri Jan 29, 2016 ::file PROXY_NYT_ENG_20040724_0084_28.txt
(m / matter
      :topic (a / and
            :op1 (s / sovereignty
                  :mod (n / nation))
            :op2 (s2 / security
                  :mod n))
      :domain (p / policy-01))

# ::id PROXY_NYT_ENG_20040724_0084.29 ::date 2013-09-03T11:07:25 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Some pilots of drug-running aircraft felt so confidently immune from retribution as to make obscene gestures at pursuing Brazilian air force pilots.
# ::save-date Sun Jul 26, 2015 ::file PROXY_NYT_ENG_20040724_0084_29.txt
(f / feel-01
      :ARG0 (p / person
            :ARG0-of (p2 / pilot-01
                  :ARG1 (a / aircraft
                        :ARG0-of (r / run-08
                              :ARG1 (d / drug))))
            :quant (s / some))
      :ARG1 (i / immune-02
            :ARG1 p
            :ARG2-of (c / confident-01
                  :ARG1 p)
            :degree (s2 / so))
      :ARG2 (r2 / retribution)
      :ARG0-of (c2 / cause-01
            :ARG1 (g / gesture-01
                  :ARG0 p
                  :ARG1 (o / obscene)
                  :ARG2 (p3 / person
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (m / military :wiki "Brazilian_Air_Force" :name (n / name :op1 "Brazilian" :op2 "Air" :op3 "Force"))
                              :ARG3 (p5 / pilot-01))
                        :ARG0-of (p4 / pursue-01)))))

# ::id PROXY_NYT_ENG_20040724_0084.30 ::date 2013-09-03T11:32:38 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The constitutionality of the law has been questioned under Brazil's prohibition of the death penalty as punishment for criminal acts.
# ::save-date Mon Jul 20, 2015 ::file PROXY_NYT_ENG_20040724_0084_30.txt
(q / question-03
      :ARG1 (c / constitution
            :domain (l / law))
      :prep-under (p / prohibit-01
            :ARG0 (c2 / country :wiki "Brazil" :name (n / name :op1 "Brazil"))
            :ARG1 (p2 / penalize-01
                  :manner (d / die-01)
                  :ARG3-of (p3 / punish-01
                        :ARG2 (a / act-02
                              :ARG1-of (c3 / criminal-03))))))

# ::id PROXY_NYT_ENG_20040724_0084.31 ::date 2013-09-03T11:42:14 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Some legal experts and other commentators stated that contrary to government claims, the Statute amounts to a de facto execution of drug traffickers.
# ::save-date Thu Jul 23, 2015 ::file PROXY_NYT_ENG_20040724_0084_31.txt
(s / state-01
      :ARG0 (a / and
            :op1 (p / person
                  :ARG1-of (e / expert-01
                        :ARG2 (l / legal-02))
                  :quant (s2 / some))
            :op2 (p2 / person
                  :ARG0-of (c / comment-01)
                  :mod (o / other)))
      :ARG1 (a2 / amount-02
            :ARG1 (s3 / statute)
            :ARG2 (e2 / execute-01
                  :ARG1 (p3 / person
                        :ARG0-of (t / traffic-01
                              :ARG1 (d / drug)))
                  :mod (d2 / de-facto))
            :ARG1-of (c2 / contrary-01
                  :ARG2 (t2 / thing
                        :ARG1-of (c3 / claim-01
                              :ARG0 (g / government-organization
                                    :ARG0-of (g2 / govern-01)))))))

# ::id PROXY_NYT_ENG_20040724_0084.32 ::date 2013-09-03T11:50:03 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The daily newspaper O Estado de Sao Paolo stated in an editorial the week of 20040718-20040824 -- the extreme measure raises ethical and juridical problems exceeding any potential benefits.
# ::save-date Thu Jul 16, 2015 ::file PROXY_NYT_ENG_20040724_0084_32.txt
(s / state-01
      :ARG0 (n / newspaper :wiki "O_Estado_de_S._Paulo" :name (n2 / name :op1 "O" :op2 "Estado" :op3 "de" :op4 "Sao" :op5 "Paolo")
            :frequency (r2 / rate-entity-91
                  :ARG3 (t / temporal-quantity :quant 1
                        :unit (d3 / day))))
      :ARG1 (r / raise-01
            :ARG0 (m / measure-02
                  :mod (e / extreme))
            :ARG1 (a / and
                  :op1 (p / problem
                        :topic (e2 / ethics)
                        :ARG0-of (e3 / exceed-01
                              :ARG1 (b / benefit-01
                                    :mod (p3 / potential)
                                    :mod (a2 / any))))
                  :op2 (p2 / problem
                        :topic (j / juridical)
                        :ARG0-of e3)))
      :medium (e4 / editorial)
      :time (w / week
            :mod (d4 / date-interval
                  :op1 (d / date-entity :year 2004 :month 7 :day 18)
                  :op2 (d2 / date-entity :year 2004 :month 7 :day 24))))

# ::id PROXY_NYT_ENG_20040724_0084.33 ::date 2013-09-03T12:04:54 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The penalty will be applied extrajudicially by administrative decision of the Commander of the Air Force.
# ::save-date Tue Apr 15, 2014 ::file PROXY_NYT_ENG_20040724_0084_33.txt
(a / apply-02
      :ARG1 (p / penalize-01
            :ARG0 p2)
      :manner (e / extrajudicial)
      :manner (t / thing
            :ARG1-of (d / decide-01
                  :ARG0 (p2 / person
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (m / military :wiki "Brazilian_Air_Force"
                                    :name (n / name :op1 "Air" :op2 "Force"))
                              :ARG2 (c / commander)))
                  :mod (a2 / administrate-01))))

# ::id PROXY_NYT_ENG_20040724_0084.34 ::date 2013-09-03T12:13:37 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt This person will gain life and death power over crew members and passengers of irregular flights.
# ::save-date Fri Jul 31, 2015 ::file PROXY_NYT_ENG_20040724_0084_34.txt
(g / gain-02
      :ARG0 (p / person
            :mod (t / this))
      :ARG1 (p5 / power
            :mod (l2 / live-01)
            :mod (d2 / die-01)
            :mod (o / over
                  :op1 (a2 / and
                        :op1 (p3 / person
                              :ARG0-of (h / have-org-role-91
                                    :ARG1 (c / crew)
                                    :ARG2 (m / member)))
                        :op2 (p4 / passenger
                              :ARG1-of (f / fly-01
                                    :ARG1-of (r / regular-02 :polarity -)))))))

# ::id PROXY_NYT_ENG_20040724_0084.35 ::date 2013-09-03T12:27:45 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt In 2002 Brazil inaugurated the 1.4 billion dollar SIVAM radar system allowing the government to monitor air activity throughout the expansive Amazon region for the first time.
# ::save-date Mon Jul 6, 2015 ::file PROXY_NYT_ENG_20040724_0084_35.txt
(i / inaugurate-02
      :ARG0 (c / country :wiki "Brazil" :name (n / name :op1 "Brazil"))
      :ARG1 (s / system :wiki "Amazon_Surveillance_System" :name (n2 / name :op1 "SIVAM")
            :mod (r / radar)
            :ARG1-of (c2 / cost-01
                  :ARG2 (m / monetary-quantity :quant 1400000000
                        :unit (d2 / dollar)))
            :ARG0-of (a / allow-01
                  :ARG1 (m2 / monitor-01
                        :ARG0 (g / government-organization
                              :ARG0-of (g2 / govern-01))
                        :ARG1 (a2 / activity-06
                              :mod (a3 / air))
                        :location (w / world-region :wiki "Amazon_basin" :name (n3 / name :op1 "Amazon")
                              :mod (e / expansive)
                              :extent (t / throughout))
                        :ord (o / ordinal-entity :value 1))))
      :time (d / date-entity :year 2002))

# ::id PROXY_NYT_ENG_20040724_0084.36 ::date 2013-09-02T12:53:33 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The system uses American technology.
# ::save-date Mon Sep 2, 2013 ::file PROXY_NYT_ENG_20040724_0084_36.txt
(u / use-01
      :ARG0 (s / system)
      :ARG1 (t / technology
            :mod (c / country :wiki "United_States"
                  :name (n / name :op1 "United" :op2 "States"))))

# ::id PROXY_NYT_ENG_20040724_0084.37 ::date 2013-09-03T09:09:28 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Illegal Flights initially declined 30 percent due to trafficker's concerns about improved tracking capabilities but subsequently reaccelerated.
# ::save-date Fri Aug 14, 2015 ::file PROXY_NYT_ENG_20040724_0084_37.txt
(c2 / contrast-01
      :ARG1 (d / decline-01
            :ARG1 (f / fly-01
                  :ARG1-of (l / legal-02 :polarity -))
            :ARG2 (p / percentage-entity :value 30)
            :ARG1-of (c / cause-01
                  :ARG0 (c3 / concern-01
                        :ARG0 (c4 / capable-01
                              :ARG1 (t2 / track-01)
                              :ARG1-of (i / improve-01))
                        :ARG1 (p2 / person
                              :ARG0-of (t / traffic-01))))
            :time (i2 / initial))
      :ARG2 (r / reaccelerate-00
            :ARG1 f
            :time (s / subsequent)))

# ::id PROXY_NYT_ENG_20040724_0084.38 ::date 2013-09-02T12:56:04 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Brazil recorded 4128 unauthorized flights in 2003.
# ::save-date Mon Sep 2, 2013 ::file PROXY_NYT_ENG_20040724_0084_38.txt
(r / record-01
      :ARG0 (c / country :wiki "Brazil"
            :name (n / name :op1 "Brazil"))
      :ARG1 (f / fly-01 :quant 4128
            :ARG1-of (a / authorize-01 :polarity -))
      :time (d2 / date-entity :year 2003))

# ::id PROXY_NYT_ENG_20040724_0084.39 ::date 2013-09-03T05:14:16 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Some of these flights were innocent violations by ranchers in the Amazon flying between plantations.
# ::save-date Fri Sep 20, 2013 ::file PROXY_NYT_ENG_20040724_0084_39.txt
(f2 / fly-01
      :mod (s / some)
      :ARG1-of (i2 / include-91
            :ARG2 (f3 / fly-01
                  :mod (t2 / this)))
      :ARG1-of (v2 / violate-01
            :ARG0 (p / person
                  :ARG0-of (r / ranch-01)
                  :ARG1-of (f / fly-01
                        :location (b / between
                              :op1 (p3 / plantation)))
                  :location (w / world-region :wiki "Amazon_basin"
                        :name (n / name :op1 "Amazon")))
            :ARG1-of (i / innocent-01)))

# ::id PROXY_NYT_ENG_20040724_0084.40 ::date 2013-09-03T05:55:58 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Viegas stated that there was a significant increase in deliberate violations of Brazilian airspace, apparently by drug smugglers realizing that the government was incapable of retaliation.
# ::save-date Wed May 27, 2015 ::file PROXY_NYT_ENG_20040724_0084_40.txt
(s / state-01
      :ARG0 (p / person :wiki "José_Viegas_Filho" :name (n / name :op1 "Viegas"))
      :ARG1 (i / increase-01
            :ARG1 (v / violate-01
                  :ARG0 (p2 / person
                        :ARG0-of (s3 / smuggle-01
                              :ARG1 (d2 / drug))
                        :ARG0-of (r / realize-01
                              :ARG1 (c2 / capable-01 :polarity -
                                    :ARG1 (g / government-organization
                                          :ARG0-of (g2 / govern-01))
                                    :ARG2 (r2 / retaliate-01)))
                        :ARG1-of (a3 / appear-02))
                  :ARG1 (a / airspace
                        :mod (c / country :wiki "Brazil" :name (n2 / name :op1 "Brazil")))
                  :mod (d / deliberate))
            :ARG2 (s2 / significant-02)))

# ::id PROXY_NYT_ENG_20040724_0084.41 ::date 2013-09-03T06:14:09 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 20010400 Rio de Janeiro's most notorious drug boss, Fernandinho Beira-Mar, was captured in Colombia in a guns-for drugs pipeline involving left-wing guerrillas.
# ::save-date Fri Jan 15, 2016 ::file PROXY_NYT_ENG_20040724_0084_41.txt
(c / capture-01
      :ARG1 (p2 / person :wiki - :name (n / name :op1 "Fernandinho" :op2 "Beira-Mar")
            :ARG1-of (n2 / notorious-01
                  :degree (m / most))
            :mod (c2 / city :wiki "Rio_de_Janeiro" :name (n3 / name :op1 "Rio" :op2 "de" :op3 "Janeiro"))
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c4 / criminal-organization
                        :ARG0-of (d4 / deal-02
                              :ARG1 (d2 / drug)))
                  :ARG2 (b / boss)))
      :location (c3 / country :wiki "Colombia" :name (n4 / name :op1 "Colombia"))
      :location (p / pipeline
            :mod (g / gun
                  :prep-for (d3 / drug))
            :ARG2-of (i / involve-01
                  :ARG1 (g2 / guerrilla
                        :mod (l2 / left-wing))))
      :time (d / date-entity :year 2001 :month 4))

# ::id PROXY_NYT_ENG_20040724_0084.42 ::date 2013-09-03T06:38:04 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Brazil's northern Amazon corridor has become an increasingly busy and essential route in the global drug trade and is used for smuggling arms, gold and diamonds.
# ::save-date Thu Jan 21, 2016 ::file PROXY_NYT_ENG_20040724_0084_42.txt
(a / and
      :op1 (b / become-01
            :ARG1 (c / corridor
                  :mod (w / world-region :wiki "Amazon_basin" :name (n / name :op1 "Amazon"))
                  :mod (n2 / north)
                  :part-of (c2 / country :wiki "Brazil" :name (n3 / name :op1 "Brazil")))
            :ARG2 (r2 / route
                  :ARG1-of (b2 / busy-02
                        :ARG1-of (i / increase-01))
                  :mod (e / essential
                        :ARG1-of i)
                  :path-of (t / trade-01
                        :ARG1 (d / drug)
                        :mod (g / globe))))
      :op2 (u / use-01
            :ARG1 c
            :ARG2 (s / smuggle-01
                  :ARG1 (a2 / and
                        :op1 (a3 / arm)
                        :op2 (g2 / gold)
                        :op3 (d2 / diamond)))))

# ::id PROXY_NYT_ENG_20040724_0084.43 ::date 2013-09-03T06:51:40 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Reportedly one of the most important drug- and gun-smuggling routes in supplying Europe with cocaine runs from Colombia across the northern tier of the Amazon to Suriname.
# ::save-date Fri Sep 20, 2013 ::file PROXY_NYT_ENG_20040724_0084_43.txt
(r / run-04
      :ARG1 (r2 / route
            :ARG1-of (i / include-91
                  :ARG2 (r3 / route
                        :mod (i2 / important
                              :degree (m / most)
                              :purpose (s2 / supply-01
                                    :ARG1 (c / cocaine)
                                    :ARG2 (c2 / continent :wiki "Europe"
                                          :name (n / name :op1 "Europe"))))
                        :path-of (s / smuggle-01
                              :ARG1 (a / and
                                    :op1 (d / drug)
                                    :op2 (g / gun))))))
      :ARG3 (c3 / country :wiki "Colombia"
            :name (n2 / name :op1 "Colombia"))
      :ARG4 (c4 / country :wiki "Suriname"
            :name (n3 / name :op1 "Suriname"))
      :ARG1-of (r5 / report-01)
      :path (a2 / across
            :location (t / tier
                  :mod (n4 / north)
                  :part-of (w / world-region :wiki "Amazon_basin"
                        :name (n5 / name :op1 "Amazon")))))

# ::id PROXY_NYT_ENG_20040724_0084.44 ::date 2013-09-03T07:08:47 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Colombia is the only country that currently has a policy of targeting drug trafficking aircraft.
# ::save-date Fri Jan 29, 2016 ::file PROXY_NYT_ENG_20040724_0084_44.txt
(c / country
      :mod (o / only)
      :ARG0-of (h / have-03
            :ARG1 (p / policy-01
                  :ARG0 c2
                  :ARG1 (t / target-01
                        :ARG1 (a / aircraft
                              :ARG0-of (t2 / traffic-01
                                    :ARG1 (d / drug)))))
            :time (c3 / current))
      :domain (c2 / country :wiki "Colombia" :name (n / name :op1 "Colombia")))

# ::id PROXY_NYT_ENG_20040724_0084.45 ::date 2013-09-03T07:15:12 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Colombia is the source of much of the cocaine and heroin sold in the United States.
# ::save-date Mon Sep 9, 2013 ::file PROXY_NYT_ENG_20040724_0084_45.txt
(s / source-02
      :ARG0 (c4 / country :wiki "Colombia"
            :name (n2 / name :op1 "Colombia"))
      :ARG1 (a / and
            :op1 (c / cocaine)
            :op3 (h / heroin)
            :quant (m / much)
            :ARG1-of (i / include-91
                  :ARG2 (a2 / and
                        :op1 (c2 / cocaine)
                        :op2 (h2 / heroin)
                        :ARG1-of (s2 / sell-01
                              :location (c3 / country :wiki "United_States"
                                    :name (n / name :op1 "United" :op2 "States")))))))

# ::id PROXY_NYT_ENG_20050716_0171.1 ::date 2013-08-09T09:04:32 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2005-07-16
# ::save-date Sat Aug 10, 2013 ::file PROXY_NYT_ENG_20050716_0171_1.txt
(d2 / date-entity :year 2005 :month 7 :day 16)

# ::id PROXY_NYT_ENG_20050716_0171.2 ::date 2013-08-09T10:29:11 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Venezuela (VE)
# ::save-date Fri Aug 9, 2013 ::file PROXY_NYT_ENG_20050716_0171_2.txt
(c / country :wiki "Venezuela"
      :name (n / name :op1 "Venezuela"))

# ::id PROXY_NYT_ENG_20050716_0171.3 ::date 2013-08-10T06:58:47 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; weapons; leader; military
# ::save-date Sat Aug 10, 2013 ::file PROXY_NYT_ENG_20050716_0171_3.txt
(a / and
      :op1 (i / international)
      :op2 (w / weapon)
      :op3 (p / person
            :ARG0-of (l / lead-02))
      :op4 (m / military))

# ::id PROXY_NYT_ENG_20050716_0171.4 ::date 2013-08-10T22:26:54 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt The Venezuelan president's weapons deals with Russia, curbs on military cooperation with the United States, and his plans to train as many as 2 million Venezuelan civilians to repel a possible invasion by superpowers have the US and his domestic critics worried.
# ::save-date Thu May 21, 2015 ::file PROXY_NYT_ENG_20050716_0171_4.txt
(w / worry-01
      :ARG0 (a / and
            :op1 (d / deal-01
                  :ARG0 (p / person
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (c / country :wiki "Venezuela" :name (n / name :op1 "Venezuela"))
                              :ARG2 (p5 / president)))
                  :ARG1 (c2 / country :wiki "Russia" :name (n2 / name :op1 "Russia"))
                  :ARG2 (w2 / weapon))
            :op2 (c3 / curb-01
                  :ARG1 (c4 / cooperate-01
                        :ARG0 p
                        :ARG1 (c5 / country :wiki "United_States" :name (n3 / name :op1 "United" :op2 "States"))
                        :mod (m / military)))
            :op3 (p2 / plan-01
                  :ARG0 p
                  :ARG1 (t / train-01
                        :ARG0 p
                        :ARG1 (r / repel-01
                              :ARG0 p
                              :ARG1 (i / invade-01
                                    :ARG0 (s / superpower)
                                    :ARG1-of (p4 / possible-01)))
                        :ARG2 (c6 / civilian
                              :mod c
                              :quant (a3 / as-many-as :op1 2000000)))))
      :ARG1 (a4 / and
            :op1 c5
            :op2 (p3 / person
                  :ARG0-of (c7 / criticize-01
                        :ARG1 p)
                  :mod (d2 / domestic))))

# ::id PROXY_NYT_ENG_20050716_0171.5 ::date 2013-09-04 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Venezuelan president Hugo Chavez's weapons deals with Russia, curbs on military cooperation with the United States, and plans to train as many as 2 million Venezuelan civilians to repel a possible invasion by imperialist superpowers have the United States and Chavez's domestic critics worried about what the leftist former military officer is planning.
# ::save-date Thu Mar 3, 2016 ::file PROXY_NYT_ENG_20050716_0171_5.txt
(w / worry-01
      :ARG0 (a2 / and
            :op1 (d2 / deal-01
                  :ARG0 (p4 / person :wiki "Hugo_Chávez" :name (n3 / name :op1 "Hugo" :op2 "Chavez")
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (c3 / country :wiki "Venezuela" :name (n4 / name :op1 "Venezuela"))
                              :ARG2 (p5 / president)))
                  :ARG1 (c4 / country :wiki "Russia" :name (n5 / name :op1 "Russia"))
                  :ARG2 (w2 / weapon))
            :op2 (c5 / curb-01
                  :ARG0 p4
                  :ARG1 (c6 / cooperate-01
                        :ARG0 p4
                        :ARG1 c
                        :mod (m2 / military)))
            :op3 (p6 / plan-01
                  :ARG0 p4
                  :ARG1 (t2 / train-01
                        :ARG0 p4
                        :ARG1 (r / repel-01
                              :ARG0 c7
                              :ARG1 (i / invade-01
                                    :ARG0 (s / superpower
                                          :mod (i2 / imperialism))
                                    :ARG1-of (p7 / possible-01)))
                        :ARG2 (c7 / civilian
                              :quant (a4 / as-many-as :op1 2000000)))))
      :ARG1 (a / and
            :op1 (c / country :wiki "United_States" :name (n / name :op1 "United" :op2 "States"))
            :op2 (p2 / person
                  :ARG0-of (c2 / criticize-01
                        :ARG1 (p3 / person :wiki "Hugo_Chávez" :name (n2 / name :op1 "Chavez")))
                  :mod (d / domestic)))
      :ARG2 (t / thing
            :ARG1-of (p / plan-01
                  :ARG0 (p8 / person
                        :ARG1-of (l / left-19)
                        :ARG0-of (h2 / have-org-role-91
                              :ARG1 (m / military)
                              :ARG2 (o / officer)
                              :time (f / former))))))

# ::id PROXY_NYT_ENG_20050716_0171.6 ::date 2013-08-10T23:16:41 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Chavez insists that the moves are purely defensive and born of an overdue need to update obsolete military hardware and protect Venezuela from nations that might want to take control of Venezuela.
# ::save-date Fri Jul 24, 2015 ::file PROXY_NYT_ENG_20050716_0171_6.txt
(i / insist-01
      :ARG0 (p / person :wiki "Hugo_Chávez" :name (n / name :op1 "Chavez"))
      :ARG1 (a / and
            :op1 (d / defensive
                  :ARG1-of (p2 / pure-02)
                  :domain (m / move-02))
            :op2 (b / bear-02
                  :ARG0 (n2 / need-01
                        :ARG1 (a2 / and
                              :op1 (u / update-01
                                    :ARG1 (h / hardware
                                          :mod (m2 / military)
                                          :mod (o2 / obsolete)))
                              :op2 (p3 / protect-01
                                    :ARG1 (c / country :wiki "Venezuela" :name (n3 / name :op1 "Venezuela"))
                                    :ARG2 (n4 / nation
                                          :ARG0-of (w / want-01
                                                :ARG1 (c2 / control-01
                                                      :ARG0 n4
                                                      :ARG1 c)
                                                :ARG1-of (p4 / possible-01)))))
                        :mod (o / overdue))
                  :ARG1 m)))

# ::id PROXY_NYT_ENG_20050716_0171.7 ::script amr-snt-id-rep ::date 2013-09-05 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Venezuela is South America's largest petroleum-producing state.
# ::save-date Thu Sep 5, 2013 ::file PROXY_NYT_ENG_20050716_0171_7.txt
(s / state
      :ARG0-of (p3 / produce-01
            :ARG1 (p4 / petroleum)
            :degree (m2 / most)
            :compared-to (c3 / continent :wiki "South_America"
                  :name (n3 / name :op1 "South" :op2 "America")))
      :domain (c4 / country :wiki "Venezuela"
            :name (n4 / name :op1 "Venezuela")))

# ::id PROXY_NYT_ENG_20050716_0171.8 ::date 2013-08-10T23:34:18 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Chavez's domestic opponents scoff at the idea that the US would ever invade Venezuela and charge that Chavez's true intention is to arm a huge cadre of loyal reservists who would protect Chavez against any internal uprising and to pose as a militarized counterweight to US influence in Latin America.
# ::save-date Sun Jan 31, 2016 ::file PROXY_NYT_ENG_20050716_0171_8.txt
(a / and
      :op1 (s / scoff-01
            :ARG0 (p / person
                  :ARG0-of (o / oppose-01
                        :ARG1 (p2 / person :wiki "Hugo_Chávez" :name (n3 / name :op1 "Chavez")))
                  :mod (d / domestic))
            :ARG1 (i / idea
                  :topic (i2 / invade-01
                        :ARG0 (c2 / country :wiki "United_States" :name (n / name :op1 "US"))
                        :ARG1 (c3 / country :wiki "Venezuela" :name (n2 / name :op1 "Venezuela"))
                        :time (e / ever))))
      :op2 (c / charge-06
            :ARG0 p
            :ARG1 (i3 / intend-01
                  :ARG0 p2
                  :ARG1 (a2 / and
                        :op1 (a4 / arm-01
                              :ARG0 p2
                              :ARG1 (c4 / cadre
                                    :consist-of (r / reservist
                                          :ARG1-of (l / loyal-01))
                                    :mod (h / huge)
                                    :ARG0-of (p3 / protect-01
                                          :ARG1 p2
                                          :ARG2 (r2 / rise-up-03
                                                :ARG1-of (i4 / internal-02)
                                                :mod (a3 / any)))))
                        :op2 (p4 / pose-01
                              :ARG0 p2
                              :ARG1 (c5 / counterweight
                                    :ARG2-of (m / militarize-01)
                                    :prep-to (i5 / influence-01
                                          :ARG0 c2
                                          :location (w / world-region :wiki "Latin_America" :name (n4 / name :op1 "Latin" :op2 "America"))))))
                  :ARG1-of (t / true-01))))

# ::id PROXY_NYT_ENG_20050716_0171.9 ::date 2013-08-11T00:53:40 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Cuban leader Fidel Castro is Chavez's his major ally and Chavez is growing closer to Castro.
# ::save-date Wed Jul 29, 2015 ::file PROXY_NYT_ENG_20050716_0171_9.txt
(a / and
      :op1 (a2 / ally-01
            :ARG1 (p / person :wiki "Fidel_Castro" :name (n / name :op1 "Fidel" :op2 "Castro")
                  :ARG0-of (l / lead-02
                        :ARG1 (c / country :wiki "Cuba" :name (n2 / name :op1 "Cuba"))))
            :ARG2 (p2 / person :wiki "Hugo_Chávez" :name (n3 / name :op1 "Chavez"))
            :ARG1-of (m / major-02))
      :op2 (g / grow-02
            :ARG1 p2
            :ARG2 (c2 / close-13
                  :ARG1 p2
                  :ARG2 p
                  :degree (m2 / more))))

# ::id PROXY_NYT_ENG_20050716_0171.10 ::date 2013-08-11T01:04:03 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Chavez's detractors in the US government say that it is even more troubling that Chavez's arms purchases and indoctrination of civilian militias could be part of a strategy to restructure Venezuelan democracy in the image of Cuban-style militarized socialism and foment leftist revolutions throughout South America.
# ::save-date Thu Mar 3, 2016 ::file PROXY_NYT_ENG_20050716_0171_10.txt
(s / say-01
      :ARG0 (p / person
            :ARG0-of (d / detract-01
                  :ARG1 (p2 / person :wiki "Hugo_Chávez" :name (n / name :op1 "Chavez")))
            :location (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 (c / country :wiki "United_States" :name (n2 / name :op1 "US")))))
      :ARG1 (t / trouble-01
            :ARG0 (h / have-part-91
                  :ARG1 (s2 / strategy
                        :ARG0-of (r / restructure-01
                              :ARG1 (d2 / democracy
                                    :mod (c3 / country :wiki "Venezuela" :name (n3 / name :op1 "Venezuela")))
                              :manner (i2 / image
                                    :mod (p5 / political-movement :wiki "Socialism" :name (n5 / name :op1 "socialism")
                                          :ARG2-of (m2 / militarize-01)
                                          :mod (s4 / style
                                                :mod (c4 / country :wiki "Cuba" :name (n4 / name :op1 "Cuba"))))))
                        :ARG0-of (f / foment-01
                              :ARG1 (r2 / revolution-03
                                    :ARG1-of (l / left-19))
                              :path (t2 / throughout
                                    :location (c5 / continent :wiki "South_America" :name (n6 / name :op1 "South" :op2 "America")))))
                  :ARG2 (a / and
                        :op1 (p3 / purchase-01
                              :ARG0 p2
                              :ARG1 (a2 / arm))
                        :op2 (i / indoctrinate-01
                              :ARG1 (m / militia
                                    :mod (c2 / civilian))))
                  :ARG1-of (p4 / possible-01))
            :degree (m3 / more
                  :mod (e / even))))

# ::id PROXY_NYT_ENG_20050716_0171.11 ::date 2013-08-10T12:56:30 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt US military strategists say they are increasingly concerned that radical movements inspired by Chavez could foment such revolution.
# ::save-date Tue Jun 9, 2015 ::file PROXY_NYT_ENG_20050716_0171_11.txt
(s / say-01
      :ARG0 (p / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (m / military
                        :mod (c / country :wiki "United_States" :name (n / name :op1 "US")))
                  :ARG3 (s2 / strategize-01)))
      :ARG1 (c2 / concern-01
            :ARG0 (f / foment-01
                  :ARG0 (m2 / move-02
                        :mod (r / radical)
                        :ARG2-of (i / inspire-01
                              :ARG0 (p2 / person :wiki "Hugo_Chávez" :name (n2 / name :op1 "Chavez"))))
                  :ARG1 (r2 / revolution-03
                        :mod (s3 / such))
                  :ARG1-of (p3 / possible-01))
            :ARG1 p
            :ARG1-of (i2 / increase-01)))

# ::id PROXY_NYT_ENG_20050716_0171.12 ::date 2013-08-10T07:45:47 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The political mainstream in Latin America has shifted leftward since the late 1990s.
# ::save-date Sat Aug 10, 2013 ::file PROXY_NYT_ENG_20050716_0171_12.txt
(s / shift-01
      :ARG1 (m / mainstream
            :mod (p / politics)
            :location (w / world-region :wiki "Latin_America"
                  :name (n / name :op1 "Latin" :op2 "America")))
      :ARG2 (l2 / leftward)
      :time (s2 / since
            :op1 (l3 / late
                  :op1 (d2 / date-entity :decade 1990))))

# ::id PROXY_NYT_ENG_20050716_0171.13 ::date 2013-08-10T12:43:35 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt This leftward shift is largely in reaction to the perceived failure of free-market economics.
# ::save-date Tue Apr 28, 2015 ::file PROXY_NYT_ENG_20050716_0171_13.txt
(r / react-01
      :ARG1 (f / fail-01
            :ARG1 (e / economics
                  :mod (m / market
                        :ARG1-of (f2 / free-04)))
            :ARG1-of (p / perceive-01))
      :ARG2 (s / shift-01
            :ARG2 (l / leftward)
            :mod (t / this))
      :degree (l2 / large))

# ::id PROXY_NYT_ENG_20050716_0171.14 ::date 2013-08-10T07:15:39 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Leftists have been elected to lead Brazil, Argentina, Chile, Uruguay, Ecuador and Venezuela.
# ::save-date Thu Mar 3, 2016 ::file PROXY_NYT_ENG_20050716_0171_14.txt
(e / elect-01
      :ARG1 (p / person
            :ARG1-of (l / left-19))
      :ARG2 (l2 / lead-02
            :ARG0 p
            :ARG1 (a / and
                  :op1 (c / country :wiki "Brazil" :name (n / name :op1 "Brazil"))
                  :op2 (c2 / country :wiki "Argentina" :name (n2 / name :op1 "Argentina"))
                  :op3 (c3 / country :wiki "Chile" :name (n3 / name :op1 "Chile"))
                  :op4 (c4 / country :wiki "Uruguay" :name (n4 / name :op1 "Uruguay"))
                  :op5 (c5 / country :wiki "Ecuador" :name (n5 / name :op1 "Ecuador"))
                  :op6 (c6 / country :wiki "Venezuela" :name (n6 / name :op1 "Venezuela")))))

# ::id PROXY_NYT_ENG_20050716_0171.15 ::date 2013-08-11T01:29:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Chavez's supporters at home counter that the United States has a century-long history of open as well as covert armed intervention in Latin America's domestic politics and say that it has no right to question Venezuela's defense preparations.
# ::save-date Wed Jun 3, 2015 ::file PROXY_NYT_ENG_20050716_0171_15.txt
(a / and
      :op1 (c / counter-01
            :ARG0 (p / person
                  :ARG0-of (s2 / support-01
                        :ARG1 (p2 / person :wiki "Hugo_Chávez" :name (n / name :op1 "Chavez")))
                  :location (h / home))
            :ARG2 (h2 / have-03
                  :ARG0 (c2 / country :wiki "United_States" :name (n2 / name :op1 "United" :op2 "States"))
                  :ARG1 (h3 / history
                        :duration-of (a5 / and
                              :op1 (i / intervene-01
                                    :ARG0 c2
                                    :ARG1 (p3 / politics
                                          :mod (d / domestic)
                                          :poss (w / world-region :wiki "Latin_America" :name (n3 / name :op1 "Latin" :op2 "America")))
                                    :ARG1-of (a3 / arm-01)
                                    :ARG1-of (o / open-04))
                              :op2 (i2 / intervene-01
                                    :ARG0 c2
                                    :ARG1 p3
                                    :ARG1-of a3
                                    :mod (c3 / covert)))
                        :ARG1-of (l / long-03
                              :ARG2 (t / temporal-quantity :quant 1
                                    :unit (c5 / century))))))
      :op2 (s / say-01
            :ARG0 p
            :ARG1 (r / right-05 :polarity -
                  :ARG1 c2
                  :ARG2 (q / question-03
                        :ARG0 c2
                        :ARG1 (p4 / prepare-02
                              :ARG0 (c4 / country :wiki "Venezuela" :name (n4 / name :op1 "Venezuela"))
                              :ARG2 (d2 / defend-01))))))

# ::id PROXY_NYT_ENG_20050716_0171.16 ::date 2013-08-10T07:23:21 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Carlos Roque Espinoza Leon said that Venezuelans never ask what the US Marines are doing.
# ::save-date Sun Sep 15, 2013 ::file PROXY_NYT_ENG_20050716_0171_16.txt
(s / say-01
      :ARG0 (p / person :wiki -
            :name (n / name :op1 "Carlos" :op2 "Roque" :op3 "Espinoza" :op4 "Leon"))
      :ARG1 (a / ask-01 :polarity -
            :ARG0 (p2 / person
                  :mod (c / country :wiki "Venezuela"
                        :name (n2 / name :op1 "Venezuela")))
            :ARG1 (t / thing
                  :ARG1-of (d / do-02
                        :ARG0 (p3 / person
                              :ARG0-of (h / have-org-role-91
                                    :ARG1 (c2 / country :wiki "United_States"
                                          :name (n3 / name :op1 "US"))
                                    :ARG2 (m / marine)))))
            :time (e / ever)))

# ::id PROXY_NYT_ENG_20050716_0171.17 ::date 2013-08-11T01:59:22 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Espinoza Leon is a pro-Chavez defense specialist who serves in Venezuela's National Assembly.
# ::save-date Tue Sep 17, 2013 ::file PROXY_NYT_ENG_20050716_0171_17.txt
(h / have-org-role-91
      :ARG0 (p3 / person :wiki -
            :name (n2 / name :op1 "Espinoza" :op2 "Leon")
            :ARG0-of (f / favor-01
                  :ARG1 (p2 / person :wiki "Hugo_Chávez"
                        :name (n / name :op1 "Chavez"))))
      :ARG1 (g / government-organization :wiki "National_Assembly_(Venezuela)"
            :name (n3 / name :op1 "National" :op2 "Assembly")
            :poss (c / country :wiki "Venezuela"
                  :name (n4 / name :op1 "Venezuela"))
            :ARG2-of (s2 / serve-01))
      :ARG3 (s / specialize-01
            :ARG1 (d / defend-01)))

# ::id PROXY_NYT_ENG_20050716_0171.18 ::date 2013-08-10T07:23:47 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Espinoza said that Peru has 500000 rifles and no one says anything.
# ::save-date Sat Aug 10, 2013 ::file PROXY_NYT_ENG_20050716_0171_18.txt
(s / say-01
      :ARG0 (p / person :wiki -
            :name (n / name :op1 "Espinoza"))
      :ARG1 (a / and
            :op1 (h / have-03
                  :ARG0 (c / country :wiki "Peru"
                        :name (n2 / name :op1 "Peru"))
                  :ARG1 (r / rifle :quant 500000))
            :op2 (s2 / say-01
                  :ARG0 (n3 / no-one)
                  :ARG1 (a2 / anything))))

# ::id PROXY_NYT_ENG_20050716_0171.19 ::date 2013-08-11T02:07:38 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Espinoza said no one complains that Colombia is the most militarized country in Latin America.
# ::save-date Sun Jan 31, 2016 ::file PROXY_NYT_ENG_20050716_0171_19.txt
(s / say-01
      :ARG0 (p / person :wiki - :name (n / name :op1 "Espinoza"))
      :ARG1 (c / complain-01
            :ARG0 (n2 / no-one)
            :ARG1 (c2 / country
                  :ARG2-of (m / militarize-01
                        :degree (m2 / most))
                  :location (w / world-region :wiki "Latin_America" :name (n3 / name :op1 "Latin" :op2 "America"))
                  :domain (c3 / country :wiki "Colombia" :name (n4 / name :op1 "Colombia")))))

# ::id PROXY_NYT_ENG_20050716_0171.20 ::date 2013-08-10T13:15:38 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Espinoza said US history is full of aggression in Latin America.
# ::save-date Sat Jul 18, 2015 ::file PROXY_NYT_ENG_20050716_0171_20.txt
(s / say-01
      :ARG0 (p / person :wiki - :name (n / name :op1 "Espinoza"))
      :ARG1 (f / full-09
            :ARG1 (h / history
                  :mod (c / country :wiki "United_States" :name (n2 / name :op1 "US")))
            :ARG2 (a / aggression
                  :location (w / world-region :wiki "Latin_America" :name (n3 / name :op1 "Latin" :op2 "America")))))

# ::id PROXY_NYT_ENG_20050716_0171.21 ::date 2013-08-11T02:12:44 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Espinoza said Venezuelans have to do whatever is necessary to protect Venezuela.
# ::save-date Thu Nov 27, 2014 ::file PROXY_NYT_ENG_20050716_0171_21.txt
(s / say-01
      :ARG0 (p / person :wiki - :name (n / name :op1 "Espinoza"))
      :ARG1 (o / obligate-01
            :ARG2 (d / do-02
                  :ARG0 (p2 / person
                        :mod (c / country :wiki "Venezuela" :name (n2 / name :op1 "Venezuela")))
                  :ARG1 (w / whatever
                        :ARG1-of (n3 / need-01
                              :purpose (p3 / protect-01
                                    :ARG0 p
                                    :ARG1 c))))))

# ::id PROXY_NYT_ENG_20050716_0171.22 ::date 2013-08-11T02:18:40 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Chavez has famously said that the Venezuelan so-called Bolivarian revolution is peaceful but not unarmed.
# ::save-date Sun Jul 19, 2015 ::file PROXY_NYT_ENG_20050716_0171_22.txt
(s / say-01
      :ARG0 (p / person :wiki "Hugo_Chávez" :name (n / name :op1 "Chavez"))
      :ARG1 (c / contrast-01
            :ARG1 (p2 / peaceful
                  :domain (e / event :wiki "Bolivarian_Revolution" :name (n3 / name :op1 "Bolivarian" :op2 "Revolution")
                        :mod (c2 / country :wiki "Venezuela" :name (n2 / name :op1 "Venezuela"))
                        :ARG1-of (c3 / call-01
                              :ARG2 (s2 / so))))
            :ARG2 (a / arm-01
                  :ARG1 e))
      :manner (f / fame-01
            :ARG1 p))

# ::id PROXY_NYT_ENG_20050716_0171.23 ::date 2013-08-11T02:35:46 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Chavez was first elected in 980000 and has a popularity rating of 71 percent in an independent poll by polling firm Datanalisis.
# ::save-date Mon May 18, 2015 ::file PROXY_NYT_ENG_20050716_0171_23.txt
(a / and
      :op1 (e / elect-01
            :ARG1 (p2 / person :wiki "Hugo_Chávez" :name (n / name :op1 "Chavez"))
            :time (d2 / date-entity :year 1998)
            :time (f / first))
      :op2 (r / rate-01
            :ARG0 (p5 / poll-01
                  :ARG0 (f2 / firm :wiki - :name (n2 / name :op1 "Datanalisis"))
                  :ARG0-of (d3 / depend-01 :polarity -))
            :ARG1 p2
            :ARG2 (p4 / percentage-entity :value 71)
            :ARG3 (p3 / popularity
                  :poss p2)))

# ::id PROXY_NYT_ENG_20050716_0171.24 ::date 2013-08-11T02:51:20 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Venezuelan military analyst Alberto Garrido said Chavez is looking for allies in Russia, China, and Iran in order to promote a multi-polar world which will counteract US dominance and encourage grassroots Movements in Latin America to throw off US governmental influence.
# ::save-date Sat May 10, 2014 ::file PROXY_NYT_ENG_20050716_0171_24.txt
(s / say-01
      :ARG0 (p / person :wiki -
            :name (n / name :op1 "Alberto" :op2 "Garrido")
            :ARG0-of (a / analyze-01
                  :ARG1 (m / military))
            :mod (c / country :wiki "Venezuela"
                  :name (n2 / name :op1 "Venezuela")))
      :ARG1 (l / look-01
            :ARG0 (p2 / person :wiki "Hugo_Chávez"
                  :name (n3 / name :op1 "Chavez"))
            :ARG1 (p5 / person
                  :ARG1-of (a2 / ally-01
                        :ARG2 p2))
            :purpose (p3 / promote-02
                  :ARG0 p
                  :ARG1 (w / world
                        :mod (p4 / polar
                              :mod (m2 / multiple))
                        :ARG0-of (c5 / counteract-01
                              :ARG1 (d / dominate-01
                                    :ARG0 (c6 / country :wiki "United_States"
                                          :name (n7 / name :op1 "US"))))
                        :ARG0-of (e / encourage-01
                              :ARG1 (m3 / move-02
                                    :mod (g / grass-roots)
                                    :location (w2 / world-region :wiki "Latin_America"
                                          :name (n8 / name :op1 "Latin" :op2 "America")))
                              :ARG2 (t / throw-01
                                    :ARG0 m3
                                    :ARG1 (i / influence-01
                                          :ARG0 (g2 / government-organization
                                                :ARG0-of (g3 / govern-01
                                                      :ARG1 c6)))))))
            :location (a3 / and
                  :op1 (c2 / country :wiki "Russia"
                        :name (n4 / name :op1 "Russia"))
                  :op2 (c3 / country :wiki "China"
                        :name (n5 / name :op1 "China"))
                  :op3 (c4 / country :wiki "Iran"
                        :name (n6 / name :op1 "Iran")))))

# ::id PROXY_NYT_ENG_20050716_0171.25 ::date 2013-08-11T03:50:25 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Lorenzo Campos is a farmer in Anzoategui state in northern Venezuela and is training as a reservist.
# ::save-date Sun Aug 11, 2013 ::file PROXY_NYT_ENG_20050716_0171_25.txt
(a / and
      :op1 (p / person :wiki -
            :name (n / name :op1 "Lorenzo" :op2 "Campos")
            :ARG0-of (f / farm-01)
            :location (s / state :wiki "Anzoátegui"
                  :name (n2 / name :op1 "Anzoategui")
                  :location (n3 / north
                        :part-of (c / country :wiki "Venezuela"
                              :name (n4 / name :op1 "Venezuela")))))
      :op2 (t / train-01
            :ARG1 (r / reservist)
            :ARG2 p))

# ::id PROXY_NYT_ENG_20050716_0171.26 ::date 2013-08-11T04:00:55 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Campos said Venezuelans want the world to know that Venezuelans are not preparing to attack anyone and that the mission is to protect Venezuela.
# ::save-date Fri Sep 20, 2013 ::file PROXY_NYT_ENG_20050716_0171_26.txt
(s / say-01
      :ARG0 (p / person :wiki -
            :name (n / name :op1 "Campos"))
      :ARG1 (w / want-01
            :ARG0 (p2 / person
                  :mod (c / country :wiki "Venezuela"
                        :name (n2 / name :op1 "Venezuela")))
            :ARG1 (k / know-01
                  :ARG0 (w2 / world)
                  :ARG1 (a / and
                        :op1 (p3 / prepare-01 :polarity -
                              :ARG0 p2
                              :ARG1 (a2 / attack-01
                                    :ARG0 p2
                                    :ARG1 (a3 / anyone)))
                        :op2 (p4 / protect-01
                              :ARG1 c
                              :purpose-of (m / mission))))))

# ::id PROXY_NYT_ENG_20050716_0171.27 ::date 2013-08-11T04:11:40 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt In May, Chavez's government announced details in 050500 of an $18.6 million deal with a Russian firm to purchase 100000 AK-103 assault rifles with 30 rounds of ammunition each and the technology transfer for Venezuela to manufacture the rifles.
# ::save-date Thu May 21, 2015 ::file PROXY_NYT_ENG_20050716_0171_27.txt
(a / announce-01
      :ARG0 (g / government-organization
            :ARG0-of (g2 / govern-01)
            :poss (p / person :wiki "Hugo_Chávez" :name (n / name :op1 "Chavez")))
      :ARG1 (a2 / and
            :op1 (d5 / detail-01
                  :ARG1 (d6 / deal-01
                        :ARG0 g
                        :ARG1 (f / firm
                              :mod (c / country :wiki "Russia" :name (n2 / name :op1 "Russia")))
                        :ARG2 (p2 / purchase-01
                              :ARG0 g
                              :ARG1 (r / rifle :quant 100000 :wiki "AK-103" :name (n3 / name :op1 "AK-103")
                                    :instrument-of (a4 / assault-01)
                                    :accompanier (r2 / round :quant 30
                                          :consist-of (a5 / ammunition))
                                    :mod (e / each)))
                        :ARG3 (m2 / monetary-quantity :quant 18600000
                              :unit (d7 / dollar))))
            :op2 (t / transfer-01
                  :ARG1 (t2 / technology)
                  :ARG2 (c2 / country :wiki "Venezuela" :name (n4 / name :op1 "Venezuela"))
                  :purpose (m3 / manufacture-01
                        :ARG0 c2
                        :ARG1 r)))
      :time (d / date-entity :year 2005 :month 5))

# ::id PROXY_NYT_ENG_20050716_0171.28 ::date 2013-08-11T04:33:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The deal works out to $186.22 per rifle.
# ::save-date Tue Sep 17, 2013 ::file PROXY_NYT_ENG_20050716_0171_28.txt
(w / work-out-05
      :ARG1 (d2 / deal-01)
      :ARG2 (r2 / rate-entity-91
            :ARG1 (m / monetary-quantity :quant 186.22
                  :unit (d / dollar))
            :ARG2 (r / rifle :quant 1)))

# ::id PROXY_NYT_ENG_20050716_0171.29 ::date 2013-08-11T04:47:13 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt This price is considerably less costly than the US mail-order price of $825 to $850 for the same weapon.
# ::save-date Thu Sep 5, 2013 ::file PROXY_NYT_ENG_20050716_0171_29.txt
(c / cost-01
      :ARG1 (t / thing
            :ARG2-of (p / price-01)
            :mod (t2 / this))
      :degree (l / less
            :manner (c2 / considerable))
      :compared-to (b / between
            :op1 (m / monetary-quantity :quant 825
                  :unit (d / dollar))
            :op2 (m2 / monetary-quantity :quant 850
                  :unit (d2 / dollar))
            :ARG2-of (p2 / price-01
                  :ARG1 (w / weapon
                        :ARG1-of (s / same-01)
                        :ARG1-of (o / order-02
                              :medium (m3 / mail
                                    :mod (c3 / country :wiki "United_States"
                                          :name (n / name :op1 "US"))))))))

# ::id PROXY_NYT_ENG_20050716_0171.30 ::date 2013-08-11T05:01:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Government of Venezuela also intends to buy 10 Russian helicopters, 10 Spanish transport planes, and 6 Spanish naval craft.
# ::save-date Mon Aug 12, 2013 ::file PROXY_NYT_ENG_20050716_0171_30.txt
(i / intend-01
      :ARG0 (g / government-organization
            :ARG0-of (g2 / govern-01
                  :ARG1 (c / country :wiki "Venezuela"
                        :name (n / name :op1 "Venezuela"))))
      :ARG1 (b / buy-01
            :ARG0 g
            :ARG1 (a / and
                  :op1 (h / helicopter :quant 10
                        :source (c2 / country :wiki "Russia"
                              :name (n2 / name :op1 "Russia")))
                  :op2 (p / plane :quant 10
                        :mod (t / transport-01)
                        :source (c3 / country :wiki "Spain"
                              :name (n3 / name :op1 "Spain")))
                  :op3 (c4 / craft :quant 6
                        :mod (n4 / navy)
                        :source c3)))
      :mod (a2 / also))

# ::id PROXY_NYT_ENG_20050716_0171.31 ::date 2013-08-11T05:23:04 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Venezuelan officials say the government is negotiating with Brazil to buy around 24 air support and training planes.
# ::save-date Mon Sep 2, 2013 ::file PROXY_NYT_ENG_20050716_0171_31.txt
(s / say-01
      :ARG0 (p2 / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Venezuela"
                        :name (n / name :op1 "Venezuela"))
                  :ARG2 (o / official)))
      :ARG1 (n2 / negotiate-01
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01))
            :ARG1 (c2 / country :wiki "Brazil"
                  :name (n3 / name :op1 "Brazil"))
            :ARG2 (b / buy-01
                  :ARG0 g
                  :ARG1 (a4 / and
                        :op1 (p / plane
                              :purpose (s2 / support-01
                                    :ARG1 (a3 / air)))
                        :op2 (p3 / plane
                              :purpose (t / train-01))
                        :quant (a / around :op1 24)))))

# ::id PROXY_NYT_ENG_20050716_0171.32 ::date 2013-08-11T05:34:30 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Chavez has insisted and even his staunchest retired military Critics here agree that the purchases are essential to update old weaponry such as the military's decades-old Belgian FAL rifles.
# ::save-date Mon Sep 2, 2013 ::file PROXY_NYT_ENG_20050716_0171_32.txt
(a / and
      :op1 (i / insist-01
            :ARG0 (p / person :wiki "Hugo_Chávez"
                  :name (n / name :op1 "Chavez")))
      :op2 (a2 / agree-01
            :ARG0 (p2 / person
                  :ARG0-of (c / criticize-01
                        :ARG1 p)
                  :mod (m / military)
                  :ARG0-of (r / retire-01)
                  :mod (s / staunch
                        :degree (m2 / most))
                  :mod (e / even)
                  :location (h / here))
            :ARG1 (e2 / essential
                  :domain (p3 / purchase-01)
                  :purpose (u / update-01
                        :ARG1 (w / weaponry
                              :mod (o / old)
                              :example (r2 / rifle :wiki "FN_FAL"
                                    :name (n2 / name :op1 "FAL")
                                    :age (m3 / multiple
                                                :op1 (t / temporal-quantity :quant 1
                                                      :unit (d / decade)))
                                    :source (c2 / country :wiki "Belgium"
                                          :name (n3 / name :op1 "Belgium"))
                                    :poss (m4 / military)))))))

# ::id PROXY_NYT_ENG_20050716_0171.33 ::date 2013-08-11T05:52:30 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Retired General Fernando OCHOA ANTICH said that it is an exaggeration to say Chavez is engaged in an arms buildup.
# ::save-date Fri Sep 20, 2013 ::file PROXY_NYT_ENG_20050716_0171_33.txt
(s / say-01
      :ARG0 (p2 / person :wiki -
            :name (n / name :op1 "Fernando" :op2 "Ochoa" :op3 "Antich")
            :ARG0-of (h / have-org-role-91
                  :ARG2 (g / general
                        :ARG1-of (r / retire-01
                              :ARG0 p2))))
      :ARG1 (e / exaggerate-01
            :ARG1 (s2 / say-01
                  :ARG1 (e2 / engage-01
                        :ARG1 (p / person :wiki "Hugo_Chávez"
                              :name (n2 / name :op1 "Chavez"))
                        :ARG2 (b / build-up-05
                              :ARG1 (a / arm))))))

# ::id PROXY_NYT_ENG_20050716_0171.34 ::date 2013-08-11T06:17:06 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Ochoa was defense minister in 920000 when then-Lieutenant Colonel Chavez launched a failed coup.
# ::save-date Tue Sep 15, 2015 ::file PROXY_NYT_ENG_20050716_0171_34.txt
(h / have-org-role-91
      :ARG0 (p / person :wiki - :name (n / name :op1 "Ochoa"))
      :ARG2 (m / minister
            :topic (d2 / defend-01))
      :time (d / date-entity :year 1992)
      :time (l / launch-01
            :ARG0 (p2 / person :wiki "Hugo_Chávez" :name (n2 / name :op1 "Chavez")
                  :ARG0-of (h2 / have-org-role-91
                        :ARG2 (c / colonel
                              :mod (l2 / lieutenant))
                        :time (t / then)))
            :ARG1 (c2 / coup
                  :ARG1-of (f / fail-01))))

# ::id PROXY_NYT_ENG_20050716_0171.35 ::date 2013-08-11T06:27:12 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Ochoa stated that Venezuela hasn't purchased arms in 25 years and said and Chavez is not aggressively buying weapons in a way that would threaten his neighbors.
# ::save-date Sat Jan 25, 2014 ::file PROXY_NYT_ENG_20050716_0171_35.txt
(a / and
      :op1 (s / state-01
            :ARG0 (p / person :wiki -
                  :name (n / name :op1 "Ochoa"))
            :ARG1 (p2 / purchase-01 :polarity -
                  :ARG0 (c / country :wiki "Venezuela"
                        :name (n2 / name :op1 "Venezuela"))
                  :ARG1 (a2 / arm)
                  :time (b2 / before
                        :op1 (n5 / now)
                        :duration (t / temporal-quantity :quant 25
                              :unit (y / year)))))
      :op2 (s2 / say-01
            :ARG0 p
            :ARG1 (b / buy-01 :polarity -
                  :ARG0 (p3 / person :wiki "Hugo_Chávez"
                        :name (n3 / name :op1 "Chavez"))
                  :ARG1 (w / weapon)
                  :manner (a3 / aggressive)
                  :manner (t2 / threaten-01
                        :ARG2 (n4 / neighbor
                              :poss p3)))))

# ::id PROXY_NYT_ENG_20050716_0171.36 ::date 2013-08-11T06:42:45 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Ochoa said Venezuela has never bought Russian arms before and suggested Chavez is doing it to become independent from the US.
# ::save-date Mon Sep 2, 2013 ::file PROXY_NYT_ENG_20050716_0171_36.txt
(a / and
      :op1 (s / say-01
            :ARG0 (p / person :wiki -
                  :name (n / name :op1 "Ochoa"))
            :ARG1 (b / buy-01 :polarity -
                  :ARG0 (c / country :wiki "Venezuela"
                        :name (n2 / name :op1 "Venezuela"))
                  :ARG1 (a2 / arm
                        :source (c2 / country :wiki "Russia"
                              :name (n3 / name :op1 "Russia")))
                  :time (e / ever)
                  :time (b2 / before)))
      :op2 (s2 / suggest-01
            :ARG0 p
            :ARG1 (b4 / buy-01
                  :ARG0 (p2 / person :wiki "Hugo_Chávez"
                        :name (n4 / name :op1 "Chavez"))
                  :ARG1 a2
                  :purpose (b3 / become-01
                        :ARG1 p2
                        :ARG2 (d2 / depend-01 :polarity -
                              :ARG0 p2
                              :ARG1 (c3 / country :wiki "United_States"
                                    :name (n5 / name :op1 "US")))))))

# ::id PROXY_NYT_ENG_20050716_0171.37 ::date 2013-08-11T06:50:00 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Ochoa asked why Chavez is buying a caliber of rifle which is popular among subversive forces in Latin America and stated that the political support Chavez gives to radical leftist movements makes Chavez a continental menace.
# ::save-date Thu Mar 3, 2016 ::file PROXY_NYT_ENG_20050716_0171_37.txt
(a / and
      :op1 (a2 / ask-01
            :ARG0 (p / person :wiki - :name (n / name :op1 "Ochoa"))
            :ARG1 (t / thing
                  :ARG0-of (c / cause-01
                        :ARG1 (b / buy-01
                              :ARG0 (p2 / person :wiki "Hugo_Chávez" :name (n2 / name :op1 "Chavez"))
                              :ARG1 (c2 / caliber
                                    :mod (r / rifle)
                                    :ARG1-of (p3 / popular-02
                                          :ARG2 (f / force
                                                :ARG0-of (s2 / subvert-01)
                                                :location (w / world-region :wiki "Latin_America" :name (n3 / name :op1 "Latin" :op2 "America")))))))))
      :op2 (s / state-01
            :ARG0 p
            :ARG1 (m2 / make-02
                  :ARG0 (s3 / support-01
                        :ARG0 p2
                        :ARG1 (m / move-02
                              :ARG1-of (l / left-19)
                              :mod (r2 / radical))
                        :mod (p4 / politics))
                  :ARG1 (m3 / menace-01
                        :ARG0 p2
                        :mod (c3 / continent)))))

# ::id PROXY_NYT_ENG_20050716_0171.38 ::date 2013-08-11T07:08:51 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The US Pentagon has openly questioned what Chavez will do with the old FAL rifles and whether Chavez might share weapons or ammunition with guerrilla forces in Latin America.
# ::save-date Mon May 18, 2015 ::file PROXY_NYT_ENG_20050716_0171_38.txt
(q / question-01
      :ARG0 (g / government-organization :wiki "The_Pentagon" :name (n / name :op1 "Pentagon")
            :mod (c / country :wiki "United_States" :name (n2 / name :op1 "US")))
      :ARG1 (a / and
            :op1 (t / thing
                  :ARG1-of (d / do-02
                        :ARG0 (p / person :wiki "Hugo_Chávez" :name (n3 / name :op1 "Chavez"))
                        :ARG2 (r / rifle :wiki "FN_FAL" :name (n4 / name :op1 "FAL")
                              :mod (o / old))))
            :op2 (s / share-01 :mode interrogative
                  :ARG0 p
                  :ARG1 (o2 / or
                        :op1 (w / weapon)
                        :op2 (a2 / ammunition))
                  :ARG2 (f / force
                        :mod (g2 / guerrilla)
                        :location (w2 / world-region :wiki "Latin_America" :name (n5 / name :op1 "Latin" :op2 "America")))
                  :ARG1-of (p2 / possible-01)))
      :ARG1-of (o3 / open-04))

# ::id PROXY_NYT_ENG_20050716_0171.39 ::date 2013-08-11T07:20:47 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The US government has provided no evidence of Chavez arming or funding leftist insurgencies.
# ::save-date Thu Mar 3, 2016 ::file PROXY_NYT_ENG_20050716_0171_39.txt
(p / provide-01
      :ARG0 (g / government-organization
            :ARG0-of (g2 / govern-01
                  :ARG1 (c / country :wiki "United_States" :name (n / name :op1 "US"))))
      :ARG1 (t / thing :polarity -
            :ARG0-of (e / evidence-01
                  :ARG1 (o / or
                        :op1 (a / arm-01
                              :ARG0 (p2 / person :wiki "Hugo_Chávez" :name (n2 / name :op1 "Chavez"))
                              :ARG1 (i / insurgency
                                    :ARG1-of (l / left-19)))
                        :op2 (f / fund-01
                              :ARG0 p2
                              :ARG1 i)))))

# ::id PROXY_NYT_ENG_20050716_0171.40 ::date 2013-08-11T07:39:06 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Military analysts and specialists on the Colombian FARC guerrillas say the rebels have plenty of money for weapons from drug trafficking and would not be interested in old Belgian rifles or in assistance from Chavez.
# ::save-date Tue Jan 21, 2014 ::file PROXY_NYT_ENG_20050716_0171_40.txt
(s / say-01
      :ARG0 (a / and
            :op1 (p / person
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (m3 / military)
                        :ARG3 (a2 / analyze-01
                              :ARG0 p
                              :ARG1 (p6 / person
                                    :ARG0-of (h4 / have-org-role-91
                                          :ARG1 (c3 / criminal-organization :wiki "FARC"
                                                :name (n / name :op1 "FARC")
                                                :mod (c / country :wiki "Colombia"
                                                      :name (n2 / name :op1 "Colombia")))
                                          :ARG2 (g2 / guerrilla))))))
            :op2 (p2 / person
                  :ARG0-of (h3 / have-org-role-91
                        :ARG1 m3
                        :ARG3 (s2 / specialize-01
                              :ARG0 p2
                              :ARG1 p6))))
      :ARG1 (a3 / and
            :op1 (h / have-03
                  :ARG0 (p3 / person
                        :ARG0-of (r / rebel-01))
                  :ARG1 (m2 / money
                        :quant (p4 / plenty)
                        :purpose (w / weapon)
                        :source (t / traffic-01
                              :ARG1 (d / drug))))
            :op2 (i / interest-01 :polarity -
                  :ARG0 p3
                  :ARG1 (o / or
                        :op1 (r2 / rifle
                              :source (c2 / country :wiki "Belgium"
                                    :name (n3 / name :op1 "Belgium"))
                              :mod (o2 / old))
                        :op2 (a4 / assist-01
                              :ARG0 (p5 / person :wiki "Hugo_Chávez"
                                    :name (n4 / name :op1 "Chavez"))
                              :ARG1 p3)))))

# ::id PROXY_NYT_ENG_20050716_0171.41 ::date 2013-08-11T07:56:47 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A 030000 study published by the US Defense Intelligence Agency reported that more than half of the weapons seized from Colombian guerrillas from 980000 to 010000 that had markings of foreign militaries were of Venezuelan origin.
# ::save-date Thu Sep 5, 2013 ::file PROXY_NYT_ENG_20050716_0171_41.txt
(r / report-01
      :ARG0 (s / study
            :ARG1-of (p / publish-01
                  :ARG0 (g / government-organization :wiki "Defense_Intelligence_Agency"
                        :name (n / name :op1 "Defense" :op2 "Intelligence" :op3 "Agency")
                        :mod (c / country :wiki "United_States"
                              :name (n2 / name :op1 "US"))))
            :time (d4 / date-entity :year 2003))
      :ARG1 (o / originate-01
            :ARG1 (w / weapon
                  :ARG1-of (i / include-91
                        :ARG2 (w2 / weapon
                              :ARG1-of (s2 / seize-01
                                    :ARG2 (g2 / guerrilla
                                          :mod (c2 / country :wiki "Colombia"
                                                :name (n3 / name :op1 "Colombia")))
                                    :time (d3 / date-interval
                                          :op1 (d / date-entity :year 1998)
                                          :op2 (d2 / date-entity :year 2001)))
                              :ARG2-of (m2 / mark-02
                                    :ARG0 (m3 / military
                                          :mod (f / foreign))))
                        :ARG3 (m / more-than :op1 "1/2")))
            :ARG2 (c3 / country :wiki "Venezuela"
                  :name (n4 / name :op1 "Venezuela"))))

# ::id PROXY_NYT_ENG_20050716_0171.42 ::date 2013-08-11T08:13:00 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The implication was that corrupt or sympathetic members of the Venezuelan military may be aiding guerrillas.
# ::save-date Thu Sep 5, 2013 ::file PROXY_NYT_ENG_20050716_0171_42.txt
(i / imply-01
      :ARG1 (p / possible-01
            :ARG1 (a / aid-01
                  :ARG0 (o / or
                        :op1 (p2 / person
                              :ARG0-of (h / have-org-role-91
                                    :ARG1 (m3 / military
                                          :mod (c2 / country :wiki "Venezuela"
                                                :name (n / name :op1 "Venezuela")))
                                    :ARG2 (m / member))
                              :ARG1-of (c / corrupt-01))
                        :op2 (p3 / person
                              :ARG0-of (h2 / have-org-role-91
                                    :ARG1 m3
                                    :ARG2 (m2 / member))
                              :ARG0-of (s / sympathize-01)))
                  :ARG2 (g / guerrilla))))

# ::id PROXY_NYT_ENG_20050716_0171.43 ::date 2013-08-11T09:02:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Perhaps more distressing to Chavez's domestic opponents is the ideological training that critics say Chavez has in mind for the military and for new civilian reservists.
# ::save-date Fri Feb 5, 2016 ::file PROXY_NYT_ENG_20050716_0171_43.txt
(p5 / possible-01
      :ARG1 (d / distress-01
            :ARG0 (t / train-01
                  :ARG2 (a / and
                        :op1 (m2 / military)
                        :op2 (r / reservist
                              :mod (c / civilian)
                              :ARG1-of (n2 / new-01)))
                  :mod (i / ideology)
                  :ARG1-of (s / say-01
                        :ARG0 (p3 / person
                              :ARG0-of (c2 / criticize-01)))
                  :ARG1-of (m / mind-04
                        :ARG0 p2))
            :ARG1 (p / person
                  :ARG0-of (o / oppose-01
                        :ARG1 (p2 / person :wiki "Hugo_Chávez" :name (n / name :op1 "Chavez")))
                  :mod (d2 / domestic))
            :degree (m3 / more)))

# ::id PROXY_NYT_ENG_20050716_0171.44 ::date 2013-08-11T09:33:46 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Chavez called earlier in 050000 for so-called Revolutionary units to start preparing the public to resist a superpower aggressor and said the first step would be to train from 100000 to 2 million volunteers in the coming years to back up active-duty armed forces.
# ::save-date Thu Jul 30, 2015 ::file PROXY_NYT_ENG_20050716_0171_44.txt
(a / and
      :op1 (c / call-03
            :ARG0 (p / person :wiki "Hugo_Chávez" :name (n / name :op1 "Chavez"))
            :ARG1 (s4 / start-01
                  :ARG0 (u / unit
                        :ARG1-of (c2 / call-01
                              :ARG2 (r / revolution-03)))
                  :ARG1 (p2 / prepare-02
                        :ARG0 u
                        :ARG1 (p3 / public)
                        :ARG2 (r2 / resist-01
                              :ARG0 p3
                              :ARG1 (a2 / aggressor
                                    :mod (s / superpower)))))
            :time (e / early
                  :op1 (d2 / date-entity :year 2005)
                  :degree (m / more))
            :manner (s5 / so))
      :op2 (s2 / say-01
            :ARG0 p
            :ARG1 (s3 / step-01
                  :ARG2 r2
                  :ARG4 (t / train-01
                        :ARG0 u
                        :ARG1 (b / back-up-04
                              :ARG0 p4
                              :ARG1 (f / force
                                    :ARG1-of (a3 / arm-01)
                                    :mod (d / duty
                                          :mod (a4 / active))))
                        :ARG2 (p4 / person
                              :ARG0-of (v / volunteer-01
                                    :quant (b2 / between :op1 100000 :op2 2000000)))
                        :time (y / year
                              :ARG1-of (c3 / come-01)))
                  :ord (o / ordinal-entity :value 1))))

# ::id PROXY_NYT_ENG_20050716_0171.45 ::date 2013-08-11T09:21:12 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Military analysts estimate Venezuela's active-duty armed forces number 83,000.
# ::save-date Thu Sep 5, 2013 ::file PROXY_NYT_ENG_20050716_0171_45.txt
(e / estimate-01
      :ARG0 (p / person
            :ARG0-of (a / analyze-01
                  :ARG1 (m / military)))
      :ARG1 (n / number-01 :ARG2 83000
            :ARG1 (f / force
                  :ARG1-of (a2 / arm-01)
                  :mod (d / duty
                        :mod (a3 / active))
                  :poss (c / country :wiki "Venezuela"
                        :name (n2 / name :op1 "Venezuela")))))

# ::id PROXY_NYT_ENG_20050716_0171.46 ::date 2013-08-11T10:34:10 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt People's defense units would be created in neighborhoods, State companies, and the Free University established under Chavez and would report directly to the president.
# ::save-date Fri Jul 24, 2015 ::file PROXY_NYT_ENG_20050716_0171_46.txt
(a / and
      :op1 (c / create-01
            :ARG1 (u / unit
                  :ARG0-of (d / defend-01)
                  :poss (p / person))
            :location (a2 / and
                  :op1 (n / neighborhood)
                  :op2 (c2 / company
                        :mod (s / state))
                  :op3 (u2 / university :wiki - :name (n2 / name :op1 "Free" :op2 "University")
                        :ARG1-of (e / establish-01
                              :prep-under (p2 / person :wiki "Hugo_Chávez" :name (n3 / name :op1 "Chavez"))))))
      :op2 (r / report-01
            :ARG0 u
            :ARG2 (p4 / person
                  :ARG0-of (h / have-org-role-91
                        :ARG2 (p3 / president)))
            :ARG1-of (d2 / direct-02)))

# ::id PROXY_NYT_ENG_20050716_0171.47 ::date 2013-08-11T10:46:30 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The government insists the reserves will support the armed forces and not act as a fifth column against a possible anti-Chavez coup.
# ::save-date Sun Aug 11, 2013 ::file PROXY_NYT_ENG_20050716_0171_47.txt
(i / insist-01
      :ARG0 (g / government-organization
            :ARG0-of (g2 / govern-01))
      :ARG1 (a / and
            :op1 (s / support-01
                  :ARG0 (r / reserve)
                  :ARG1 (f / force
                        :ARG1-of (a2 / arm-01)))
            :op2 (a3 / act-01 :polarity -
                  :ARG0 r
                  :ARG1 (c / column
                        :ord (o / ordinal-entity :value 5))
                  :prep-against (c2 / coup
                        :ARG0-of (o2 / oppose-01
                              :ARG1 (p / person :wiki "Hugo_Chávez"
                                    :name (n / name :op1 "Chavez")))
                        :ARG1-of (p2 / possible-01)))))

# ::id PROXY_NYT_ENG_20050716_0171.48 ::date 2013-08-11T10:53:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Espinoza said the reserves are not to be used as shock troops for any political party and that if there were a civil war, it would be up to each person to take their own side.
# ::save-date Thu May 14, 2015 ::file PROXY_NYT_ENG_20050716_0171_48.txt
(s / say-01
      :ARG0 (p / person :wiki - :name (n / name :op1 "Espinoza"))
      :ARG1 (a / and
            :op1 (r2 / recommend-01
                  :ARG1 (u / use-01 :polarity -
                        :ARG1 (r / reserve)
                        :ARG2 (t / troop
                              :ARG0-of (s2 / shock-01
                                    :ARG1 (p2 / party
                                          :mod (p3 / politics)
                                          :mod (a2 / any))))))
            :op2 (d / decide-01
                  :ARG0 (p4 / person
                        :mod (e / each))
                  :ARG1 (t2 / thing
                        :ARG1-of (s4 / side-01
                              :ARG0 p4))
                  :condition (w / war
                        :mod (c / civil)))))

# ::id PROXY_NYT_ENG_20050716_0171.49 ::date 2013-08-11T09:29:48 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt General Julio Ramon Quintero viloria is commander of the reserves.
# ::save-date Mon Feb 2, 2015 ::file PROXY_NYT_ENG_20050716_0171_49.txt
(h / have-org-role-91
      :ARG0 (p / person :wiki - :name (n / name :op1 "Julio" :op2 "Ramon" :op3 "Quintero" :op4 "Viloria")
            :ARG0-of (h2 / have-org-role-91
                  :ARG2 (g / general)))
      :ARG2 (c / commander
            :mod (r / reserve)))

# ::id PROXY_NYT_ENG_20050716_0171.50 ::date 2013-08-11T11:30:18 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Quintero said in an interview that the armed forces hope to train 50000 civilians over 20 weekends in the second half of 050000 and could train 300000 more in 060000.
# ::save-date Sat Jul 11, 2015 ::file PROXY_NYT_ENG_20050716_0171_50.txt
(s / say-01
      :ARG0 (p / person :wiki - :name (n / name :op1 "Quintero"))
      :ARG1 (a / and
            :op1 (h / hope-01
                  :ARG0 (f / force
                        :ARG1-of (a2 / arm-01))
                  :ARG1 (t / train-01
                        :ARG0 f
                        :ARG2 (c / civilian :quant 50000)
                        :time (h2 / half
                              :ord (o2 / ordinal-entity :value 2)
                              :part-of (d / date-entity :year 2005))
                        :time (o / over
                              :op1 (w / weekend :quant 20))))
            :op2 (p2 / possible-01
                  :ARG1 (t2 / train-01
                        :ARG0 f
                        :ARG2 (c2 / civilian :quant 300000
                              :mod (m / more))
                        :time (d3 / date-entity :year 2006))))
      :medium (i / interview-01
            :ARG1 p))

# ::id PROXY_NYT_ENG_20050716_0171.51 ::date 2013-08-11T11:49:28 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Quintero said that Venezuelans don't want to be the colony of any empire and have to be ready for any possibility.
# ::save-date Wed Jul 22, 2015 ::file PROXY_NYT_ENG_20050716_0171_51.txt
(s / say-01
      :ARG0 (p / person :wiki - :name (n / name :op1 "Quintero"))
      :ARG1 (a / and
            :op1 (w / want-01 :polarity -
                  :ARG0 (p2 / person
                        :mod (c / country :wiki "Venezuela" :name (n2 / name :op1 "Venezuela")))
                  :ARG1 (c2 / colony
                        :poss (e / empire
                              :mod (a2 / any))))
            :op2 (o / obligate-01
                  :ARG2 (r / ready-02
                        :ARG1 p2
                        :ARG2 (p3 / possible-01
                              :mod a2)))))

# ::id PROXY_NYT_ENG_20050716_0171.52 ::date 2013-08-11T11:59:44 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 100000 reservists in 050600 engaged with the Venezuelan navy in a massive war game to repel a stronger country that had invaded.
# ::save-date Fri Jul 10, 2015 ::file PROXY_NYT_ENG_20050716_0171_52.txt
(e / engage-01
      :ARG1 (a / and
            :op1 (r / reservist :quant 100000)
            :op2 (n / navy
                  :mod (c / country :wiki "Venezuela" :name (n2 / name :op1 "Venezuela"))))
      :ARG2 (g / game
            :mod (w / war)
            :mod (m / massive))
      :purpose (r2 / repel-01
            :ARG0 g
            :ARG1 (c2 / country
                  :ARG1-of (s / strong-02
                        :degree (m2 / more))
                  :ARG0-of (i / invade-01)))
      :time (d / date-entity :year 2005 :month 6))

# ::id PROXY_NYT_ENG_20050716_0171.53 ::date 2013-08-11T12:07:16 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 40 employees of the state oil company participated in a similar exercise with 1200 soldiers in 050600.
# ::save-date Sun Aug 11, 2013 ::file PROXY_NYT_ENG_20050716_0171_53.txt
(p / participate-01
      :ARG0 (p2 / person :quant 40
            :ARG1-of (e / employ-01
                  :ARG0 (c / company
                        :mod (o / oil)
                        :mod (s / state)))
            :accompanier (s2 / soldier :quant 1200))
      :ARG1 (e2 / exercise
            :ARG1-of (r / resemble-01))
      :time (d / date-entity :year 2005 :month 6))

# ::id PROXY_NYT_ENG_20050716_0171.54 ::date 2013-08-10T07:30:33 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Pro-Chavez circles here warn of asymmetrical warfare.
# ::save-date Thu Sep 5, 2013 ::file PROXY_NYT_ENG_20050716_0171_54.txt
(w / warn-01
      :ARG0 (c / circle
            :ARG0-of (f / favor-01
                  :ARG1 (p / person :wiki "Hugo_Chávez"
                        :name (n / name :op1 "Chavez")))
            :location (h / here))
      :ARG1 (w2 / warfare
            :mod (s / symmetrical :polarity -)))

# ::id PROXY_NYT_ENG_20050716_0171.55 ::date 2013-08-11T12:14:50 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Asymmetrical warfare is a term coined by US military strategists to describe a conflict between unequal combatants where the weaker side employs guerrilla tactics.
# ::save-date Mon Nov 2, 2015 ::file PROXY_NYT_ENG_20050716_0171_55.txt
(t / term
      :ARG1-of (c / coin-01
            :ARG0 (p / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (m / military
                              :mod (c2 / country :wiki "United_States" :name (n / name :op1 "US")))
                        :ARG3 (s / strategize-01))))
      :ARG0-of (d / describe-01
            :ARG1 (c3 / conflict-01
                  :ARG0 (p2 / person
                        :ARG0-of (c4 / combat-01)
                        :mod (e / equal :polarity -))
                  :location-of (e2 / employ-02
                        :ARG0 (s3 / side
                              :ARG1-of (w2 / weak-02
                                    :degree (m2 / more)))
                        :ARG1 (t2 / tactic
                              :mod (g / guerrilla)))))
      :domain (w / warfare
            :mod (s2 / symmetrical :polarity -)))

# ::id PROXY_NYT_ENG_20050716_0171.56 ::date 2013-08-11T12:29:46 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The US government has given $3.3 billion in mostly military aid to Colombia in the past 5 years.
# ::save-date Fri Sep 20, 2013 ::file PROXY_NYT_ENG_20050716_0171_56.txt
(g / give-01
      :ARG0 (g2 / government-organization
            :ARG0-of (g3 / govern-01
                  :ARG1 (c / country :wiki "United_States"
                        :name (n / name :op1 "US"))))
      :ARG1 (m / monetary-quantity :quant 3300000000
            :unit (d / dollar)
            :instrument-of (a / aid-01
                  :ARG0 g2
                  :ARG2 c2
                  :mod (m2 / military)
                  :degree (m3 / most)))
      :ARG2 (c2 / country :wiki "Colombia"
            :name (n2 / name :op1 "Colombia"))
      :time (p / past
            :op1 (t / temporal-quantity :quant 5
                  :unit (y / year))))

# ::id PROXY_NYT_ENG_20050716_0171.57 ::date 2013-08-11T12:44:06 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Chavez loyalists fear that the US government could instigate a proxy war between Colombia and Venezuela as a way to oust Chavez and control Venezuelan oil.
# ::save-date Mon Aug 12, 2013 ::file PROXY_NYT_ENG_20050716_0171_57.txt
(f / fear-01
      :ARG0 (p / person
            :ARG1-of (l / loyal-01
                  :ARG2 (p2 / person :wiki "Hugo_Chávez"
                        :name (n / name :op1 "Chavez"))))
      :ARG1 (i / instigate-01
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 (c / country :wiki "United_States"
                              :name (n2 / name :op1 "US"))))
            :ARG1 (w / war-01
                  :ARG0 (c2 / country :wiki "Colombia"
                        :name (n3 / name :op1 "Colombia"))
                  :ARG1 (c3 / country :wiki "Venezuela"
                        :name (n4 / name :op1 "Venezuela"))
                  :mod (p3 / proxy))
            :ARG1-of (p4 / possible-01)
            :instrument-of (a / and
                  :op1 (o / oust-01
                        :ARG0 g
                        :ARG1 p2)
                  :op2 (c4 / control-01
                        :ARG0 g
                        :ARG1 (o2 / oil
                              :source c3)))))

# ::id PROXY_NYT_ENG_20050716_0171.58 ::date 2013-08-11T22:13:55 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A senior US official in an interview dismissed the notion that the United States Government wants to invade Venezuela as complete and utter nonsense.
# ::save-date Tue Jul 28, 2015 ::file PROXY_NYT_ENG_20050716_0171_58.txt
(d / dismiss-02
      :ARG0 (p / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "United_States" :name (n / name :op1 "US"))
                  :ARG2 (o / official
                        :mod (s / senior))))
      :ARG1 (n2 / notion
            :topic (w / want-01
                  :ARG0 (g / government-organization
                        :ARG0-of (g2 / govern-01
                              :ARG1 (c4 / country :wiki "United_States" :name (n5 / name :op1 "United" :op2 "States"))))
                  :ARG1 (i / invade-01
                        :ARG0 g
                        :ARG1 (c2 / country :wiki "Venezuela" :name (n3 / name :op1 "Venezuela")))))
      :ARG2 (s2 / sense-02 :polarity -
            :ARG1 n2
            :ARG1-of (c3 / complete-02)
            :mod (u / utter))
      :medium (i2 / interview-01
            :ARG1 o))

# ::id PROXY_NYT_ENG_20050716_0171.59 ::date 2013-08-11T22:37:44 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The official said the chavista side wishes to make the relationship negative because they've made a political calculation that Mr. Chavez reached power by constantly being in confrontation with the US.
# ::save-date Thu Feb 4, 2016 ::file PROXY_NYT_ENG_20050716_0171_59.txt
(s / say-01
      :ARG0 (p5 / person
            :ARG0-of (h / have-org-role-91
                  :ARG2 (o / official)))
      :ARG1 (w / wish-01
            :ARG0 (s2 / side
                  :mod (p / person :wiki "Hugo_Chávez" :name (n / name :op1 "Chavez")))
            :ARG1 (m / make-02
                  :ARG0 s2
                  :ARG1 (r / relation-03
                        :ARG1 (n2 / negative-02)))
            :ARG1-of (c / cause-01
                  :ARG0 (c2 / calculate-01
                        :ARG0 s2
                        :ARG1 (r2 / reach-01
                              :ARG0 (p2 / person :wiki "Hugo_Chávez" :name (n3 / name :op1 "Mr." :op2 "Chavez"))
                              :ARG1 (p3 / power)
                              :manner (c3 / confront-01
                                    :ARG0 p2
                                    :ARG1 (c4 / country :wiki "United_States" :name (n4 / name :op1 "US"))
                                    :manner (c5 / constant)))
                        :mod (p4 / politics)))))

# ::id PROXY_NYT_ENG_20050716_0171.60 ::date 2013-08-11T13:23:15 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Another development that has troubled the United States is Chavez's rollback of military cooperation and joint exercises.
# ::save-date Tue Jun 30, 2015 ::file PROXY_NYT_ENG_20050716_0171_60.txt
(d / develop-01
      :ARG2 (r / roll-back-04
            :ARG0 (p / person :wiki "Hugo_Chávez" :name (n / name :op1 "Chavez"))
            :ARG1 (a / and
                  :op1 (c / cooperate-01
                        :mod (m / military))
                  :op2 (e / exercise
                        :mod (j / joint))))
      :mod (a2 / another)
      :ARG0-of (t / trouble-01
            :ARG1 (c2 / country :wiki "United_States" :name (n2 / name :op1 "United" :op2 "States"))))

# ::id PROXY_NYT_ENG_20050716_0171.61 ::date 2013-08-11T12:55:21 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The US military had a Cooperation Office for 50 years in a Venezuelan Fort.
# ::save-date Sun Aug 11, 2013 ::file PROXY_NYT_ENG_20050716_0171_61.txt
(h / have-03
      :ARG0 (m / military
            :mod (c / country :wiki "United_States"
                  :name (n / name :op1 "US")))
      :ARG1 (o / organization :wiki -
            :name (n2 / name :op1 "Cooperation" :op2 "Office"))
      :location (f / fort
            :mod (c2 / country :wiki "Venezuela"
                  :name (n3 / name :op1 "Venezuela")))
      :duration (t / temporal-quantity :quant 50
            :unit (y / year)))

# ::id PROXY_NYT_ENG_20050716_0171.62 ::date 2013-08-10T13:41:59 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Chavez shut it down in 040000.
# ::save-date Sat Aug 10, 2013 ::file PROXY_NYT_ENG_20050716_0171_62.txt
(s / shut-down-05
      :ARG0 (p / person :wiki "Hugo_Chávez"
            :name (n / name :op1 "Chavez"))
      :ARG1 (i / it)
      :time (d / date-entity :year 2004))

# ::id PROXY_NYT_ENG_20050716_0171.63 ::date 2013-08-11T13:07:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 5 US military trainers and students participating in an exchange program were ordered to leave the country in 050400.
# ::save-date Sat Jul 25, 2015 ::file PROXY_NYT_ENG_20050716_0171_63.txt
(o / order-01
      :ARG1 (a / and
            :op1 (p / person :quant 5
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (m / military
                              :mod (c2 / country :wiki "United_States" :name (n / name :op1 "US")))
                        :ARG3 (t / train-01))
                  :ARG0-of (p3 / participate-01
                        :ARG1 (p4 / program
                              :topic (e / exchange-01))))
            :op2 (p2 / person
                  :ARG0-of (s / study-01)
                  :ARG0-of p3))
      :ARG2 (l / leave-11
            :ARG0 a
            :ARG1 (c / country)
            :time (d / date-entity :year 2005 :month 4)))

# ::id PROXY_NYT_ENG_20050716_0171.64 ::date 2013-08-11T13:03:09 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Analysts say that it is likely Chavez is trying to indoctrinate his public and armed forces.
# ::save-date Mon Sep 2, 2013 ::file PROXY_NYT_ENG_20050716_0171_64.txt
(s / say-01
      :ARG0 (p / person
            :ARG0-of (a / analyze-01))
      :ARG1 (l / likely-01
            :ARG1 (t / try-01
                  :ARG0 (p2 / person :wiki "Hugo_Chávez"
                        :name (n / name :op1 "Chavez"))
                  :ARG1 (i / indoctrinate-01
                        :ARG0 p2
                        :ARG1 (a2 / and
                              :op1 (p3 / public
                                    :poss p2)
                              :op2 (f / force
                                    :ARG1-of (a3 / arm-01)
                                    :poss p2))))))

# ::id PROXY_NYT_ENG_20050716_0171.65 ::date 2013-08-11T13:15:19 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Analysts say that there is no proof that Chavez will use those forces to aid leftist revolutions elsewhere.
# ::save-date Thu Mar 3, 2016 ::file PROXY_NYT_ENG_20050716_0171_65.txt
(s / say-01
      :ARG0 (p / person
            :ARG0-of (a / analyze-01))
      :ARG1 (p2 / prove-01 :polarity -
            :ARG1 (u / use-01
                  :ARG0 (p3 / person :wiki "Hugo_Chávez" :name (n / name :op1 "Chavez"))
                  :ARG1 (f / force
                        :mod (t / that))
                  :ARG2 (a2 / aid-01
                        :ARG0 p3
                        :ARG2 (r / revolution-03
                              :ARG1-of (l / left-19)
                              :location (e / elsewhere))))))

# ::id PROXY_NYT_ENG_20070618_0031.1 ::date 2013-08-07T23:57:33 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2007-06-18
# ::save-date Thu Aug 8, 2013 ::file PROXY_NYT_ENG_20070618_0031_1.txt
(d2 / date-entity
  :day 18
  :month 6
  :year 2007)

# ::id PROXY_NYT_ENG_20070618_0031.2 ::date 2013-08-08T00:08:21 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Korea, Democratic People's Republic of (KP)
# ::save-date Thu Aug 8, 2013 ::file PROXY_NYT_ENG_20070618_0031_2.txt
(c / country :wiki "North_Korea"
      :name (n / name :op1 "Democratic" :op2 "People's" :op3 "Republic" :op4 "of" :op5 "Korea"))

# ::id PROXY_NYT_ENG_20070618_0031.3 ::date 2013-08-08T00:46:51 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt proliferation; international
# ::save-date Thu Aug 8, 2013 ::file PROXY_NYT_ENG_20070618_0031_3.txt
(a / and
  :op1 (p / proliferate-01)
  :op2 (i / international))

# ::id PROXY_NYT_ENG_20070618_0031.4 ::date 2013-08-08T01:34:58 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt The North Korean government may be prepared to begin shutting down a plutonium producing reactor in June 2007 as the first step toward disabling the Unit by December 2007.
# ::save-date Mon Jun 22, 2015 ::file PROXY_NYT_ENG_20070618_0031_4.txt
(p / possible-01
      :ARG1 (p2 / prepare-02
            :ARG1 (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 (c / country :wiki "North_Korea" :name (n / name :op1 "North" :op2 "Korea"))))
            :ARG2 (b / begin-01
                  :ARG0 g
                  :ARG1 (s / shut-down-05
                        :ARG0 g
                        :ARG1 (r / reactor
                              :ARG0-of (p3 / produce-01
                                    :ARG1 (p4 / plutonium)))
                        :ARG4-of (s2 / step-01
                              :ARG2 (d / disable-01
                                    :ARG0 g
                                    :ARG1 r
                                    :time (b2 / by
                                          :op1 (d3 / date-entity :month 12 :year 2007)))
                              :ord (o / ordinal-entity :value 1)))
                  :time (d2 / date-entity :month 6 :year 2007))))

# ::id PROXY_NYT_ENG_20070618_0031.5 ::date 2013-08-08T08:23:06 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Assistant Secretary of State Christopher Hill stated on 18 June 2007 that the North Korean government may be prepared to begin shutting down a plutonium producing reactor in June 2007 as the first step toward disabling the Unit by December 2007.
# ::save-date Thu Oct 8, 2015 ::file PROXY_NYT_ENG_20070618_0031_5.txt
(s3 / state-01
      :ARG0 (p5 / person :wiki "Christopher_R._Hill" :name (n2 / name :op1 "Christopher" :op2 "Hill")
            :ARG0-of (h / have-org-role-91
                  :ARG2 (s4 / secretary
                        :topic (f / foreign)
                        :mod (a / assistant))))
      :ARG1 (p6 / possible-01
            :ARG1 (p2 / prepare-02
                  :ARG1 (g / government-organization
                        :ARG0-of (g2 / govern-01
                              :ARG1 (c / country :wiki "North_Korea" :name (n / name :op1 "North" :op2 "Korea"))))
                  :ARG2 (b / begin-01
                        :ARG0 g
                        :ARG1 (s / shut-down-05
                              :ARG0 g
                              :ARG1 (r / reactor
                                    :ARG0-of (p3 / produce-01
                                          :ARG1 (p4 / plutonium)))
                              :ARG4-of (s2 / step-01
                                    :ARG2 (d / disable-01
                                          :ARG0 g
                                          :ARG1 r
                                          :time (b2 / by
                                                :op1 (d3 / date-entity :month 12 :year 2007)))
                                    :ord (o / ordinal-entity :value 1)))
                        :time (d2 / date-entity :month 6 :year 2007))))
      :time (d4 / date-entity :day 18 :month 6 :year 2007))

# ::id PROXY_NYT_ENG_20070618_0031.6 ::date 2013-08-09T01:36:14 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Hill is the head American negotiator on North Korea's nuclear weapons program.
# ::save-date Thu Sep 5, 2013 ::file PROXY_NYT_ENG_20070618_0031_6.txt
(p2 / person
      :ARG0-of (n / negotiate-01
            :ARG2 (p / program
                  :topic (w / weapon
                        :mod (n4 / nucleus))
                  :poss (c2 / country :wiki "North_Korea"
                        :name (n5 / name :op1 "North" :op2 "Korea"))))
      :mod (h / head)
      :mod (c / country :wiki "United_States"
            :name (n3 / name :op1 "United" :op2 "States"))
      :domain (p3 / person :wiki "Christopher_R._Hill"
            :name (n2 / name :op1 "Hill")))

# ::id PROXY_NYT_ENG_20070618_0031.7 ::date 2013-08-09T02:14:48 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Hill stated stalled efforts to dismantle North Korea's nuclear weapons program could move ahead after the weekend of 16 June 2007 and 17 June 2007 when Pyongyang officials invited inspectors from the International Atomic Energy Agency to visit for talks on verifying and monitoring a shutdown.
# ::save-date Wed Jan 20, 2016 ::file PROXY_NYT_ENG_20070618_0031_7.txt
(s / state-01
      :ARG0 (p / person :wiki "Christopher_R._Hill" :name (n / name :op1 "Hill"))
      :ARG1 (p2 / possible-01
            :ARG1 (m / move-01
                  :ARG1 (e / effort-01
                        :ARG1 (d3 / dismantle-01
                              :ARG1 (p3 / program
                                    :topic (w / weapon
                                          :mod (n2 / nucleus))
                                    :poss (c / country :wiki "North_Korea" :name (n3 / name :op1 "North" :op2 "Korea"))))
                        :ARG1-of (s2 / stall-01))
                  :ARG2 (a / ahead)
                  :time (a2 / after
                        :op1 (w2 / weekend
                              :mod (d4 / date-interval
                                    :op1 (d / date-entity :day 16 :month 6 :year 2007)
                                    :op2 (d2 / date-entity :day 17 :month 6 :year 2007))
                              :time-of (v / visit-01
                                    :ARG0 (p4 / person
                                          :ARG0-of (h / have-org-role-91
                                                :ARG1 (o3 / organization :wiki "International_Atomic_Energy_Agency" :name (n5 / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency"))
                                                :ARG3 (i2 / inspect-01)))
                                    :ARG2-of (i / invite-01
                                          :ARG0 (p5 / person
                                                :ARG0-of (h2 / have-org-role-91
                                                      :ARG1 (c2 / city :wiki "Pyongyang" :name (n4 / name :op1 "Pyongyang"))
                                                      :ARG2 (o / official)))
                                          :ARG1 p4)
                                    :purpose (t / talk-01
                                          :ARG1 (a3 / and
                                                :op1 (v2 / verify-01
                                                      :ARG1 (s3 / shut-down-05))
                                                :op2 (m2 / monitor-01
                                                      :ARG1 s3)))))))))

# ::id PROXY_NYT_ENG_20070618_0031.8 ::date 2013-08-09T03:49:28 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Following talks with Chinese negotiator Wu Dawei Hill stated the shutdown has long been anticipated.
# ::save-date Wed Jun 3, 2015 ::file PROXY_NYT_ENG_20070618_0031_8.txt
(s / state-01
      :ARG0 (p / person :wiki "Christopher_R._Hill" :name (n / name :op1 "Hill"))
      :ARG1 (a / anticipate-01
            :ARG1 (s2 / shut-down-05)
            :ARG1-of (l / long-03))
      :ARG1-of (f / follow-01
            :ARG2 (t / talk-01
                  :ARG0 p
                  :ARG2 (p2 / person :wiki "Wu_Dawei" :name (n4 / name :op1 "Wu" :op2 "Dawei")
                        :ARG0-of (n2 / negotiate-01)
                        :mod (c / country :wiki "China" :name (n3 / name :op1 "China"))))))

# ::id PROXY_NYT_ENG_20070618_0031.9 ::date 2013-08-09T04:34:11 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Hill stated the shutdown could occur in a matter of weeks not months.
# ::save-date Thu Sep 5, 2013 ::file PROXY_NYT_ENG_20070618_0031_9.txt
(s / state-01
      :ARG0 (p / person :wiki "Christopher_R._Hill"
            :name (n / name :op1 "Hill"))
      :ARG1 (c / contrast-01
            :ARG1 (p2 / possible-01
                  :ARG1 (s2 / shut-down-05
                        :time (a2 / after
                              :op1 (n3 / now)
                              :quant (m3 / multiple
                                    :op1 (t / temporal-quantity :quant 1
                                          :unit (w / week))))))
            :ARG2 (p3 / possible-01 :polarity -
                  :ARG1 (s3 / shut-down-05
                        :time (a / after
                              :op1 (n2 / now)
                              :quant (m / multiple
                                    :op1 (t2 / temporal-quantity :quant 1
                                          :unit (m2 / month))))))))

# ::id PROXY_NYT_ENG_20070618_0031.10 ::date 2013-08-09T06:11:04 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Associated Press reported from Vienna, Austria that the IAEA stated on 18 June 2007 that a team would visit Pyongyang the week of 24 June 2007 to discuss the manner in which inspectors will verify the shutdown.
# ::save-date Thu Aug 29, 2013 ::file PROXY_NYT_ENG_20070618_0031_10.txt
(r / report-01
      :ARG0 (p2 / publication :wiki "Associated_Press"
            :name (n / name :op1 "Associated" :op2 "Press"))
      :ARG1 (s / state-01
            :ARG0 (o2 / organization :wiki "International_Atomic_Energy_Agency"
                  :name (n4 / name :op1 "IAEA"))
            :ARG1 (v / visit-01
                  :ARG0 (t / team)
                  :ARG1 (c3 / city :wiki "Pyongyang"
                        :name (n5 / name :op1 "Pyongyang"))
                  :time (w / week
                        :mod (d3 / date-entity :day 24 :month 6 :year 2007))
                  :purpose (d4 / discuss-01
                        :ARG0 t
                        :ARG1 (m / manner
                              :mod (v2 / verify-01
                                    :ARG0 (p / person
                                          :ARG0-of (i / inspect-01))
                                    :ARG1 (s2 / shut-down-05)))))
            :time (d / date-entity :day 18 :month 6 :year 2007))
      :location (c / city :wiki "Vienna"
            :name (n2 / name :op1 "Vienna")
            :location (c2 / country :wiki "Austria"
                  :name (n3 / name :op1 "Austria"))))

# ::id PROXY_NYT_ENG_20070618_0031.11 ::date 2013-08-09T06:57:11 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Hill stated IAEA inspectors will hold talks with Pyongyang officials on sealing the reactor which would include the installation of television monitors at the site.
# ::save-date Tue Sep 17, 2013 ::file PROXY_NYT_ENG_20070618_0031_11.txt
(s / state-01
      :ARG0 (p / person :wiki "Christopher_R._Hill"
            :name (n / name :op1 "Hill"))
      :ARG1 (h / hold-04
            :ARG0 (p2 / person
                  :ARG0-of (h3 / have-org-role-91
                        :ARG1 (o / organization :wiki "International_Atomic_Energy_Agency"
                              :name (n2 / name :op1 "IAEA"))
                        :ARG3 (i / inspect-01)))
            :ARG1 (t / talk-01
                  :ARG1 (s2 / seal-01
                        :ARG1 (r / reactor)
                        :ARG2-of (i2 / include-01
                              :ARG1 (i3 / install-01
                                    :ARG1 (m / monitor
                                          :mod (t2 / television))
                                    :ARG2 (s3 / site)))))
            :ARG2 (p3 / person
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (c / city :wiki "Pyongyang"
                              :name (n3 / name :op1 "Pyongyang"))
                        :ARG2 (o2 / official)))))

# ::id PROXY_NYT_ENG_20070618_0031.12 ::date 2013-08-09T07:14:49 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt North Korean officials refused to proceed with a February 2007 agreement to begin decommissioning the Yongbyon reactor until funds worth 25 million dollars in accounts linked to North Korea held in a Macao Bank were transferred to North Korea.
# ::save-date Wed Jan 20, 2016 ::file PROXY_NYT_ENG_20070618_0031_12.txt
(r / refuse-01
      :ARG0 (p2 / person
            :ARG0-of (h2 / have-org-role-91
                  :ARG1 (c / country :wiki "North_Korea" :name (n / name :op1 "North" :op2 "Korea"))
                  :ARG2 (o / official)))
      :ARG1 (p / proceed-01
            :ARG0 p2
            :ARG1 (a / agree-01
                  :ARG1 (b / begin-01
                        :ARG1 (d3 / decommission-01
                              :ARG1 (r3 / reactor :wiki "Yongbyon_Nuclear_Scientific_Research_Center" :name (n4 / name :op1 "Yongbyon"))))
                  :time (d / date-entity :month 2 :year 2007)))
      :time (u / until
            :op1 (t / transfer-01
                  :ARG1 (f2 / fund
                        :ARG1-of (w / worth-01
                              :ARG2 (m / monetary-quantity :quant 25000000
                                    :unit (d2 / dollar)))
                        :location (a2 / account
                              :ARG1-of (l / link-01
                                    :ARG2 c))
                        :ARG1-of (h / hold-01
                              :location (b2 / bank
                                    :mod (c2 / city :wiki "Macau" :name (n3 / name :op1 "Macao")))))
                  :ARG2 c)))

# ::id PROXY_NYT_ENG_20070618_0031.13 ::date 2013-08-26T00:13:19 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The money was frozen when officials from the United States accused the Banco Delta Asia of complicity in financial crimes on behalf of North Korea.
# ::save-date Thu Jun 25, 2015 ::file PROXY_NYT_ENG_20070618_0031_13.txt
(f / freeze-02
      :ARG1 (m / money)
      :time (a / accuse-01
            :ARG0 (p / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c / country :wiki "United_States" :name (n / name :op1 "United" :op2 "States"))
                        :ARG2 (o / official)))
            :ARG1 (c2 / company :wiki "Banco_Delta_Asia" :name (n2 / name :op1 "Banco" :op2 "Delta" :op3 "Asia"))
            :ARG2 (c3 / complicity
                  :topic (c4 / crime-02
                        :ARG1 (f2 / finance))
                  :prep-on-behalf-of (c5 / country :wiki "North_Korea" :name (n3 / name :op1 "North" :op2 "Korea")))))

# ::id PROXY_NYT_ENG_20070618_0031.14 ::date 2013-08-26T00:56:41 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The funds were wired on 14 June 2007 to the New York Federal Reserve Bank after months of disagreement over the method of returning the funds.
# ::save-date Fri Aug 30, 2013 ::file PROXY_NYT_ENG_20070618_0031_14.txt
(w / wire-01
      :ARG1 (f / fund)
      :ARG2 (c / company :wiki "Federal_Reserve_Bank_of_New_York"
            :name (n / name :op1 "New" :op2 "York" :op3 "Federal" :op4 "Reserve" :op5 "Bank"))
      :time (d / date-entity :day 14 :month 6 :year 2007)
      :time (a / after
            :op1 (d2 / disagree-01
                  :ARG2 (m3 / method
                        :mod (r / return-02
                              :ARG1 f)))
            :duration (m / multiple
                  :op1 (t / temporal-quantity :quant 1
                        :unit (m2 / month)))))

# ::id PROXY_NYT_ENG_20070618_0031.15 ::date 2013-08-26T02:16:16 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The funds were to be sent to Russia's Central Bank before a transfer to an account controlled by the North Korea government in a Russian commercial bank.
# ::save-date Thu Sep 5, 2013 ::file PROXY_NYT_ENG_20070618_0031_15.txt
(s3 / suppose-02
      :ARG1 (f / fund)
      :ARG2 (s / send-01
            :ARG1 f
            :ARG2 (c / company :wiki "Central_Bank_of_Russia"
                  :name (n / name :op1 "Central" :op2 "Bank")
                  :poss (c2 / country :wiki "Russia"
                        :name (n2 / name :op1 "Russia")))
            :time (b / before
                  :op1 (t / transfer-01
                        :ARG2 (a / account
                              :ARG1-of (c3 / control-01
                                    :ARG0 (g / government-organization
                                          :ARG0-of (g2 / govern-01
                                                :ARG1 (c4 / country :wiki "North_Korea"
                                                      :name (n3 / name :op1 "North" :op2 "Korea")))))
                              :location (b2 / bank
                                    :mod (c5 / commerce)
                                    :mod c2))))))

# ::id PROXY_NYT_ENG_20070618_0031.16 ::date 2013-08-26T02:44:24 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Hill stated talks will occur the week of 17 June 2007 with disarmament negotiators from Russia, South Korea and Japan on steps to recoup some of the time lost while the financial transfer was being organized.
# ::save-date Fri Aug 30, 2013 ::file PROXY_NYT_ENG_20070618_0031_16.txt
(s / state-01
      :ARG0 (p / person :wiki "Christopher_R._Hill"
            :name (n / name :op1 "Hill"))
      :ARG1 (t / talk-01
            :ARG1 (s2 / step
                  :purpose (r / recoup-01
                        :ARG1 (t2 / time
                              :ARG1-of (i / include-91
                                    :ARG2 (t3 / time
                                          :ARG1-of (l / lose-02
                                                :time (o2 / organize-01
                                                      :ARG1 (t4 / transfer-01
                                                            :mod (f / finance)))))))))
            :ARG2 (a / and
                  :op1 (p2 / person
                        :ARG0-of (n2 / negotiate-01
                              :ARG2 (d2 / disarm-01))
                        :source (c / country :wiki "Russia"
                              :name (n3 / name :op1 "Russia")))
                  :op2 (p3 / person
                        :ARG0-of (n4 / negotiate-01
                              :ARG2 (d3 / disarm-01))
                        :source (c2 / country :wiki "South_Korea"
                              :name (n5 / name :op1 "South" :op2 "Korea")))
                  :op3 (p4 / person
                        :ARG0-of (n6 / negotiate-01
                              :ARG2 (d4 / disarm-01))
                        :source (c3 / country :wiki "Japan"
                              :name (n7 / name :op1 "Japan"))))
            :time (w / week
                  :mod (d / date-entity :day 17 :month 6 :year 2007))))

# ::id PROXY_NYT_ENG_20070618_0031.17 ::date 2013-08-26T03:31:51 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The discussions will also involve setting a timetable for resumption of 6-nation arms control talks.
# ::save-date Thu Jul 30, 2015 ::file PROXY_NYT_ENG_20070618_0031_17.txt
(i / involve-01
      :ARG1 (s / set-02
            :ARG1 (t / timetable
                  :ARG2-of (r / resume-01
                        :ARG1 (t2 / talk-01
                              :ARG0 (n / nation :quant 6)
                              :ARG1 (c / control-01
                                    :ARG1 (a / arm))))))
      :ARG2 (d / discuss-01)
      :mod (a2 / also))

# ::id PROXY_NYT_ENG_20070618_0031.18 ::date 2013-08-26T07:19:47 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Under the agreement reached in February 2007 North Korean officials pledged to shut down the Yongbyon reactor and allow inspectors to verify and monitor the shutdown in return for a 50000-ton shipment of fuel oil.
# ::save-date Thu Jul 23, 2015 ::file PROXY_NYT_ENG_20070618_0031_18.txt
(p / pledge-01
      :ARG0 (p3 / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "North_Korea" :name (n / name :op1 "North" :op2 "Korea"))
                  :ARG2 (o / official)))
      :ARG2 (a / and
            :op1 (s / shut-down-05
                  :ARG0 p3
                  :ARG1 (r2 / reactor :wiki "Yongbyon_Nuclear_Scientific_Research_Center" :name (n2 / name :op1 "Yongbyon")))
            :op2 (a3 / allow-01
                  :ARG0 p3
                  :ARG1 (a4 / and
                        :op1 (v / verify-01
                              :ARG0 (p2 / person
                                    :ARG0-of (i / inspect-01))
                              :ARG1 s)
                        :op2 (m / monitor-01
                              :ARG0 p2
                              :ARG1 s)))
            :ARG1-of (r3 / return-05
                  :ARG3 (s3 / ship-01
                        :ARG1 (o2 / oil
                              :mod (f / fuel)
                              :quant (m2 / mass-quantity :quant 50000
                                    :unit (t / ton))))))
      :prep-under (a2 / agree-01
            :ARG1-of (r / reach-01
                  :time (d / date-entity :month 2 :year 2007))))

# ::id PROXY_NYT_ENG_20070618_0031.19 ::date 2013-08-26T08:13:18 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt North Korean officials will declare all nuclear programs and disable all facilities in return for a further 950000 tons of fuel oil in the next phase of the Agreement.
# ::save-date Thu Jul 23, 2015 ::file PROXY_NYT_ENG_20070618_0031_19.txt
(a / and
      :op1 (d / declare-02
            :ARG0 (p3 / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c / country :wiki "North_Korea" :name (n / name :op1 "North" :op2 "Korea"))
                        :ARG2 (o / official)))
            :ARG1 (p / program
                  :mod (n2 / nucleus
                        :mod (a2 / all))))
      :op2 (d2 / disable-01
            :ARG0 p3
            :ARG1 (f / facility
                  :mod (a3 / all)))
      :ARG1-of (r / return-05
            :ARG0 p3
            :ARG3 (o2 / oil
                  :mod (f2 / fuel)
                  :quant (m / mass-quantity :quant 950000
                        :unit (t / ton)
                        :mod (f3 / further))))
      :time (p2 / phase
            :mod (n3 / next)
            :part-of (a4 / agreement)))

# ::id PROXY_NYT_ENG_20070618_0031.20 ::date 2013-08-26T10:01:03 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Hill stated the technical possibility of concluding the next phase of the agreement by December 2007.
# ::save-date Thu Jan 16, 2014 ::file PROXY_NYT_ENG_20070618_0031_20.txt
(s / state-01
      :ARG0 (p / person :wiki "Christopher_R._Hill"
            :name (n / name :op1 "Hill"))
      :ARG1 (p2 / possible-01
            :ARG1 (c / conclude-02
                  :ARG1 (p3 / phase
                        :mod (n2 / next)
                        :part-of (a / agreement))
                  :time (b / by
                        :op1 (d / date-entity :month 12 :year 2007)))
            :mod (t / technical)))

# ::id PROXY_NYT_ENG_20070828_0223.1 ::date 2013-08-26T10:18:37 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2007-08-27
# ::save-date Mon Aug 26, 2013 ::file PROXY_NYT_ENG_20070828_0223_1.txt
(d2 / date-entity
  :year 2007
  :month 8
  :day 27)

# ::id PROXY_NYT_ENG_20070828_0223.2 ::date 2013-08-26T10:19:50 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Iran, Islamic Republic of (IR)
# ::save-date Mon Aug 26, 2013 ::file PROXY_NYT_ENG_20070828_0223_2.txt
(c / country :wiki "Iran"
      :name (n / name :op1 "Islamic" :op2 "Republic" :op3 "of" :op4 "Iran"))

# ::id PROXY_NYT_ENG_20070828_0223.3 ::date 2013-08-26T10:21:22 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; weapons; proliferation; Government; energy
# ::save-date Mon Aug 26, 2013 ::file PROXY_NYT_ENG_20070828_0223_3.txt
(a / and
  :op1 (i / international)
  :op2 (w / weapon)
  :op3 (p / proliferate-01)
  :op4 (g / government-organization
         :ARG0-of (g2 / govern-01))
  :op5 (e / energy))

# ::id PROXY_NYT_ENG_20070828_0223.4 ::date 2013-08-26T10:23:55 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Leading arms control experts criticize a new nuclear activities plan released by Iran and the U.N.'s International Atomic Energy Agency as ineffectual and dangerous.
# ::save-date Fri Feb 5, 2016 ::file PROXY_NYT_ENG_20070828_0223_4.txt
(c / criticize-01
      :ARG0 (p2 / person
            :ARG1-of (e3 / expert-01
                  :ARG2 (c2 / control-01
                        :ARG1 (a / arm)))
            :ARG0-of (l / lead-01))
      :ARG1 (p / plan-01
            :ARG1 (a2 / activity-06
                  :mod (n / nucleus))
            :ARG1-of (n2 / new-01)
            :ARG1-of (r / release-01
                  :ARG0 (a3 / and
                        :op1 (c3 / country :wiki "Iran" :name (n3 / name :op1 "Iran"))
                        :op2 (o / organization :wiki "International_Atomic_Energy_Agency" :name (n4 / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency")
                              :part-of (o2 / organization :wiki "United_Nations" :name (n5 / name :op1 "U.N."))))))
      :ARG2 (a4 / and
            :op1 (e2 / effectual :polarity -)
            :op2 (d / dangerous)))

# ::id PROXY_NYT_ENG_20070828_0223.5 ::date 2013-08-27T00:33:46 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt On 27 August 2007 Iran and the U.N.'s International Atomic Energy Agency released a plan for resolving issues by December 2007.
# ::save-date Wed Jul 15, 2015 ::file PROXY_NYT_ENG_20070828_0223_5.txt
(r / release-01
      :ARG0 (a / and
            :op1 (c / country :wiki "Iran" :name (n / name :op1 "Iran"))
            :op2 (o / organization :wiki "International_Atomic_Energy_Agency" :name (n2 / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency")
                  :part-of (o2 / organization :wiki "United_Nations" :name (n3 / name :op1 "U.N."))))
      :ARG1 (p / plan-01
            :ARG0 a
            :ARG1 (r2 / resolve-01
                  :ARG0 a
                  :ARG1 (i / issue-02)
                  :time (b / by
                        :op1 (d2 / date-entity :month 12 :year 2007))))
      :time (d / date-entity :day 27 :month 8 :year 2007))

# ::id PROXY_NYT_ENG_20070828_0223.6 ::date 2013-08-27T01:30:33 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The issues have been unresolved for 4 years.
# ::save-date Wed Jul 15, 2015 ::file PROXY_NYT_ENG_20070828_0223_6.txt
(r / resolve-01 :polarity -
      :ARG1 (i / issue-02)
      :duration (t / temporal-quantity :quant 4
            :unit (y / year)))

# ::id PROXY_NYT_ENG_20070828_0223.7 ::date 2013-08-27T01:34:31 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The plan is meant to allay suspicions about Iran's past nuclear activities.
# ::save-date Mon Jul 6, 2015 ::file PROXY_NYT_ENG_20070828_0223_7.txt
(m / mean-02
      :ARG1 (a / allay-01
            :ARG0 (p / plan)
            :ARG1 (s / suspect-01
                  :ARG1 (a2 / activity-06
                        :ARG0 (c / country :wiki "Iran" :name (n2 / name :op1 "Iran"))
                        :mod (n / nucleus)
                        :time (p2 / past)))))

# ::id PROXY_NYT_ENG_20070828_0223.8 ::date 2013-08-27T01:42:36 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Agency officials stated that the plan is a breakthrough.
# ::save-date Mon May 4, 2015 ::file PROXY_NYT_ENG_20070828_0223_8.txt
(s / state-01
      :ARG0 (p2 / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (a / agency)
                  :ARG2 (o / official)))
      :ARG1 (b / break-through-26
            :ARG0 (p / plan)))

# ::id PROXY_NYT_ENG_20070828_0223.9 ::date 2013-08-27T04:00:44 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt On 28 August 2007 at a news conference in Tehran Iranian President Mahmoud ahmadinejad stated that --
# ::save-date Mon Sep 9, 2013 ::file PROXY_NYT_ENG_20070828_0223_9.txt
(s / state-01
      :ARG0 (p / person :wiki "Mahmoud_Ahmadinejad"
            :name (n3 / name :op1 "Mahmoud" :op2 "Ahmadinejad")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c3 / country :wiki "Iran"
                        :name (n4 / name :op1 "Iran"))
                  :ARG2 (p2 / president)))
      :time (d / date-entity :day 28 :month 8 :year 2007)
      :time (c / conference
            :mod (n / news)
            :location (c2 / city :wiki "Tehran"
                  :name (n2 / name :op1 "Tehran"))))

# ::id PROXY_NYT_ENG_20070828_0223.10 ::date 2013-08-27T04:09:49 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt investigation into Iran's nuclear activities is now closed.
# ::save-date Mon Jul 6, 2015 ::file PROXY_NYT_ENG_20070828_0223_10.txt
(c / close-01
      :ARG1 (i / investigate-01
            :ARG1 (a / activity-06
                  :ARG0 (c2 / country :wiki "Iran" :name (n3 / name :op1 "Iran"))
                  :mod (n2 / nucleus)))
      :time (n / now))

# ::id PROXY_NYT_ENG_20070828_0223.11 ::date 2013-08-27T05:54:16 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt No other member of the International Atomic Energy Agency has cooperated as well as Iran.
# ::save-date Wed Nov 4, 2015 ::file PROXY_NYT_ENG_20070828_0223_11.txt
(c / cooperate-01
      :ARG0 (c3 / country
            :ARG0-of (h / have-org-role-91
                  :ARG1 (o2 / organization :wiki "International_Atomic_Energy_Agency" :name (n / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency"))
                  :ARG2 (m / member))
            :mod (o / other)
            :mod (n3 / none))
      :manner (w / well-09
            :ARG1-of (r / resemble-01
                  :ARG2 (w2 / well-09
                        :manner-of (c4 / cooperate-01
                              :ARG0 (c2 / country :wiki "Iran" :name (n2 / name :op1 "Iran")))))))

# ::id PROXY_NYT_ENG_20070828_0223.12 ::date 2013-08-27T06:08:09 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt Iran is a nuclear nation.
# ::save-date Tue Aug 27, 2013 ::file PROXY_NYT_ENG_20070828_0223_12.txt
(n / nation
      :mod (n2 / nucleus)
      :domain (c / country :wiki "Iran"
            :name (n3 / name :op1 "Iran")))

# ::id PROXY_NYT_ENG_20070828_0223.13 ::date 2013-08-27T06:15:22 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt Iran has the nuclear fuel cycle.
# ::save-date Mon Jul 20, 2015 ::file PROXY_NYT_ENG_20070828_0223_13.txt
(h / have-03
      :ARG0 (c / country :wiki "Iran" :name (n / name :op1 "Iran"))
      :ARG1 (c2 / cycle-02
            :ARG1 (f / fuel
                  :mod (n2 / nucleus))))

# ::id PROXY_NYT_ENG_20070828_0223.14 ::date 2013-08-27T06:27:36 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt Iran will not succumb to international pressure to curb Iran's nuclear projects.
# ::save-date Tue Aug 27, 2013 ::file PROXY_NYT_ENG_20070828_0223_14.txt
(s / succumb-01 :polarity -
      :ARG0 (c / country :wiki "Iran"
            :name (n / name :op1 "Iran"))
      :ARG1 (p / pressure-01
            :ARG2 (c2 / curb-01
                  :ARG1 (p2 / project
                        :mod (n2 / nucleus)
                        :poss c))
            :mod (i / international)))

# ::id PROXY_NYT_ENG_20070828_0223.15 ::date 2013-08-27T06:36:21 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt Iran's nuclear projects are for peaceful purposes.
# ::save-date Tue Sep 10, 2013 ::file PROXY_NYT_ENG_20070828_0223_15.txt
(h / have-purpose-91
      :ARG1 (p / project
            :mod (n / nucleus)
            :poss (c / country :wiki "Iran"
                  :name (n2 / name :op1 "Iran")))
      :ARG2 (p3 / purpose
            :mod (p2 / peaceful)))

# ::id PROXY_NYT_ENG_20070828_0223.16 ::date 2013-08-27T06:48:50 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The United States and some European nations believe that Iran's nuclear projects are for the purpose of making nuclear weapons.
# ::save-date Tue Aug 27, 2013 ::file PROXY_NYT_ENG_20070828_0223_16.txt
(b / believe-01
      :ARG0 (a / and
            :op1 (c / country :wiki "United_States"
                  :name (n / name :op1 "United" :op2 "States"))
            :op2 (n2 / nation
                  :mod (c2 / continent :wiki "Europe"
                        :name (n3 / name :op1 "Europe"))
                  :quant (s / some)))
      :ARG1 (h / have-purpose-91
            :ARG1 (p / project
                  :mod (n4 / nucleus)
                  :poss (c3 / country :wiki "Iran"
                        :name (n5 / name :op1 "Iran")))
            :ARG2 (m / make-01
                  :ARG0 c3
                  :ARG1 (w / weapon
                        :mod n4))))

# ::id PROXY_NYT_ENG_20070828_0223.17 ::date 2013-08-27T07:03:29 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Several Western Governments and leading arms control experts stated that Iran is attempting to avoid further punishment by the U.N. Security Council.
# ::save-date Tue Sep 10, 2013 ::file PROXY_NYT_ENG_20070828_0223_17.txt
(s / state-01
      :ARG0 (a / and
            :op1 (g / government-organization
                  :ARG0-of (g2 / govern-01)
                  :mod (w / world-region :wiki "Western_world"
                        :name (n / name :op1 "West")))
            :op2 (p2 / person
                  :ARG1-of (e / expert-01
                        :ARG2 (c / control-01
                              :ARG1 (a2 / arm)))
                  :ARG0-of (l / lead-01))
            :quant (s2 / several))
      :ARG1 (a3 / attempt-01
            :ARG0 (c2 / country :wiki "Iran"
                  :name (n2 / name :op1 "Iran"))
            :ARG1 (a4 / avoid-01
                  :ARG0 c2
                  :ARG1 (p / punish-01
                        :ARG0 (o / organization :wiki "United_Nations_Security_Council"
                              :name (n3 / name :op1 "U.N." :op2 "Security" :op3 "Council"))
                        :ARG1 c2
                        :degree (f / further)))))

# ::id PROXY_NYT_ENG_20070828_0223.18 ::date 2013-08-27T08:02:19 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Western Governments include the United States and France.
# ::save-date Fri Aug 30, 2013 ::file PROXY_NYT_ENG_20070828_0223_18.txt
(i / include-01
      :ARG1 (a / and
            :op1 (c / country :wiki "United_States"
                  :name (n / name :op1 "United" :op2 "States"))
            :op2 (c2 / country :wiki "France"
                  :name (n2 / name :op1 "France")))
      :ARG2 (g / government-organization
            :ARG0-of (g2 / govern-01)
            :mod (w / world-region :wiki "Western_world"
                  :name (n3 / name :op1 "West"))))

# ::id PROXY_NYT_ENG_20070828_0223.19 ::date 2013-08-27T08:11:37 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Governments and experts believe that Iran is attempting to --
# ::save-date Mon Sep 16, 2013 ::file PROXY_NYT_ENG_20070828_0223_19.txt
(b / believe-01
      :ARG0 (a / and
            :op1 (g / government-organization
                  :ARG0-of (g2 / govern-01))
            :op2 (p / person
                  :ARG1-of (e / expert-01)))
      :ARG1 (a2 / attempt-01
            :ARG0 (c / country :wiki "Iran"
                  :name (n / name :op1 "Iran"))))

# ::id PROXY_NYT_ENG_20070828_0223.20 ::date 2013-08-27T08:14:01 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt slow the arms control process.
# ::save-date Mon Jul 13, 2015 ::file PROXY_NYT_ENG_20070828_0223_20.txt
(s / slow-01
      :ARG1 (p / process-02
            :ARG1 (c / control-01
                  :ARG1 (a / arms))))

# ::id PROXY_NYT_ENG_20070828_0223.21 ::date 2013-08-27T08:18:58 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt avoid answering questions about Iran's past treaty violations.
# ::save-date Fri Aug 30, 2013 ::file PROXY_NYT_ENG_20070828_0223_21.txt
(a / avoid-01
      :ARG1 (a2 / answer-01
            :ARG1 (q / question-01
                  :ARG1 (v / violate-01
                        :ARG0 (c / country :wiki "Iran"
                              :name (n / name :op1 "Iran"))
                        :ARG1 (t / treaty)
                        :time (p / past)))))

# ::id PROXY_NYT_ENG_20070828_0223.22 ::date 2013-08-27T23:35:56 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Physicist and President of the Institute for Science and International Security David Albright stated that --
# ::save-date Tue Aug 27, 2013 ::file PROXY_NYT_ENG_20070828_0223_22.txt
(s / state-01
      :ARG0 (p / physicist :wiki "David_Albright"
            :name (n / name :op1 "David" :op2 "Albright")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (o / organization :wiki "Institute_for_Science_and_International_Security"
                        :name (n2 / name :op1 "Institute" :op2 "for" :op3 "Science" :op4 "and" :op5 "International" :op6 "Security"))
                  :ARG2 (p2 / president))))

# ::id PROXY_NYT_ENG_20070828_0223.23 ::date 2013-08-27T23:53:13 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt There is no way to verify Iran's claims.
# ::save-date Fri Aug 30, 2013 ::file PROXY_NYT_ENG_20070828_0223_23.txt
(p / possible-01 :polarity -
      :ARG1 (v / verify-01
            :ARG1 (t / thing
                  :ARG1-of (c / claim-01
                        :ARG0 (c2 / country :wiki "Iran"
                              :name (n / name :op1 "Iran"))))))

# ::id PROXY_NYT_ENG_20070828_0223.24 ::date 2013-08-28T00:02:32 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt The International Atomic Energy Agency has no access to people, documents, sites.
# ::save-date Fri Aug 30, 2013 ::file PROXY_NYT_ENG_20070828_0223_24.txt
(h / have-03 :polarity -
      :ARG0 (o / organization :wiki "International_Atomic_Energy_Agency"
            :name (n / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency"))
      :ARG1 (a / access-01
            :ARG0 o
            :ARG1 (a2 / and
                  :op1 (p / person)
                  :op2 (d / document)
                  :op3 (s / site))))

# ::id PROXY_NYT_ENG_20070828_0223.25 ::date 2013-08-28T00:14:40 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt The International Atomic Energy Agency loses the right to ask further questions in the future.
# ::save-date Wed Apr 29, 2015 ::file PROXY_NYT_ENG_20070828_0223_25.txt
(l / lose-02
      :ARG0 o
      :ARG1 (r / right-05
            :ARG1 (o / organization :wiki "International_Atomic_Energy_Agency" :name (n / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency"))
            :ARG2 (q2 / question-01
                  :ARG0 o
                  :time (f2 / future)
                  :mod (f / further))))

# ::id PROXY_NYT_ENG_20070828_0223.26 ::date 2013-08-28T00:30:56 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt The unusual development sets a bad precedent.
# ::save-date Wed Apr 29, 2015 ::file PROXY_NYT_ENG_20070828_0223_26.txt
(s / set-02
      :ARG0 (d / develop-01
            :mod (u / usual :polarity -))
      :ARG1 (p / precedent
            :ARG1-of (b / bad-04)))

# ::id PROXY_NYT_ENG_20070828_0223.27 ::date 2013-08-28T00:35:27 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt The International Atomic Energy Agency may have been tricked because it was eager for a deal.
# ::save-date Wed Aug 28, 2013 ::file PROXY_NYT_ENG_20070828_0223_27.txt
(p / possible-01
      :ARG1 (t / trick-01
            :ARG1 (o / organization :wiki "International_Atomic_Energy_Agency"
                  :name (n / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency")))
      :ARG1-of (c / cause-01
            :ARG0 (e / eager-01
                  :ARG0 o
                  :ARG1 (d2 / deal-01))))

# ::id PROXY_NYT_ENG_20070828_0223.28 ::date 2013-08-28T00:40:30 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The International Atomic Energy Agency plan announced that --
# ::save-date Wed Aug 28, 2013 ::file PROXY_NYT_ENG_20070828_0223_28.txt
(a / announce-01
      :ARG0 (p / plan-01
            :ARG0 (o / organization :wiki "International_Atomic_Energy_Agency"
                  :name (n / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency"))))

# ::id PROXY_NYT_ENG_20070828_0223.29 ::date 2013-08-28T01:13:14 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt Iran resolved questions about Iran's past experiments with plutonium with no explanation how.
# ::save-date Fri Aug 30, 2013 ::file PROXY_NYT_ENG_20070828_0223_29.txt
(r / resolve-01
      :ARG0 (c / country :wiki "Iran"
            :name (n / name :op1 "Iran"))
      :ARG1 (q / question-01
            :ARG1 (e / experiment-01
                  :ARG0 c
                  :ARG2 (p2 / plutonium)
                  :mod (p / past)))
      :manner (e2 / explain-01 :polarity -
            :ARG1 (t / thing
                  :manner-of r)))

# ::id PROXY_NYT_ENG_20070828_0223.30 ::date 2013-08-28T01:26:39 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Senior Fellow at the International Institute for Strategic Studies mark Fitzpatrick stated that --
# ::save-date Wed Aug 28, 2013 ::file PROXY_NYT_ENG_20070828_0223_30.txt
(s / state-01
      :ARG0 (p / person :wiki -
            :name (n / name :op1 "Mark" :op2 "Fitzpatrick")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (r / research-institute :wiki "International_Institute_for_Strategic_Studies"
                        :name (n2 / name :op1 "International" :op2 "Institute" :op3 "for" :op4 "Strategic" :op5 "Studies"))
                  :ARG2 (f / fellow
                        :mod (s2 / senior)))))

# ::id PROXY_NYT_ENG_20070828_0223.31 ::date 2013-08-28T01:39:39 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt The International Atomic Energy Agency plan is superficial.
# ::save-date Wed Aug 28, 2013 ::file PROXY_NYT_ENG_20070828_0223_31.txt
(s / superficial
      :domain (p / plan-01
            :ARG0 (o / organization :wiki "International_Atomic_Energy_Agency"
                  :name (n / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency"))))

# ::id PROXY_NYT_ENG_20070828_0223.32 ::date 2013-08-28T02:04:52 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt The International Atomic Energy Agency plan draws out negotiations for many months.
# ::save-date Thu Dec 17, 2015 ::file PROXY_NYT_ENG_20070828_0223_32.txt
(d / draw-out-00
      :ARG0 (p / plan-01
            :ARG0 (o / organization :wiki "International_Atomic_Energy_Agency" :name (n / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency")))
      :ARG1 (n2 / negotiate-01)
      :duration (m / many
            :op1 (t2 / temporal-quantity :quant 1
                  :unit (m3 / month))))

# ::id PROXY_NYT_ENG_20070828_0223.33 ::date 2013-08-28T02:19:54 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt The International Atomic Energy Agency plan could leave the International Atomic Energy Agency with incomplete and misleading answers from Iran.
# ::save-date Thu Jul 30, 2015 ::file PROXY_NYT_ENG_20070828_0223_33.txt
(p / possible-01
      :ARG1 (l / leave-13
            :ARG0 (p2 / plan-01
                  :ARG0 (o / organization :wiki "International_Atomic_Energy_Agency" :name (n / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency")))
            :ARG1 (a / answer-01
                  :ARG0 (c2 / country :wiki "Iran" :name (n2 / name :op1 "Iran"))
                  :ARG1 o
                  :ARG1-of (c / complete-01 :polarity -)
                  :ARG0-of (m / mislead-01))))

# ::id PROXY_NYT_ENG_20070828_0223.34 ::date 2013-08-28T02:39:23 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The International Institute for Strategic Studies is located in London.
# ::save-date Wed Aug 28, 2013 ::file PROXY_NYT_ENG_20070828_0223_34.txt
(l / locate-01
      :ARG1 (r / research-institute :wiki "International_Institute_for_Strategic_Studies"
            :name (n / name :op1 "International" :op2 "Institute" :op3 "for" :op4 "Strategic" :op5 "Studies"))
      :location (c / city :wiki "London"
            :name (n2 / name :op1 "London")))

# ::id PROXY_NYT_ENG_20070828_0223.35 ::date 2013-08-28T02:54:45 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Plutonium is a material that can be used to make nuclear weapons.
# ::save-date Wed Aug 28, 2013 ::file PROXY_NYT_ENG_20070828_0223_35.txt
(m / material
  :domain (p2 / plutonium)
  :ARG1-of (u / use-01
             :ARG2 (m2 / make-01
                     :ARG1 (w / weapon
                             :mod (n / nucleus)))
             :ARG1-of (p / possible-01)))

# ::id PROXY_NYT_ENG_20070828_0223.36 ::date 2013-08-28T03:06:38 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Institute for Science and International Security is a private research organization located in Washington.
# ::save-date Sun Jul 26, 2015 ::file PROXY_NYT_ENG_20070828_0223_36.txt
(o / organization
      :mod (r / research-01)
      :ARG1-of (p / private-03)
      :domain (o2 / organization :wiki "Institute_for_Science_and_International_Security" :name (n / name :op1 "Institute" :op2 "for" :op3 "Science" :op4 "and" :op5 "International" :op6 "Security"))
      :ARG1-of (l / locate-01
            :location (c / city :wiki "Washington,_D.C." :name (n2 / name :op1 "Washington"))))

# ::id PROXY_NYT_ENG_20070828_0223.37 ::date 2013-08-28T03:17:16 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The International Atomic Energy Agency is based in Vienna.
# ::save-date Wed Aug 28, 2013 ::file PROXY_NYT_ENG_20070828_0223_37.txt
(b / base-01
      :ARG1 (o / organization :wiki "International_Atomic_Energy_Agency"
            :name (n / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency"))
      :location (c / city :wiki "Vienna"
            :name (n2 / name :op1 "Vienna")))

# ::id PROXY_NYT_ENG_20071115_0274.1 ::date 2013-08-05T00:23:48 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2007-11-15
# ::save-date Mon Aug 5, 2013 ::file PROXY_NYT_ENG_20071115_0274_1.txt
(d / date-entity :day 15 :month 11 :year 2007)

# ::id PROXY_NYT_ENG_20071115_0274.2 ::date 2013-08-05T00:28:58 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Iran (Islamic Republic of) (IR)
# ::save-date Wed Sep 11, 2013 ::file PROXY_NYT_ENG_20071115_0274_2.txt
(c / country :wiki "Iran"
      :name (n / name :op1 "Islamic" :op2 "Republic" :op3 "of" :op4 "Iran"))

# ::id PROXY_NYT_ENG_20071115_0274.3 ::date 2013-08-05T00:30:33 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt proliferation; international; business
# ::save-date Mon Aug 5, 2013 ::file PROXY_NYT_ENG_20071115_0274_3.txt
(a / and
      :op1 (p / proliferate-01)
      :op2 (i / international)
      :op3 (b / business))

# ::id PROXY_NYT_ENG_20071115_0274.4 ::date 2013-08-05T00:32:07 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt A list from the Nuclear Suppliers Group shows that Iran has been denied purchases of nuclear-related materials approximately 75 times since 1998 because of suspicions the purchases could have been used for building bombs.
# ::save-date Tue Sep 17, 2013 ::file PROXY_NYT_ENG_20071115_0274_4.txt
(s / show-01
      :ARG0 (l / list
            :source (o / organization :wiki "Nuclear_Suppliers_Group"
                  :name (n / name :op1 "Nuclear" :op2 "Suppliers" :op3 "Group")))
      :ARG1 (d / deny-01
            :ARG1 (p / purchase-01
                  :ARG0 c
                  :ARG1 (m / material
                        :ARG1-of (r / relate-01
                              :ARG2 (n3 / nucleus))))
            :ARG2 (c / country :wiki "Iran"
                  :name (n2 / name :op1 "Iran"))
            :time (s2 / since
                  :op1 (d2 / date-entity :year 1998))
            :ARG1-of (c2 / cause-01
                  :ARG0 (s3 / suspect-01
                        :ARG1 (p2 / possible-01
                              :ARG1 (u / use-01
                                    :ARG1 p
                                    :ARG2 (b / build-01
                                          :ARG1 (b2 / bomb))))))
            :frequency (a / approximately :op1 75)))

# ::id PROXY_NYT_ENG_20071115_0274.5 ::date 2013-08-05T00:33:35 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A list from the Nuclear Suppliers Group shows that Iran has been denied purchases of nuclear-related materials approximately 75 times since 1998 because of suspicions the purchases could have been used for building bombs.
# ::save-date Tue Sep 17, 2013 ::file PROXY_NYT_ENG_20071115_0274_5.txt
(s / show-01
      :ARG0 (l / list
            :source (o / organization :wiki "Nuclear_Suppliers_Group"
                  :name (n / name :op1 "Nuclear" :op2 "Suppliers" :op3 "Group")))
      :ARG1 (d / deny-01
            :ARG1 (p / purchase-01
                  :ARG0 c
                  :ARG1 (m / material
                        :ARG1-of (r / relate-01
                              :ARG2 (n3 / nucleus))))
            :ARG2 (c / country :wiki "Iran"
                  :name (n2 / name :op1 "Iran"))
            :time (s2 / since
                  :op1 (d2 / date-entity :year 1998))
            :ARG1-of (c2 / cause-01
                  :ARG0 (s3 / suspect-01
                        :ARG1 (p2 / possible-01
                              :ARG1 (u / use-01
                                    :ARG1 p
                                    :ARG2 (b / build-01
                                          :ARG1 (b2 / bomb))))))
            :frequency (a / approximately :op1 75)))

# ::id PROXY_NYT_ENG_20071115_0274.6 ::date 2013-08-05T00:33:48 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The 45-nation Nuclear Suppliers Group is an offshoot of the Nuclear Nonproliferation Treaty and is charged with monitoring international trade to ensure that nuclear technology transferred for peaceful purposes is not directed to military use.
# ::save-date Tue Sep 10, 2013 ::file PROXY_NYT_ENG_20071115_0274_6.txt
(a / and
      :op1 (o / offshoot
            :domain (o2 / organization :wiki "Nuclear_Suppliers_Group"
                  :name (n / name :op1 "Nuclear" :op2 "Suppliers" :op3 "Group")
                  :ARG1-of (h / have-org-role-91
                        :ARG0 (n2 / nation :quant 45)))
            :part-of (t / treaty :wiki "Treaty_on_the_Non-Proliferation_of_Nuclear_Weapons"
                  :name (n3 / name :op1 "Nuclear" :op2 "Nonproliferation" :op3 "Treaty")))
      :op2 (c / charge-05
            :ARG1 o2
            :ARG2 (m / monitor-01
                  :ARG0 o2
                  :ARG1 (t2 / trade-01
                        :mod (i / international))
                  :purpose (e / ensure-01
                        :ARG0 o2
                        :ARG1 (d / direct-01 :polarity -
                              :ARG1 (t3 / technology
                                    :mod (n4 / nucleus)
                                    :ARG1-of (t4 / transfer-01
                                          :purpose (p / purpose
                                                :mod (p2 / peaceful))))
                              :ARG2 (u / use-01
                                    :mod (m2 / military)))))))

# ::id PROXY_NYT_ENG_20071115_0274.7 ::date 2013-08-05T00:34:06 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Nuclear Suppliers Group is composed of technologically advanced countries.
# ::save-date Tue Jun 30, 2015 ::file PROXY_NYT_ENG_20071115_0274_7.txt
(c / compose-01
      :ARG1 (o / organization :wiki "Nuclear_Suppliers_Group" :name (n / name :op1 "Nuclear" :op2 "Suppliers" :op3 "Group"))
      :ARG2 (c2 / country
            :ARG1-of (a / advanced-02
                  :ARG2 (t / technology))))

# ::id PROXY_NYT_ENG_20071115_0274.8 ::date 2013-08-05T00:34:21 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt According to the Nuclear Suppliers Group's mission statement countries act on an individual basis to block trades that violate export controls devised to maintain international cooperation on peaceful uses of nuclear energy.
# ::save-date Tue Sep 10, 2013 ::file PROXY_NYT_ENG_20071115_0274_8.txt
(s / say-01
      :ARG0 (s2 / statement
            :mod (m / mission)
            :poss (o / organization :wiki "Nuclear_Suppliers_Group"
                  :name (n / name :op1 "Nuclear" :op2 "Suppliers" :op3 "Group")))
      :ARG1 (a / act-02
            :ARG0 (c / country)
            :manner (b / basis
                  :mod (i / individual))
            :purpose (b2 / block-01
                  :ARG0 c
                  :ARG1 (t / trade-01
                        :ARG0-of (v / violate-01
                              :ARG1 (c2 / control-01
                                    :ARG1 (e / export-01)
                                    :ARG1-of (d / devise-01
                                          :ARG2 (m2 / maintain-01
                                                :ARG0 c2
                                                :ARG1 (c3 / cooperate-01
                                                      :ARG2 (u / use-01
                                                            :ARG1 (e2 / energy
                                                                  :mod (n2 / nucleus))
                                                            :mod (p / peaceful))
                                                      :mod (i2 / international))))))))))

# ::id PROXY_NYT_ENG_20071115_0274.9 ::date 2013-08-05T00:51:35 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Nuclear Suppliers Group has no enforcement power beyond notifying companies of violating the group's guidelines.
# ::save-date Fri Jan 17, 2014 ::file PROXY_NYT_ENG_20071115_0274_9.txt
(h / have-03 :polarity -
      :ARG0 (o / organization :wiki "Nuclear_Suppliers_Group"
            :name (n / name :op1 "Nuclear" :op2 "Suppliers" :op3 "Group"))
      :ARG1 (p / power
            :mod (e / enforce-01)
            :mod (b / beyond
                  :op1 (n2 / notify-01
                        :ARG0 o
                        :ARG1 (c / company)
                        :ARG2 (v / violate-01
                              :ARG0 c
                              :ARG1 (g / guideline
                                    :poss o))))))

# ::id PROXY_NYT_ENG_20071115_0274.10 ::date 2013-08-05T00:52:01 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Nuclear Suppliers Group keeps data private and meets largely in secret.
# ::save-date Sun Jul 26, 2015 ::file PROXY_NYT_ENG_20071115_0274_10.txt
(a / and
      :op1 (k / keep-02
            :ARG0 (o / organization :wiki "Nuclear_Suppliers_Group" :name (n / name :op1 "Nuclear" :op2 "Suppliers" :op3 "Group"))
            :ARG1 (p / private-02
                  :ARG1 (d / data)))
      :op2 (m / meet-03
            :ARG0 o
            :manner (s / secret
                  :degree (l / large))))

# ::id PROXY_NYT_ENG_20071115_0274.11 ::date 2013-08-05T01:05:44 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Most of the denials of purchase have occurred since 2002 and have resulted from interventions by members of the Nuclear Suppliers Group.
# ::save-date Tue Sep 10, 2013 ::file PROXY_NYT_ENG_20071115_0274_11.txt
(a / and
      :op1 (b / be-temporally-at-91
            :ARG1 (d / deny-01
                  :ARG1 (p / purchase-01)
                  :quant (m / most)
                  :ARG1-of (i / include-91
                        :ARG2 (d2 / deny-01)))
            :ARG2 (s / since
                  :op1 (d3 / date-entity :year 2002)))
      :op2 (r / result-01
            :ARG1 (i2 / intervene-01
                  :ARG0 (c / country
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (o2 / organization :wiki "Nuclear_Suppliers_Group"
                                    :name (n2 / name :op1 "Nuclear" :op2 "Suppliers" :op3 "Group"))
                              :ARG2 (m2 / member))))
            :ARG2 d))

# ::id PROXY_NYT_ENG_20071115_0274.12 ::date 2013-08-05T01:35:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The list of trade denials was made available by a diplomat from a country interested in exposing the extent of Iranian efforts to acquire so-called dual-use items that can be converted to weapons production.
# ::save-date Wed Jan 20, 2016 ::file PROXY_NYT_ENG_20071115_0274_12.txt
(a3 / avail-01
      :ARG0 (p3 / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country
                        :ARG1-of (i / interest-01
                              :ARG2 (e / expose-01
                                    :ARG0 c
                                    :ARG1 (e2 / extent
                                          :poss (e3 / effort-01
                                                :ARG0 (c2 / country :wiki "Iran" :name (n / name :op1 "Iran"))
                                                :ARG1 (a2 / acquire-01
                                                      :ARG0 c2
                                                      :ARG1 (i2 / item
                                                            :ARG1-of (c4 / call-01
                                                                  :ARG2 (i3 / item)
                                                                  :mod (s / so))
                                                            :ARG1-of (u / use-01
                                                                  :manner (d3 / dual))
                                                            :ARG1-of (c3 / convert-01
                                                                  :ARG2 (p / produce-01
                                                                        :ARG1 (w / weapon))
                                                                  :ARG1-of (p2 / possible-01)))))))))
                  :ARG2 (d2 / diplomat)))
      :ARG2 (l / list
            :consist-of (d / deny-01
                  :ARG1 (t / trade-01))))

# ::id PROXY_NYT_ENG_20071115_0274.13 ::date 2013-08-05T01:55:55 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The list was made available on condition that neither the diplomat nor the diplomat's country be identified.
# ::save-date Wed Oct 28, 2015 ::file PROXY_NYT_ENG_20071115_0274_13.txt
(a3 / avail-01
      :ARG2 (l / list)
      :ARG1-of (c / condition-01
            :ARG2 (i / identify-01 :polarity -
                  :ARG1 (a2 / and
                        :op1 (p / person
                              :ARG0-of (h / have-org-role-91
                                    :ARG2 (d / diplomat)))
                        :op2 (c2 / country
                              :source-of p)))))

# ::id PROXY_NYT_ENG_20071115_0274.14 ::date 2013-08-05T02:40:10 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The list names companies from Australia, Finland, Sweden, the United Arab Emirates and Iran that were prevented from carrying out deals because the items being sold were suspected of being militarily useful.
# ::save-date Mon Jul 6, 2015 ::file PROXY_NYT_ENG_20071115_0274_14.txt
(n / name-01
      :ARG0 (l / list)
      :ARG1 (a2 / and
            :op1 (c / company
                  :source (c2 / country :wiki "Australia" :name (n2 / name :op1 "Australia")))
            :op2 (c9 / company
                  :source (c3 / country :wiki "Finland" :name (n3 / name :op1 "Finland")))
            :op3 (c10 / company
                  :source (c8 / country :wiki "Sweden" :name (n6 / name :op1 "Sweden")))
            :op4 (c11 / company
                  :source (c4 / country :wiki "United_Arab_Emirates" :name (n4 / name :op1 "United" :op2 "Arab" :op3 "Emirates")))
            :op5 (c12 / company
                  :source (c5 / country :wiki "Iran" :name (n5 / name :op1 "Iran")))
            :ARG1-of (p / prevent-01
                  :ARG2 (c6 / carry-out-03
                        :ARG0 a2
                        :ARG1 (d / deal-01))
                  :ARG1-of (c7 / cause-01
                        :ARG0 (s / suspect-01
                              :ARG1 (u / useful-05
                                    :ARG1 i
                                    :ARG2 (m / military))
                              :ARG2 (i / item
                                    :mod (s2 / sell-01)))))))

# ::id PROXY_NYT_ENG_20071115_0274.15 ::date 2013-08-05T02:41:00 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The listed items being offered for sale in the blocked deals included Nickel powder, petrochemical plant components, compressors, furnaces, steel flanges and fittings, electron microscopes, radiometric ore-sorting machines, valves and tubing, lasers, a rotary drilling rig, a mass spectrometer and a nitrogen production plant.
# ::save-date Tue Sep 10, 2013 ::file PROXY_NYT_ENG_20071115_0274_15.txt
(i / include-01
  :ARG1 (a / and
          :op1 (p / powder
                 :consist-of (n2 / nickel))
          :op2 (c / component
                 :mod (p2 / plant
                        :mod (p3 / petrochemical)))
          :op3 (c2 / compressor)
          :op4 (f / furnace)
          :op5 (a2 / and
                 :op1 (f2 / flange
                        :consist-of (s2 / steel))
                 :op2 (f3 / fitting
                        :consist-of s2))
          :op6 (m / microscope
                 :mod (e / electron))
          :op7 (m2 / machine
                 :ARG0-of (s3 / sort-01
                            :ARG1 (o2 / ore))
                 :mod (r / radiometric))
          :op8 (a3 / and
                 :op1 (v / valve)
                 :op2 (t / tubing))
          :op9 (l2 / laser)
          :op10 (r2 / rig
                  :ARG0-of (d2 / drill-01)
                  :mod (r3 / rotary))
          :op11 (s4 / spectrometer
                  :mod (m3 / mass))
          :op12 (p4 / plant
                  :ARG0-of (p5 / produce-01
                             :ARG1 (n / nitrogen))))
  :ARG2 (i2 / item
          :ARG1-of (l / list-01)
          :ARG1-of (o / offer-01
                     :purpose (s / sell-01
                                :ARG1 i2
                                :subevent-of (d / deal-01
                                               :ARG1-of (b / block-01))))))

# ::id PROXY_NYT_ENG_20071115_0274.16 ::date 2013-08-05T02:41:55 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Iranian end users included the Government of Iran and Iran's Atomic Energy Organization, power companies, engineering, petrochemical and oil-refining and gas companies, aircraft industries, schools, universities, engine manufacturers, mineral research centers, a helicopter support company and a plasma physics center.
# ::save-date Wed Sep 11, 2013 ::file PROXY_NYT_ENG_20071115_0274_16.txt
(i / include-01
      :ARG1 (a / and
            :op1 (a2 / and
                  :op1 (g / government-organization
                        :ARG0-of (g2 / govern-01
                              :ARG1 c2))
                  :op2 (o / organization :wiki "Atomic_Energy_Organization_of_Iran"
                        :name (n2 / name :op1 "Atomic" :op2 "Energy" :op3 "Organization")
                        :poss c2))
            :op2 (c3 / company
                  :mod (p / power))
            :op3 (c / company
                  :mod (e2 / engineer-01))
            :op4 (c4 / company
                  :mod (p2 / petrochemical)
                  :ARG0-of (r / refine-01
                        :ARG1 (o2 / oil)))
            :op5 (c8 / company
                  :mod (g3 / gas))
            :op6 (i2 / industry
                  :mod (a4 / aircraft))
            :op7 (s / school)
            :op8 (u2 / university)
            :op9 (c9 / company
                  :ARG0-of (m / manufacture-01
                        :ARG1 (e3 / engine)))
            :op10 (c5 / center
                  :mod (r2 / research-01
                        :ARG1 (m2 / mineral)))
            :op11 (c6 / company
                  :ARG0-of (s2 / support-01
                        :topic (h / helicopter)))
            :op12 (c7 / center
                  :mod (p3 / physics
                        :mod (p4 / plasma))))
      :ARG2 (o3 / organization
            :ARG0-of (u / use-01
                  :mod (e / end))
            :mod (c2 / country :wiki "Iran"
                  :name (n / name :op1 "Iran"))))

# ::id PROXY_NYT_ENG_20071115_0274.17 ::date 2013-08-05T02:42:05 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The diplomat stated the 75 denials represented actions by only 7 of the 45 member States.
# ::save-date Wed Sep 11, 2013 ::file PROXY_NYT_ENG_20071115_0274_17.txt
(s / state-01
  :ARG0 (p / person
          :ARG0-of (h / have-org-role-91
                     :ARG2 (d / diplomat)))
  :ARG1 (r / represent-01
          :ARG0 (d2 / deny-01
                  :quant 75)
          :ARG1 (a / act-02
                  :ARG0 (s2 / state
                          :quant 7
                          :ARG1-of (i / include-91
                                     :ARG2 (s3 / state
                                             :quant 45
                                             :ARG0-of (h2 / have-org-role-91
                                                        :ARG2 (m / member))))))
          :mod (o / only)))

# ::id PROXY_NYT_ENG_20071115_0274.18 ::date 2013-08-05T02:53:37 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The diplomat stated the actual number of denials of sales of dual-use products to Iran is probably much higher than 75.
# ::save-date Sun Jul 26, 2015 ::file PROXY_NYT_ENG_20071115_0274_18.txt
(s / state-01
      :ARG0 (p3 / person
            :ARG0-of (h2 / have-org-role-91
                  :ARG2 (d / diplomat)))
      :ARG1 (p / probable
            :domain (h / high-02 :compared-to 75
                  :ARG1 (n / number
                        :ARG1-of (a / actual-02)
                        :quant-of (d2 / deny-01
                              :ARG1 (s2 / sell-01
                                    :ARG1 (p2 / product
                                          :ARG1-of (u / use-01
                                                :manner (d4 / dual)))
                                    :ARG2 (c / country :wiki "Iran" :name (n2 / name :op1 "Iran")))))
                  :degree (m2 / more
                        :degree (m / much)))))

# ::id PROXY_NYT_ENG_20071115_0274.19 ::date 2013-08-05T02:53:56 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Western diplomats stated that the government in Tehran uses front companies to receive and convert technology to weapons production without being detected as the standoff with Iran over Iran's nuclear program has continued.
# ::save-date Wed Sep 11, 2013 ::file PROXY_NYT_ENG_20071115_0274_19.txt
(s / state-01
      :ARG0 (p3 / person
            :ARG0-of (h / have-org-role-91
                  :ARG2 (d / diplomat))
            :mod (w / world-region :wiki "Western_world"
                  :name (n / name :op1 "West")))
      :ARG1 (u / use-01
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01)
                  :location (c / city :wiki "Tehran"
                        :name (n2 / name :op1 "Tehran")))
            :ARG1 (c2 / company
                  :mod (f / front))
            :purpose (a / and
                  :op1 (r / receive-01
                        :ARG0 g
                        :ARG1 t)
                  :op2 (c3 / convert-01
                        :ARG0 g
                        :ARG1 (t / technology)
                        :ARG2 (p / produce-01
                              :ARG1 (w2 / weapon))))
            :manner (d2 / detect-01 :polarity -)
            :ARG1-of (c4 / cause-01
                  :ARG0 (c5 / continue-01
                        :ARG1 (s2 / standoff
                              :prep-with (c6 / country :wiki "Iran"
                                    :name (n3 / name :op1 "Iran")))
                        :topic (p2 / program
                              :mod (n4 / nucleus)
                              :poss c6)))))

# ::id PROXY_NYT_ENG_20071115_0274.20 ::date 2013-08-05T02:54:30 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Iran is a signatory to the Nuclear Nonproliferation Treaty but not a member of the Nuclear Suppliers Group.
# ::save-date Thu Jan 16, 2014 ::file PROXY_NYT_ENG_20071115_0274_20.txt
(c / contrast-01
      :ARG1 (s / sign-02
            :ARG0 (c2 / country :wiki "Iran"
                  :name (n / name :op1 "Iran"))
            :ARG1 (t / treaty :wiki "Treaty_on_the_Non-Proliferation_of_Nuclear_Weapons"
                  :name (n2 / name :op1 "Nuclear" :op2 "Nonproliferation" :op3 "Treaty")))
      :ARG2 (h / have-org-role-91 :polarity -
            :ARG0 c2
            :ARG1 (o / organization :wiki "Nuclear_Suppliers_Group"
                  :name (n3 / name :op1 "Nuclear" :op2 "Suppliers" :op3 "Group"))
            :ARG2 (m / member)))

# ::id PROXY_NYT_ENG_20080808_0162.1 ::date 2013-08-05T02:54:55 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2008-08-08
# ::save-date Mon Aug 5, 2013 ::file PROXY_NYT_ENG_20080808_0162_1.txt
(d / date-entity :day 8 :month 8 :year 2008)

# ::id PROXY_NYT_ENG_20080808_0162.2 ::date 2013-08-05T02:55:42 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Georgia (GE); Russian Federation (RU)
# ::save-date Mon Aug 5, 2013 ::file PROXY_NYT_ENG_20080808_0162_2.txt
(a / and
      :op1 (c / country :wiki "Georgia_(country)"
            :name (n / name :op1 "Georgia"))
      :op2 (c2 / country :wiki "Russia"
            :name (n2 / name :op1 "Russian" :op2 "Federation")))

# ::id PROXY_NYT_ENG_20080808_0162.3 ::date 2013-08-05T02:58:41 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; Government; dissent; war and conflict; weapons; politics
# ::save-date Wed Jun 17, 2015 ::file PROXY_NYT_ENG_20080808_0162_3.txt
(a / and
      :op1 (i / international)
      :op2 (g / government-organization
            :ARG0-of (g2 / govern-01))
      :op3 (d / dissent-01)
      :op4 (a2 / and
            :op1 (w / war)
            :op2 (c / conflict-01))
      :op5 (w2 / weapon)
      :op6 (p / politics))

# ::id PROXY_NYT_ENG_20080808_0162.4 ::date 2013-08-05T03:03:27 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt On 8 August 2008 Russia conducted airstrikes on Georgian targets.
# ::save-date Sun Jan 31, 2016 ::file PROXY_NYT_ENG_20080808_0162_4.txt
(s / strike-01
      :ARG0 (c2 / country :wiki "Russia" :name (n / name :op1 "Russia"))
      :ARG1 (l / location
            :ARG1-of (t2 / target-01)
            :location (c3 / country :wiki "Georgia_(country)" :name (n2 / name :op1 "Georgia")))
      :time (d / date-entity :day 8 :month 8 :year 2008)
      :path (a / air))

# ::id PROXY_NYT_ENG_20080808_0162.5 ::date 2013-08-05T03:08:24 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt The airstrikes escalated conflict in a separatist area of Georgia.
# ::save-date Sun Jan 31, 2016 ::file PROXY_NYT_ENG_20080808_0162_5.txt
(e / escalate-01
      :ARG0 (s2 / strike-01
            :path (a / air))
      :ARG1 (c / conflict-01
            :location (a2 / area
                  :mod (s / separatist)
                  :part-of (c2 / country :wiki "Georgia_(country)" :name (n / name :op1 "Georgia")))))

# ::id PROXY_NYT_ENG_20080808_0162.6 ::date 2013-08-05T03:11:56 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt On 8 August 2008 Russia conducted airstrikes on Georgian targets.
# ::save-date Sun Jan 31, 2016 ::file PROXY_NYT_ENG_20080808_0162_6.txt
(s / strike-01
      :ARG0 (c2 / country :wiki "Russia" :name (n / name :op1 "Russia"))
      :ARG1 (l / location
            :ARG1-of (t3 / target-01)
            :location (c3 / country :wiki "Georgia_(country)" :name (n2 / name :op1 "Georgia")))
      :time (d / date-entity :day 8 :month 8 :year 2008)
      :path (a / air))

# ::id PROXY_NYT_ENG_20080808_0162.7 ::date 2013-08-05T03:16:10 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The airstrikes escalated conflict in a separatist area of Georgia.
# ::save-date Fri Feb 5, 2016 ::file PROXY_NYT_ENG_20080808_0162_7.txt
(e / escalate-01
      :ARG0 (s2 / strike-01
            :path (a / air))
      :ARG1 (c / conflict-01)
      :location (a2 / area
            :mod (s / separatist)
            :part-of (c2 / country :wiki "Georgia_(country)" :name (n / name :op1 "Georgia"))))

# ::id PROXY_NYT_ENG_20080808_0162.8 ::date 2013-08-05T03:18:00 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The conflict is a test of Russia's power and military reach.
# ::save-date Wed Jun 17, 2015 ::file PROXY_NYT_ENG_20080808_0162_8.txt
(t / test-01
      :ARG0 (c / conflict-01)
      :ARG1 c2
      :ARG2 (a / and
            :op1 (p / power
                  :poss (c2 / country :wiki "Russia" :name (n / name :op1 "Russia")))
            :op2 (r / reach-03
                  :ARG0 c2
                  :ARG1 (m / military))))

# ::id PROXY_NYT_ENG_20080808_0162.9 ::date 2013-08-05T03:21:33 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Earlier on 8 August 2008 Russian troops and armored vehicles entered South Ossetia.
# ::save-date Wed Sep 11, 2013 ::file PROXY_NYT_ENG_20080808_0162_9.txt
(e / enter-01
      :ARG0 (a / and
            :op1 (t / troop
                  :mod (c / country :wiki "Russia"
                        :name (n / name :op1 "Russia")))
            :op2 (v / vehicle
                  :ARG1-of (a2 / armor-01)))
      :ARG1 (c2 / country-region :wiki "South_Ossetia"
            :name (n2 / name :op1 "South" :op2 "Ossetia"))
      :time (e2 / early
            :op1 (d / date-entity :day 8 :month 8 :year 2008)
            :degree (m / more)))

# ::id PROXY_NYT_ENG_20080808_0162.10 ::date 2013-08-05T03:29:46 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Presence of Russian troops supported the separatist area in its bitter conflict with Georgia.
# ::save-date Mon Nov 2, 2015 ::file PROXY_NYT_ENG_20080808_0162_10.txt
(s / support-01
      :ARG0 (p / present-02
            :ARG2 (t / troop
                  :mod (c / country :wiki "Russia" :name (n / name :op1 "Russia"))))
      :ARG1 (c2 / conflict-01
            :ARG0 (a2 / area
                  :mod (s2 / separatist))
            :ARG1 (c3 / country :wiki "Georgia_(country)" :name (n2 / name :op1 "Georgia"))
            :manner (b / bitter)))

# ::id PROXY_NYT_ENG_20080808_0162.11 ::date 2013-08-05T03:33:54 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The U.S., other Western nations and NATO condemned the violence.
# ::save-date Fri Aug 9, 2013 ::file PROXY_NYT_ENG_20080808_0162_11.txt
(c / condemn-01
      :ARG0 (a / and
            :op1 (c2 / country :wiki "United_States"
                  :name (n / name :op1 "U.S."))
            :op2 (n2 / nation
                  :mod (o / other)
                  :location (w / world-region :wiki "Western_world"
                        :name (n3 / name :op1 "West")))
            :op3 (m / military :wiki "NATO"
                  :name (n4 / name :op1 "NATO")))
      :ARG1 (v / violence))

# ::id PROXY_NYT_ENG_20080808_0162.12 ::date 2013-08-05T03:41:29 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The U.S., other Western nations and NATO demanded a cease-fire.
# ::save-date Fri Aug 9, 2013 ::file PROXY_NYT_ENG_20080808_0162_12.txt
(d / demand-01
      :ARG0 (a / and
            :op1 (c / country :wiki "United_States"
                  :name (n / name :op1 "U.S."))
            :op2 (n2 / nation
                  :mod (o / other)
                  :location (w / world-region :wiki "Western_world"
                        :name (n3 / name :op1 "West")))
            :op3 (m / military :wiki "NATO"
                  :name (n4 / name :op1 "NATO")))
      :ARG1 (c2 / cease-01
            :ARG1 (f / fire-01)))

# ::id PROXY_NYT_ENG_20080808_0162.13 ::date 2013-08-05T03:42:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt U.S. Secretary of State Condoleezza Rice demanded Russia withdraw its forces.
# ::save-date Tue Oct 6, 2015 ::file PROXY_NYT_ENG_20080808_0162_13.txt
(d / demand-01
      :ARG0 (p / person :wiki "Condoleezza_Rice" :name (n / name :op1 "Condoleezza" :op2 "Rice")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "United_States" :name (n2 / name :op1 "U.S."))
                  :ARG2 (s / secretary
                        :topic (f2 / foreign))))
      :ARG1 (w / withdraw-01
            :ARG0 (c2 / country :wiki "Russia" :name (n4 / name :op1 "Russia"))
            :ARG1 (f / force
                  :poss c2)))

# ::id PROXY_NYT_ENG_20080808_0162.14 ::date 2013-08-05T03:53:15 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Russian soldiers remained in Georgia.
# ::save-date Mon Aug 5, 2013 ::file PROXY_NYT_ENG_20080808_0162_14.txt
(r / remain-01
      :ARG1 (s / soldier
            :mod (c / country :wiki "Russia"
                  :name (n / name :op1 "Russia")))
      :location (c2 / country :wiki "Georgia_(country)"
            :name (n2 / name :op1 "Georgia")))

# ::id PROXY_NYT_ENG_20080808_0162.15 ::date 2013-08-05T03:54:49 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Georgian officials report there was at least 1 airstrike on the Black Sea port of Poti late on 8 August 2008.
# ::save-date Sun Jan 31, 2016 ::file PROXY_NYT_ENG_20080808_0162_15.txt
(r / report-01
      :ARG0 (p2 / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Georgia_(country)" :name (n / name :op1 "Georgia"))
                  :ARG2 (o / official)))
      :ARG1 (s2 / strike-01
            :ARG1 (p / port :wiki "Poti" :name (n2 / name :op1 "Poti")
                  :location (s / sea :wiki "Black_Sea" :name (n3 / name :op1 "Black" :op2 "Sea")))
            :time (l2 / late
                  :op1 (d / date-entity :day 8 :month 8 :year 2008))
            :quant (a2 / at-least :op1 1)
            :path (a / air)))

# ::id PROXY_NYT_ENG_20080808_0162.16 ::date 2013-08-05T09:19:47 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Russia and Georgia showed no indication of relenting.
# ::save-date Fri Sep 20, 2013 ::file PROXY_NYT_ENG_20080808_0162_16.txt
(a / and
      :op1 (c / country :wiki "Russia"
            :name (n / name :op1 "Russia"))
      :op2 (c2 / country :wiki "Georgia_(country)"
            :name (n2 / name :op1 "Georgia"))
      :ARG0-of (s / show-01
            :ARG1 (i / indicate-01 :polarity -
                  :ARG1 (r / relent-01
                        :ARG0 a))))

# ::id PROXY_NYT_ENG_20080808_0162.17 ::date 2013-08-05T09:25:14 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Russian Prime Minister Vladimir V. Putin stated that war has started.
# ::save-date Fri Aug 9, 2013 ::file PROXY_NYT_ENG_20080808_0162_17.txt
(s / state-01
      :ARG0 (p / person :wiki "Vladimir_Putin"
            :name (n / name :op1 "Vladimir" :op2 "V." :op3 "Putin")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Russia"
                        :name (n2 / name :op1 "Russia"))
                  :ARG2 (m / minister
                        :mod (p2 / prime))))
      :ARG1 (s2 / start-01
            :ARG1 (w / war)))

# ::id PROXY_NYT_ENG_20080808_0162.18 ::date 2013-08-05T09:31:43 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Georgian President Mikheil Saakashvili accused Russia of a well-planned invasion.
# ::save-date Wed Nov 4, 2015 ::file PROXY_NYT_ENG_20080808_0162_18.txt
(a / accuse-01
      :ARG0 (p / person :wiki "Mikheil_Saakashvili" :name (n / name :op1 "Mikheil" :op2 "Saakashvili")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Georgia_(country)" :name (n2 / name :op1 "Georgia"))
                  :ARG2 (p2 / president)))
      :ARG1 (c2 / country :wiki "Russia" :name (n3 / name :op1 "Russia"))
      :ARG2 (i / invade-01
            :ARG0 c2
            :ARG1-of (p3 / plan-01
                  :ARG0 c2
                  :manner (w / well-09))))

# ::id PROXY_NYT_ENG_20080808_0162.19 ::date 2013-08-05T09:35:05 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Georgia mobilized military reserves.
# ::save-date Mon Aug 5, 2013 ::file PROXY_NYT_ENG_20080808_0162_19.txt
(m / mobilize-01
      :ARG0 (c / country :wiki "Georgia_(country)"
            :name (n / name :op1 "Georgia"))
      :ARG1 (r / reserve
            :mod (m2 / military)))

# ::id PROXY_NYT_ENG_20080808_0162.20 ::date 2013-08-05T09:36:23 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt On 8 August 2008 Georgian government web sites crashed intermittently.
# ::save-date Fri Aug 9, 2013 ::file PROXY_NYT_ENG_20080808_0162_20.txt
(c / crash-01
      :ARG0 (s / site
            :mod (w / web)
            :poss (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 (c2 / country :wiki "Georgia_(country)"
                              :name (n / name :op1 "Georgia")))))
      :time (d / date-entity :day 8 :month 8 :year 2008)
      :manner (i / intermittent))

# ::id PROXY_NYT_ENG_20080808_0162.21 ::date 2013-08-05T09:42:26 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The crashes are signs of a cyber-warfare campaign against Georgia.
# ::save-date Fri Aug 9, 2013 ::file PROXY_NYT_ENG_20080808_0162_21.txt
(s / signal-07
      :ARG0 (c / crash-01)
      :ARG1 (c2 / campaign-01
            :ARG1 (w / warfare
                  :mod (c3 / cyber)
                  :prep-against (c4 / country :wiki "Georgia_(country)"
                        :name (n / name :op1 "Georgia")))))

# ::id PROXY_NYT_ENG_20080808_0162.22 ::date 2013-08-05T09:47:34 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The dispute could renew a sustained conflict in the Caucasus region.
# ::save-date Fri Jan 17, 2014 ::file PROXY_NYT_ENG_20080808_0162_22.txt
(p / possible-01
      :ARG1 (r / renew-01
            :ARG0 (d / dispute-01)
            :ARG1 (c / conflict-01
                  :ARG1-of (s / sustain-01))
            :location (w / world-region :wiki "Caucasus"
                  :name (n / name :op1 "Caucasus"))))

# ::id PROXY_NYT_ENG_20080808_0162.23 ::date 2013-08-05T09:55:28 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Caucus region is an important conduit for the flow of oil from the Caspian Sea to world markets.
# ::save-date Mon Nov 2, 2015 ::file PROXY_NYT_ENG_20080808_0162_23.txt
(c / conduit
      :domain (w / world-region :wiki "Caucasus" :name (n / name :op1 "Caucasus"))
      :mod (i / important)
      :purpose (f / flow-01
            :ARG1 (o / oil)
            :source (s / sea :wiki "Caspian_Sea" :name (n2 / name :op1 "Caspian" :op2 "Sea"))
            :destination (m / market
                  :mod (w2 / world))))

# ::id PROXY_NYT_ENG_20080808_0162.24 ::date 2013-08-05T09:56:51 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Conflict in the caucus region has lasted for years along Russia's borders.
# ::save-date Thu Jan 16, 2014 ::file PROXY_NYT_ENG_20080808_0162_24.txt
(l / last-01
      :ARG1 (c / conflict-01
            :location (w / world-region :wiki "Caucasus"
                  :name (n / name :op1 "Caucasus")))
      :ARG2 (m / multiple
            :op1 (t / temporal-quantity :quant 1
                  :unit (y / year)))
      :location (a / along
            :op1 (b / border-01
                  :ARG2 (c2 / country :wiki "Russia"
                        :name (n2 / name :op1 "Russia")))))

# ::id PROXY_NYT_ENG_20080808_0162.25 ::date 2013-08-05T09:57:19 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The conflict has taken place most recently in Chechnya.
# ::save-date Tue Nov 25, 2014 ::file PROXY_NYT_ENG_20080808_0162_25.txt
(c / conflict-01
      :location (p / province :wiki "Chechnya" :name (n / name :op1 "Chechnya"))
      :time (r / recent
            :degree (m / most)))

# ::id PROXY_NYT_ENG_20080808_0162.26 ::date 2013-08-05T10:04:08 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Russia's military incursion into Georgia indicates Russia's confidence and resolve.
# ::save-date Wed Sep 11, 2013 ::file PROXY_NYT_ENG_20080808_0162_26.txt
(i / indicate-01
      :ARG0 (i2 / incursion
            :mod (m / military)
            :poss (c / country :wiki "Russia"
                  :name (n / name :op1 "Russia"))
            :destination (c2 / country :wiki "Georgia_(country)"
                  :name (n2 / name :op1 "Georgia")))
      :ARG1 (a / and
            :op1 (c3 / confidence
                  :poss c)
            :op2 (r / resolve
                  :poss c)))

# ::id PROXY_NYT_ENG_20080808_0162.27 ::date 2013-08-05T10:40:38 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Russia's military incursion provided a test of the capacities of the Russian military.
# ::save-date Mon Aug 5, 2013 ::file PROXY_NYT_ENG_20080808_0162_27.txt
(p / provide-01
      :ARG0 (i / incursion
            :mod (m / military)
            :poss (c / country :wiki "Russia"
                  :name (n / name :op1 "Russia")))
      :ARG1 (t / test-01
            :ARG1 (c2 / capacity
                  :poss (m2 / military
                        :mod c))))

# ::id PROXY_NYT_ENG_20080808_0162.28 ::date 2013-08-05T10:47:18 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Putin attempted to modernize and re-equip the Russian military during his 2 presidential terms.
# ::save-date Wed Feb 10, 2016 ::file PROXY_NYT_ENG_20080808_0162_28.txt
(a / attempt-01
      :ARG0 (p / person :wiki "Vladimir_Putin" :name (n / name :op1 "Putin"))
      :ARG1 (a2 / and
            :op1 (m / modernize-01
                  :ARG0 p
                  :ARG1 (m2 / military
                        :mod (c / country :wiki "Russia" :name (n2 / name :op1 "Russia"))))
            :op2 (r / reequip-00
                  :ARG0 p
                  :ARG1 m2))
      :time (t / term :quant 2
            :mod (p2 / person
                  :ARG0-of (h / have-org-role-91
                        :ARG2 (p3 / president)))
            :poss p))

# ::id PROXY_NYT_ENG_20080808_0162.29 ::date 2013-08-05T10:47:58 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Earlier in 2008 Russia announced it was broadly expanding support for the separatist regions.
# ::save-date Mon Jul 27, 2015 ::file PROXY_NYT_ENG_20080808_0162_29.txt
(a / announce-01
      :ARG0 (c / country :wiki "Russia" :name (n / name :op1 "Russia"))
      :ARG1 (e2 / expand-01
            :ARG0 c
            :ARG1 (s / support-01
                  :ARG1 (r / region
                        :mod (s2 / separatist)))
            :manner (b / broad))
      :time (e / early
            :op1 (d / date-entity :year 2008)
            :degree (m / more)))

# ::id PROXY_NYT_ENG_20080808_0162.30 ::date 2013-08-05T10:48:23 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Georgia labeled Russia's support an act of annexation.
# ::save-date Mon Aug 5, 2013 ::file PROXY_NYT_ENG_20080808_0162_30.txt
(l / label-01
      :ARG0 (c / country :wiki "Georgia_(country)"
            :name (n / name :op1 "Georgia"))
      :ARG1 (s / support-01
            :ARG0 (c2 / country :wiki "Russia"
                  :name (n2 / name :op1 "Russia")))
      :ARG2 (a / act-02
            :mod (a2 / annex-01)))

# ::id PROXY_NYT_ENG_20080808_0162.31 ::date 2013-08-05T10:51:34 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Throughout 8 August 2008 reports conflicted about whether Georgian or Russian forces had won control of Tskhinvali.
# ::save-date Wed Jun 17, 2015 ::file PROXY_NYT_ENG_20080808_0162_31.txt
(c / conflict-01
      :ARG1 (r / report-01)
      :ARG2 (w / win-01 :mode interrogative
            :ARG0 (o2 / or
                  :op1 (f / force
                        :mod (c2 / country :wiki "Georgia_(country)" :name (n / name :op1 "Georgia")))
                  :op2 (f2 / force
                        :mod (c3 / country :wiki "Russia" :name (n2 / name :op1 "Russia"))))
            :ARG1 (c4 / control-01
                  :ARG0 o2
                  :ARG1 (c5 / city :wiki "Tskhinvali" :name (n3 / name :op1 "Tskhinvali"))))
      :time (d / date-entity :day 8 :month 8 :year 2008))

# ::id PROXY_NYT_ENG_20080808_0162.32 ::date 2013-08-05T10:51:50 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Late on 8 August 2008 it was unclear whether ground combat had taken place between Russian and Georgian soldiers or had been limited to fighting between separatists and Georgian forces.
# ::save-date Sun Jun 28, 2015 ::file PROXY_NYT_ENG_20080808_0162_32.txt
(c / clear-06 :polarity -
      :ARG1 (o / or :mode interrogative
            :op1 (c2 / combat-01
                  :ARG0 (a3 / and
                        :op1 (s / soldier
                              :mod (c3 / country :wiki "Russia" :name (n / name :op1 "Russia")))
                        :op2 (s3 / soldier
                              :mod (c4 / country :wiki "Georgia_(country)" :name (n2 / name :op1 "Georgia"))))
                  :location (g / ground))
            :op2 (l2 / limit-01
                  :ARG1 c2
                  :ARG2 (f / fight-01
                        :ARG0 (b / between
                              :op1 (s2 / separatist)
                              :op2 (f2 / force
                                    :mod c4)))))
      :time (l / late
            :op1 (d / date-entity :day 8 :month 8 :year 2008)))

# ::id PROXY_NYT_ENG_20080808_0162.33 ::date 2013-08-05T10:52:00 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tskhinvali is the capital of Georgia.
# ::save-date Wed Apr 23, 2014 ::file PROXY_NYT_ENG_20080808_0162_33.txt
(h / have-org-role-91
      :ARG0 (c2 / city :wiki "Tskhinvali"
            :name (n / name :op1 "Tskhinvali"))
      :ARG1 (c3 / country :wiki "Georgia_(country)"
            :name (n2 / name :op1 "Georgia"))
      :ARG2 (c / capital))

# ::id PROXY_NYT_ENG_20080808_0162.34 ::date 2013-08-05T10:53:16 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Georgia is mountainous.
# ::save-date Tue Aug 6, 2013 ::file PROXY_NYT_ENG_20080808_0162_34.txt
(m / mountainous
      :domain (c / country :wiki "Georgia_(country)"
            :name (n / name :op1 "Georgia")))

# ::id PROXY_NYT_ENG_20080808_0162.35 ::date 2013-08-05T10:54:03 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Georgia is a rebel province.
# ::save-date Wed Sep 11, 2013 ::file PROXY_NYT_ENG_20080808_0162_35.txt
(p / province
      :domain (c / country :wiki "Georgia_(country)"
            :name (n / name :op1 "Georgia"))
      :ARG0-of (r / rebel-01))

# ::id PROXY_NYT_ENG_20080919_0209.1 ::date 2013-08-05T02:33:37 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2008-09-19
# ::save-date Mon Aug 5, 2013 ::file PROXY_NYT_ENG_20080919_0209_1.txt
(d / date-entity :year 2008 :month 9 :day 19)

# ::id PROXY_NYT_ENG_20080919_0209.2 ::date 2013-08-05T05:33:16 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Iraq (IQ)
# ::save-date Thu Jan 16, 2014 ::file PROXY_NYT_ENG_20080919_0209_2.txt
(c / country :wiki "Iraq"
      :name (n / name :op1 "Iraq"))

# ::id PROXY_NYT_ENG_20080919_0209.3 ::date 2013-08-05T05:34:32 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; Telecom; technology; crime; leader; media; dissent
# ::save-date Thu Jun 25, 2015 ::file PROXY_NYT_ENG_20080919_0209_3.txt
(a / and
      :op1 (i / international)
      :op2 (t / telecom)
      :op3 (t2 / technology)
      :op4 (c / crime-02)
      :op5 (p / person
            :ARG0-of (l / lead-02))
      :op6 (m / media)
      :op7 (d / dissent-01))

# ::id PROXY_NYT_ENG_20080919_0209.4 ::date 2013-08-05T11:18:05 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Iranian News Agency Fars stated that hackers known as group XP defaced or blocked 100s of Shiite-related websites.
# ::save-date Tue Mar 17, 2015 ::file PROXY_NYT_ENG_20080919_0209_4.txt
(s / state-01
      :ARG0 (p / publication :wiki "Fars_News_Agency" :name (n / name :op1 "Fars" :op2 "News" :op3 "Agency")
            :mod (c / country :wiki "Iran" :name (n2 / name :op1 "Iran")))
      :ARG1 (o / or
            :op1 (d / deface-01
                  :ARG0 (p2 / person
                        :ARG0-of (h / hack-04)
                        :ARG1-of (k / know-02
                              :ARG2 (g / group :wiki - :name (n3 / name :op1 "XP"))))
                  :ARG1 (w / website
                        :ARG1-of (r / relate-01
                              :ARG2 (r2 / religious-group :wiki "Shia_Islam" :name (n4 / name :op1 "Shiite")))
                        :quant (m / multiple :op1 100)))
            :op1 (b / block-01
                  :ARG0 p2
                  :ARG1 w)))

# ::id PROXY_NYT_ENG_20080919_0209.5 ::date 2013-08-05T11:51:21 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt The official website of Iraq's Shiite leader the Grand Ayatollah Ali al-Sistani was among the websites defaced and blocked.
# ::save-date Wed Aug 7, 2013 ::file PROXY_NYT_ENG_20080919_0209_5.txt
(i / include-91
      :ARG1 (w / website
            :mod (o / official)
            :poss (p / person :wiki "Ali_al-Sistani"
                  :name (n / name :op1 "Grand" :op2 "Ayatollah" :op3 "Ali" :op4 "al-Sistani")
                  :ARG0-of (l / lead-02
                        :ARG1 (r / religious-group :wiki "Shia_Islam"
                              :name (n2 / name :op1 "Shiite")))
                  :poss (c / country :wiki "Iraq"
                        :name (n3 / name :op1 "Iraq"))))
      :ARG2 (w2 / website
            :ARG1-of (d / deface-01)
            :ARG1-of (b / block-01)))

# ::id PROXY_NYT_ENG_20080919_0209.6 ::date 2013-08-05T12:16:54 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Group XP stated on the defaced website that any website that contained material contrary to Sunni teachings would be hacked.
# ::save-date Mon Aug 5, 2013 ::file PROXY_NYT_ENG_20080919_0209_6.txt
(s / state-01
      :ARG0 (g / group :wiki -
            :name (n / name :op1 "XP"))
      :ARG1 (h / hack-04
            :ARG1 (w / website
                  :ARG0-of (c / contain-01
                        :ARG1 (m / material
                              :ARG1-of (c2 / contrary-01
                                    :ARG2 (t / teach-01
                                          :mod (r / religious-group :wiki "Sunni_Islam"
                                                :name (n2 / name :op1 "Sunni"))))))
                  :mod (a / any)))
      :medium (w2 / website
            :ARG1-of (d / deface-01)))

# ::id PROXY_NYT_ENG_20080919_0209.7 ::date 2013-08-05T12:25:43 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The official website of Iraq's Shiite religious leader the Grand Ayatollah Ali al-Sistani was defaced and blocked in a sectarian-motivated cyber attack on Shiite-related sites.
# ::save-date Fri Sep 20, 2013 ::file PROXY_NYT_ENG_20080919_0209_7.txt
(a / and
      :op1 (d / deface-01
            :ARG1 (w / website
                  :poss (p / person :wiki "Ali_al-Sistani"
                        :name (n / name :op1 "Grand" :op2 "Ayatollah" :op3 "Ali" :op4 "al-Sistani")
                        :ARG0-of (l / lead-02
                              :ARG1 (r / religious-group :wiki "Shia_Islam"
                                    :name (n2 / name :op1 "Shiite")))
                        :mod (r2 / religion)
                        :poss (c / country :wiki "Iraq"
                              :name (n3 / name :op1 "Iraq")))
                  :mod (o / official))
            :ARG2 (a2 / attack-01
                  :ARG1 (s2 / site
                        :ARG1-of (r3 / relate-01
                              :ARG2 r))
                  :mod (c2 / cyber)
                  :ARG2-of (m / motivate-01
                        :ARG0 (s / sectarian))))
      :op2 (b / block-01
            :ARG1 w
            :ARG2 a2))

# ::id PROXY_NYT_ENG_20080919_0209.8 ::date 2013-08-05T12:42:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt It was not clear whether the attack began on 18 September 2008 or the morning of 19 September 2008.
# ::save-date Fri May 29, 2015 ::file PROXY_NYT_ENG_20080919_0209_8.txt
(c / clear-06 :polarity -
      :ARG1 (b / begin-01
            :ARG1 (a / attack-01)
            :time (o / or :mode interrogative
                  :op1 (d / date-entity :year 2008 :month 9 :day 18)
                  :op2 (d2 / date-entity :year 2008 :month 9 :day 19
                        :dayperiod (m / morning)))))

# ::id PROXY_NYT_ENG_20080919_0209.9 ::date 2013-08-05T12:46:41 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt By the evening of 19 September 2008 Al-Sistani's website was offline.
# ::save-date Wed Aug 7, 2013 ::file PROXY_NYT_ENG_20080919_0209_9.txt
(o / offline
      :domain (w / website
            :poss (p / person :wiki "Ali_al-Sistani"
                  :name (n / name :op1 "Al-Sistani")))
      :time (d / date-entity :year 2008 :month 9 :day 19
            :dayperiod (e / evening)))

# ::id PROXY_NYT_ENG_20080919_0209.10 ::date 2013-08-05T13:04:39 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Another website related to 1 of Al-Sistani's religious organizations, www.al-shia.com, was also affected.
# ::save-date Wed Aug 7, 2013 ::file PROXY_NYT_ENG_20080919_0209_10.txt
(a / affect-01
      :ARG1 (w / website
            :ARG1-of (r / relate-01
                  :ARG2 (o / organization :quant 1
                        :mod (r2 / religion)
                        :ARG1-of (i / include-91
                              :ARG2 (o2 / organization
                                    :mod r2
                                    :poss (p / person :wiki "Ali_al-Sistani"
                                          :name (n / name :op1 "Al-Sistani"))))))
            :mod (u / url-entity :value "www.al-shia.com")
            :mod (a2 / another))
      :mod (a3 / also))

# ::id PROXY_NYT_ENG_20080919_0209.11 ::date 2013-08-05T12:54:58 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt An alternative address, www.sistani.com, was still operational.
# ::save-date Mon Aug 5, 2013 ::file PROXY_NYT_ENG_20080919_0209_11.txt
(o / operate-01
      :ARG1 (a / address
            :mod (u / url-entity :value "www.sistani.com")
            :mod (a2 / alternative))
      :mod (s / still))

# ::id PROXY_NYT_ENG_20080919_0209.12 ::date 2013-08-06T09:20:29 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Iranian News Agency Fars stated that group XP had blocked access to approximately 300 Shiite-related sites on 18 September 2008 and 19 September 2008.
# ::save-date Fri Jan 17, 2014 ::file PROXY_NYT_ENG_20080919_0209_12.txt
(s / state-01
      :ARG0 (p / publication :wiki "Fars_News_Agency"
            :name (n / name :op1 "Fars" :op2 "News" :op3 "Agency")
            :mod (c / country :wiki "Iran"
                  :name (n4 / name :op1 "Iran")))
      :ARG1 (b / block-01
            :ARG0 (g / group :wiki -
                  :name (n2 / name :op1 "XP"))
            :ARG1 (a / access-01
                  :ARG1 (s2 / site
                        :ARG1-of (r / relate-01
                              :ARG2 (r2 / religious-group :wiki "Shia_Islam"
                                    :name (n3 / name :op1 "Shiite")))
                        :quant (a2 / approximately :op1 300)))
            :time (a3 / and
                  :op1 (d / date-entity :year 2008 :month 9 :day 18)
                  :op2 (d2 / date-entity :year 2008 :month 9 :day 19))))

# ::id PROXY_NYT_ENG_20080919_0209.13 ::date 2013-08-06T09:28:11 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Neither the hacking claim nor an Iranian assertion that group XP was based in the United Arab Emirates could be verified independently.
# ::save-date Wed Aug 7, 2013 ::file PROXY_NYT_ENG_20080919_0209_13.txt
(p / possible-01 :polarity -
      :ARG1 (v / verify-01
            :ARG1 (a / and
                  :op1 (c / claim-01
                        :ARG1 (h / hack-04))
                  :op2 (a2 / assert-03
                        :ARG0 (c2 / country :wiki "Iran"
                              :name (n / name :op1 "Iran"))
                        :ARG1 (b / base-01
                              :ARG1 (g / group :wiki -
                                    :name (n2 / name :op1 "XP"))
                              :location (c3 / country :wiki "United_Arab_Emirates"
                                    :name (n3 / name :op1 "United" :op2 "Arab" :op3 "Emirates")))))
            :manner (i / independent)))

# ::id PROXY_NYT_ENG_20080919_0209.14 ::date 2013-08-05T13:31:42 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Several Iranian news sites stated on 19 September 2008 that many of the Shiite and Iran-related web sites that had been attacked were running normally again.
# ::save-date Fri Jul 24, 2015 ::file PROXY_NYT_ENG_20080919_0209_14.txt
(s / state-01
      :ARG0 (s2 / site
            :mod (n / news)
            :mod (c / country :wiki "Iran" :name (n2 / name :op1 "Iran"))
            :quant (s3 / several))
      :ARG1 (r / run-01
            :ARG1 (s4 / site
                  :ARG1-of (r2 / relate-01
                        :ARG2 (a / and
                              :op1 (r3 / religious-group :wiki "Shia_Islam" :name (n3 / name :op1 "Shiite"))
                              :op2 c))
                  :mod (w / web)
                  :quant (m / many)
                  :ARG1-of (a2 / attack-01))
            :ARG1-of (n4 / normal-02)
            :mod (a3 / again))
      :time (d / date-entity :year 2008 :month 9 :day 19))

# ::id PROXY_NYT_ENG_20080919_0209.15 ::date 2013-08-05T13:44:42 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A statement signed group XP was posted on the home page of Al-Sistani's web site and stated that the attack was on behalf of Sunni Muslims.
# ::save-date Fri Aug 9, 2013 ::file PROXY_NYT_ENG_20080919_0209_15.txt
(a / and
      :op1 (p / post-01
            :ARG1 (s / state-01
                  :ARG1-of (s2 / sign-01
                        :ARG0 (g / group :wiki -
                              :name (n / name :op1 "XP"))))
            :medium (p2 / page
                  :mod (h / home)
                  :poss (s3 / site
                        :mod (w / web)
                        :poss (p3 / person :wiki "Ali_al-Sistani"
                              :name (n2 / name :op1 "Al-Sistani")))))
      :op1 (s4 / state-01
            :ARG0 s
            :ARG1 (a2 / attack-01
                  :prep-on-behalf-of (r / religious-group :wiki "Muslim"
                        :name (n3 / name :op1 "Muslim")
                        :mod (r2 / religious-group :wiki "Sunni_Islam"
                              :name (n4 / name :op1 "Sunni"))))))

# ::id PROXY_NYT_ENG_20080919_0209.16 ::date 2013-08-05T05:38:29 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The statement said --
# ::save-date Mon Aug 5, 2013 ::file PROXY_NYT_ENG_20080919_0209_16.txt
(s / say-01
      :ARG0 (t / thing
            :ARG1-of (s2 / state-01)))

# ::id PROXY_NYT_ENG_20080919_0209.17 ::date 2013-08-05T13:55:11 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Group XP had carried out similar attacks on other Shiite sites in the Persian Gulf and Iraq.
# ::save-date Mon Aug 5, 2013 ::file PROXY_NYT_ENG_20080919_0209_17.txt
(c / carry-out-03
      :ARG0 (g / group :wiki -
            :name (n / name :op1 "XP"))
      :ARG1 (a / attack-01
            :ARG0 g
            :ARG1 (s / site
                  :mod (r / religious-group :wiki "Shia_Islam"
                        :name (n2 / name :op1 "Shiite"))
                  :location (a2 / and
                        :op1 (g2 / gulf :wiki "Persian_Gulf"
                              :name (n3 / name :op1 "Persian" :op2 "Gulf"))
                        :op2 (c2 / country :wiki "Iraq"
                              :name (n4 / name :op1 "Iraq")))
                  :mod (o / other))
            :ARG1-of (r2 / resemble-01)))

# ::id PROXY_NYT_ENG_20080919_0209.18 ::date 2013-08-05T13:17:54 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Group XP erased the site as group XP has done with other Rafidha sites.
# ::save-date Mon Aug 5, 2013 ::file PROXY_NYT_ENG_20080919_0209_18.txt
(e / erase-01
      :ARG0 (g / group :wiki -
            :name (n / name :op1 "XP"))
      :ARG1 (s / site)
      :manner (d / do-02
            :ARG0 g
            :ARG2 (s2 / site
                  :mod (r / religious-group :wiki "Rafida"
                        :name (n2 / name :op1 "Rafidha"))
                  :mod (o / other))))

# ::id PROXY_NYT_ENG_20080919_0209.19 ::date 2013-08-05T14:03:04 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Rafidha means rejecters and is an insult used by Sunni extremists to describe Shiites.
# ::save-date Thu Mar 12, 2015 ::file PROXY_NYT_ENG_20080919_0209_19.txt
(a / and
      :op1 (m / mean-01
            :ARG1 (r / religious-group :wiki "Rafida" :name (n / name :op1 "Rafidha"))
            :ARG2 (p / person
                  :ARG0-of (r2 / reject-01)))
      :op1 (i / insult-01
            :ARG1-of (u / use-01
                  :ARG0 (e / extremist
                        :mod (r3 / religious-group :wiki "Sunni_Islam" :name (n2 / name :op1 "Sunni")))
                  :ARG2 (d / describe-01
                        :ARG0 e
                        :ARG1 (r4 / religious-group :wiki "Shia_Islam" :name (n3 / name :op1 "Shiite"))))))

# ::id PROXY_NYT_ENG_20080919_0209.20 ::date 2013-08-06T09:43:28 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Al-Sistani promoted sexual deviance and an Iranian agenda in Iraq as Al-Sistani was born in Iran.
# ::save-date Tue Aug 6, 2013 ::file PROXY_NYT_ENG_20080919_0209_20.txt
(p / promote-02
      :ARG0 (p2 / person :wiki "Ali_al-Sistani"
            :name (n / name :op1 "Al-Sistani"))
      :ARG1 (a / and
            :op1 (d / deviance
                  :mod (s / sex))
            :op2 (a2 / agenda
                  :mod (c / country :wiki "Iran"
                        :name (n2 / name :op1 "Iran"))))
      :location (c2 / country :wiki "Iraq"
            :name (n3 / name :op1 "Iraq"))
      :prep-as (b / bear-02
            :ARG1 p2
            :location c))

# ::id PROXY_NYT_ENG_20080919_0209.21 ::date 2013-08-05T14:12:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Any website with material that was contrary to Sunni teachings would be punished.
# ::save-date Wed Aug 7, 2013 ::file PROXY_NYT_ENG_20080919_0209_21.txt
(p / punish-01
      :ARG1 (w / website
            :prep-with (m / material
                  :ARG1-of (c / contrary-01
                        :ARG2 (t / teach-01
                              :mod (r / religious-group :wiki "Sunni_Islam"
                                    :name (n / name :op1 "Sunni")))))
            :mod (a / any)))

# ::id PROXY_NYT_ENG_20080919_0209.22 ::date 2013-08-06T09:54:56 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The statement also consisted of a youtube video clip of American comedian bill Maher ridiculing a fatwa by Al-Sistani on whether certain positions of sexual intercourse were permitted for married couples.
# ::save-date Wed Jan 20, 2016 ::file PROXY_NYT_ENG_20080919_0209_22.txt
(c / consist-01
      :ARG1 (t / thing
            :ARG1-of (s / state-01))
      :ARG2 (c2 / clip
            :mod (v / video)
            :mod (p / publication :wiki "YouTube" :name (n / name :op1 "YouTube"))
            :poss (c3 / comedian :wiki "Bill_Maher" :name (n2 / name :op1 "Bill" :op2 "Maher")
                  :mod (c4 / country :wiki "United_States" :name (n3 / name :op1 "United" :op2 "States")))
            :ARG0-of (r / ridicule-01
                  :ARG1 (f / fatwa
                        :source (p2 / person :wiki "Ali_al-Sistani" :name (n4 / name :op1 "Al-Sistani"))
                        :topic (p3 / permit-01 :mode interrogative
                              :ARG1 (p4 / position
                                    :mod (i / intercourse
                                          :mod (s2 / sex-01))
                                    :mod (c5 / certain))
                              :ARG2 (c6 / couple
                                    :ARG1-of (m / marry-01))))))
      :mod (a / also))

# ::id PROXY_NYT_ENG_20080919_0209.23 ::date 2013-08-05T09:05:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The ayatollah's office in Najaf declined to comment on the cyber attack.
# ::save-date Fri May 29, 2015 ::file PROXY_NYT_ENG_20080919_0209_23.txt
(d / decline-02
      :ARG0 (o / office
            :poss (a / ayatollah)
            :location (c3 / city :wiki "Najaf" :name (n / name :op1 "Najaf")))
      :ARG1 (c / comment-01
            :ARG0 o
            :ARG3 (a2 / attack-01
                  :mod (c2 / cyber))))

# ::id PROXY_NYT_ENG_20080919_0209.24 ::date 2013-08-06T09:59:01 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Fars reported that a counterattack had been carried out against 2 major Wahhabi web sites which belong to puritanical strain of Sunni Islam that is dominant in Saudi Arabia.
# ::save-date Wed Jul 29, 2015 ::file PROXY_NYT_ENG_20080919_0209_24.txt
(r / report-01
      :ARG0 (p / publication :wiki "Fars_News_Agency" :name (n / name :op1 "Fars"))
      :ARG1 (c2 / carry-out-03
            :ARG1 (c / counterattack-01
                  :ARG1 (s / site :quant 2
                        :mod (w / web)
                        :mod (r2 / religious-group :wiki "Wahhabism" :name (n2 / name :op1 "Wahhabi"))
                        :ARG1-of (m / major-02)
                        :ARG0-of (b / belong-01
                              :ARG1 (s2 / strain-02
                                    :ARG2 (r3 / religious-group :wiki "Sunni_Islam" :name (n3 / name :op1 "Sunni" :op2 "Islam"))
                                    :mod (p2 / puritan)
                                    :ARG0-of (d / dominate-01
                                          :location (c3 / country :wiki "Saudi_Arabia" :name (n4 / name :op1 "Saudi" :op2 "Arabia")))))))))

# ::id PROXY_NYT_ENG_20081008_0040.1 ::date 2013-08-05T05:43:25 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2008-10-08
# ::save-date Mon Aug 5, 2013 ::file PROXY_NYT_ENG_20081008_0040_1.txt
(d / date-entity :year 2008 :month 10 :day 8)

# ::id PROXY_NYT_ENG_20081008_0040.2 ::date 2013-08-05T05:44:15 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Somalia (SO); Ukraine (UA); Kenya (KE)
# ::save-date Mon Aug 5, 2013 ::file PROXY_NYT_ENG_20081008_0040_2.txt
(a / and
      :op1 (c / country :wiki "Somalia"
            :name (n / name :op1 "Somalia"))
      :op2 (c2 / country :wiki "Ukraine"
            :name (n2 / name :op1 "Ukraine"))
      :op3 (c3 / country :wiki "Kenya"
            :name (n3 / name :op1 "Kenya")))

# ::id PROXY_NYT_ENG_20081008_0040.3 ::date 2013-08-05T05:45:23 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt Crime; weapons; international; money
# ::save-date Thu Jun 25, 2015 ::file PROXY_NYT_ENG_20081008_0040_3.txt
(a / and
      :op1 (c / crime-02)
      :op2 (w / weapon)
      :op3 (i / international)
      :op4 (m / money))

# ::id PROXY_NYT_ENG_20081008_0040.4 ::date 2013-08-06T11:04:51 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Somali pirates who hijacked a Ukrainian freighter carrying a large cargo of arms are approaching a deal for the ship's release.
# ::save-date Thu May 21, 2015 ::file PROXY_NYT_ENG_20081008_0040_4.txt
(a / approach-02
      :ARG0 (p / pirate
            :mod (c / country :wiki "Somalia" :name (n / name :op1 "Somalia"))
            :ARG0-of (h / hijack-01
                  :ARG1 (f / freighter
                        :mod (c2 / country :wiki "Ukraine" :name (n2 / name :op1 "Ukraine"))
                        :ARG0-of (c3 / carry-01
                              :ARG1 (c4 / cargo
                                    :consist-of (a2 / arm)
                                    :mod (l / large))))))
      :ARG1 (d / deal-01
            :ARG0 p
            :ARG2 (r / release-01
                  :ARG1 (s / ship))))

# ::id PROXY_NYT_ENG_20081008_0040.5 ::date 2013-08-06T11:13:03 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Questions have emerged regarding the shipment of arms en route to Kenya and of a possible clandestine arms deal between Kenya and South Sudan.
# ::save-date Thu May 21, 2015 ::file PROXY_NYT_ENG_20081008_0040_5.txt
(e / emerge-01
      :ARG0 (q / question-01
            :ARG0-of (r / regard-01
                  :ARG1 (a / and
                        :op1 (s / ship-01
                              :ARG1 (a2 / arm)
                              :path (r2 / route
                                    :direction (c / country :wiki "Kenya" :name (n / name :op1 "Kenya"))))
                        :op2 (d / deal-01
                              :ARG0 c
                              :ARG1 (c4 / country :wiki "South_Sudan" :name (n3 / name :op1 "South" :op2 "Sudan"))
                              :ARG2 a2
                              :mod (c2 / clandestine)
                              :ARG1-of (p / possible-01))))))

# ::id PROXY_NYT_ENG_20081008_0040.6 ::date 2013-08-07T01:21:31 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt On 08 October 2008 Maritime officials and associates of the Somali pirates who on 25 September 2008 hijacked a Ukrainian freighter carrying a large cargo of arms stated that the pirates may soon be collecting their ransom.
# ::save-date Mon Nov 2, 2015 ::file PROXY_NYT_ENG_20081008_0040_6.txt
(s / state-01
      :ARG0 (a / and
            :op1 (o / official
                  :topic (m / maritime))
            :op2 (p / person
                  :ARG1-of (a2 / associate-01
                        :ARG2 (p2 / pirate
                              :mod (c / country :wiki "Somalia" :name (n / name :op1 "Somalia"))
                              :ARG0-of (h / hijack-01
                                    :ARG1 (f / freighter
                                          :mod (c2 / country :wiki "Ukraine" :name (n2 / name :op1 "Ukraine"))
                                          :ARG0-of (c3 / carry-01
                                                :ARG1 (c4 / cargo
                                                      :consist-of (a3 / arm)
                                                      :mod (l / large))))
                                    :time (d / date-entity :year 2008 :month 9 :day 25))))))
      :ARG1 (c5 / collect-01
            :ARG0 (p3 / pirate)
            :ARG1 (r / ransom
                  :poss p3)
            :ARG1-of (p4 / possible-01)
            :time (s3 / soon))
      :time (d2 / date-entity :year 2008 :month 10 :day 8))

# ::id PROXY_NYT_ENG_20081008_0040.7 ::date 2013-08-07T01:39:00 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt After difficult negotiations likened by several people involved to bazaar-style haggling the parties are close to reaching a deal in which the pirates would be paid millions of dollars and the ship freed.
# ::save-date Sat May 10, 2014 ::file PROXY_NYT_ENG_20081008_0040_7.txt
(c / close-06
      :ARG1 (p / party)
      :ARG2 (r / reach-01
            :ARG1 (d2 / deal-01
                  :ARG2 (a / and
                        :op1 (p2 / pay-01
                              :ARG1 (m / multiple
                                    :op1 (m2 / monetary-quantity :quant 1000000
                                          :unit (d / dollar)))
                              :ARG2 (p3 / pirate))
                        :op2 (f / free-01
                              :ARG1 (s / ship)))))
      :time (a2 / after
            :op1 (n / negotiate-01
                  :mod (d3 / difficult)
                  :ARG1-of (l / liken-03
                        :ARG0 (p4 / person
                              :quant (s2 / several)
                              :ARG1-of (i / involve-01
                                    :ARG2 (h / haggle-01
                                          :mod (s3 / style
                                                :mod (b / bazaar)))))))))

# ::id PROXY_NYT_ENG_20081008_0040.8 ::date 2013-08-07T01:58:19 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A businessman in xarardheere, Somalia named Ahmed Omar stated that the pirates and the ship owners have agreed on a ransom of approximately 8 million U.S. dollars and the ship may be freed on 08 October 2008 or 09 October 2008.
# ::save-date Tue Sep 17, 2013 ::file PROXY_NYT_ENG_20081008_0040_8.txt
(s / state-01
      :ARG0 (b / businessman :wiki -
            :name (n2 / name :op1 "Ahmed" :op2 "Omar")
            :location (c2 / city :wiki "Harardhere"
                  :name (n3 / name :op1 "Xarardheere")
                  :location (c3 / country :wiki "Somalia"
                        :name (n4 / name :op1 "Somalia"))))
      :ARG1 (a2 / and
            :op1 (a3 / agree-01
                  :ARG0 (p / pirate)
                  :ARG1 (r / ransom
                        :quant (a / approximately
                              :op1 (m / monetary-quantity :quant 8000000
                                    :unit (d / dollar
                                          :mod (c / country :wiki "United_States"
                                                :name (n / name :op1 "U.S."))))))
                  :ARG2 (p2 / person
                        :ARG0-of (o / own-01
                              :ARG1 (s2 / ship))))
            :op2 (f / free-01
                  :ARG1 s2
                  :ARG1-of (p3 / possible-01)
                  :time (o2 / or
                        :op1 (d2 / date-entity :year 2008 :month 10 :day 8)
                        :op2 (d3 / date-entity :year 2008 :month 10 :day 9)))))

# ::id PROXY_NYT_ENG_20081008_0040.9 ::date 2013-08-06T12:24:08 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Xarardheere is a notorious pirate base on the coast of Somalia.
# ::save-date Tue Aug 6, 2013 ::file PROXY_NYT_ENG_20081008_0040_9.txt
(b / base
      :ARG1-of (n / notorious-01)
      :mod (p / pirate)
      :domain (c / city :wiki "Harardhere"
            :name (n2 / name :op1 "Xarardheere"))
      :location (c2 / coast
            :poss (c3 / country :wiki "Somalia"
                  :name (n3 / name :op1 "Somalia"))))

# ::id PROXY_NYT_ENG_20081008_0040.10 ::date 2013-08-06T12:52:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Maritime officials in Kenya stated that critical details have yet to be agreed upon.
# ::save-date Mon Nov 2, 2015 ::file PROXY_NYT_ENG_20081008_0040_10.txt
(s / state-01
      :ARG0 (o / official
            :topic (m / maritime)
            :location (c / country :wiki "Kenya" :name (n / name :op1 "Kenya")))
      :ARG1 (h / have-11
            :ARG1 (y / yet)
            :ARG2 (a / agree-01
                  :ARG1 (d / detail-01
                        :ARG1-of (c2 / critical-02)))))

# ::id PROXY_NYT_ENG_20081008_0040.11 ::date 2013-08-07T02:10:48 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt One such detail involves the pirates' request for a guarantee that they would not be arrested or attacked by the armada of American warships currently encircling them.
# ::save-date Wed Aug 7, 2013 ::file PROXY_NYT_ENG_20081008_0040_11.txt
(i / involve-01
      :ARG1 (r / request-01
            :ARG0 (p / pirate)
            :ARG1 (g / guarantee-01
                  :ARG1 (o / or
                        :op1 (a2 / arrest-01 :polarity -
                              :ARG0 (a3 / armada
                                    :consist-of (w / warship
                                          :mod (c / country :wiki "United_States"
                                                :name (n / name :op1 "United" :op2 "States")))
                                    :ARG1-of (e / encircle-01
                                          :ARG2 p
                                          :time (c2 / current)))
                              :ARG1 p)
                        :op2 (a4 / attack-01 :polarity -
                              :ARG0 a3
                              :ARG1 p))))
      :ARG2 (d / detail-01 :quant 1
            :mod (s / such)))

# ::id PROXY_NYT_ENG_20081008_0040.12 ::date 2013-08-06T12:32:39 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A Kenyan maritime official stated anonymously that such negotiations are complex and involve more than the financial aspect.
# ::save-date Mon Nov 2, 2015 ::file PROXY_NYT_ENG_20081008_0040_12.txt
(s / state-01
      :ARG0 (o / official
            :topic (m2 / maritime)
            :mod (c / country :wiki "Kenya" :name (n / name :op1 "Kenya")))
      :ARG1 (a / and
            :op1 (c2 / complex
                  :domain (n2 / negotiate-01
                        :mod (s3 / such)))
            :op3 (i / involve-01
                  :ARG1 n2
                  :ARG2 (m / more-than
                        :op1 (a2 / aspect
                              :mod (f / finance)))))
      :manner (a3 / anonymous))

# ::id PROXY_NYT_ENG_20081008_0040.13 ::date 2013-08-06T12:43:31 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt On 08 October 2008 the official stated that progress is being made and the parties are approaching an agreement.
# ::save-date Fri Aug 9, 2013 ::file PROXY_NYT_ENG_20081008_0040_13.txt
(s / state-01
      :ARG0 (o / official)
      :ARG1 (a / and
            :op1 (p / progress-01)
            :op2 (a2 / approach-02
                  :ARG0 (p2 / party)
                  :ARG1 (a3 / agree-01)))
      :time (d / date-entity :year 2008 :month 10 :day 8))

# ::id PROXY_NYT_ENG_20081008_0040.14 ::date 2013-08-07T02:23:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The pirates initially requested 35 million U.S. dollars and then reduced their request to 20 million U.S. dollars.
# ::save-date Tue Sep 17, 2013 ::file PROXY_NYT_ENG_20081008_0040_14.txt
(a / and
      :op1 (r / request-01
            :ARG0 (p / pirate)
            :ARG1 (m / monetary-quantity :quant 35000000
                  :unit (d / dollar
                        :mod (c / country :wiki "United_States"
                              :name (n / name :op1 "U.S."))))
            :time (i / initial))
      :op2 (r2 / reduce-01
            :ARG0 p
            :ARG1 r
            :ARG4 (m2 / monetary-quantity :quant 20000000
                  :unit (d2 / dollar
                        :mod c))
            :time (t / then)))

# ::id PROXY_NYT_ENG_20081008_0040.15 ::date 2013-08-07T02:34:50 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The pirates have consistently expressed willingness to negotiate the financial figures.
# ::save-date Thu Feb 4, 2016 ::file PROXY_NYT_ENG_20081008_0040_15.txt
(e / express-01
      :ARG0 (p / pirate)
      :ARG1 (w / will-02
            :ARG0 p
            :ARG1 (n / negotiate-01
                  :ARG0 p
                  :ARG2 (f / figure
                        :mod (f2 / finance))))
      :ARG1-of (c / consistent-02))

# ::id PROXY_NYT_ENG_20081008_0040.16 ::date 2013-08-07T02:44:12 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt More than 25 ships have been hijacked in 2008 off the Somalia coast with a typical ransom of between 1 and 2 million U.S. dollars.
# ::save-date Sun Jul 26, 2015 ::file PROXY_NYT_ENG_20081008_0040_16.txt
(h / hijack-01
      :ARG1 (s / ship
            :quant (m4 / more-than :op1 25))
      :time (d / date-entity :year 2008)
      :location (o / off
            :op1 (c3 / coast
                  :mod (c4 / country :wiki "Somalia" :name (n3 / name :op1 "Somalia"))))
      :ARG2-of (r / ransom-00
            :ARG1 (b / between
                  :op1 (m2 / monetary-quantity :quant 1
                        :unit (d2 / dollar
                              :mod (c / country :wiki "United_States" :name (n / name :op1 "U.S."))))
                  :op2 (m3 / monetary-quantity :quant 2000000
                        :unit (d3 / dollar
                              :mod c)))
            :ARG3 s
            :ARG1-of (t / typical-02)))

# ::id PROXY_NYT_ENG_20081008_0040.17 ::date 2013-08-07T02:50:26 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The pirates aboard the Ukrainian ship have stated that upon receipt of payment in American dollars and preferably in 100 dollar bills the ship, its cargo and the 20 sailors on board will be released.
# ::save-date Fri Sep 20, 2013 ::file PROXY_NYT_ENG_20081008_0040_17.txt
(s / state-01
      :ARG0 (p / pirate
            :ARG0-of (b / board-01
                  :ARG1 (s2 / ship
                        :mod (c / country :wiki "Ukraine"
                              :name (n / name :op1 "Ukraine")))))
      :ARG1 (r / release-01
            :ARG1 (a / and
                  :op1 (s4 / ship)
                  :op2 (c2 / cargo
                        :poss s4
                        :ARG0-of (b2 / board-01
                              :ARG1 s4))
                  :op3 (p2 / person :quant 20
                        :ARG0-of (s3 / sail-01)
                        :ARG0-of b2))
            :time (r2 / receive-01
                  :ARG1 (p3 / pay-01
                        :ARG1 (a2 / and
                              :op1 (d2 / dollar
                                    :mod (c3 / country :wiki "United_States"
                                          :name (n2 / name :op1 "United" :op2 "States")))
                              :op2 (p5 / prefer-01
                                    :ARG0 p
                                    :ARG1 (b3 / bill
                                          :mod (m2 / monetary-quantity :quant 100
                                                :unit (d3 / dollar)))))))))

# ::id PROXY_NYT_ENG_20081008_0040.18 ::date 2013-08-07T03:10:43 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The original country of destination for the arms shipment aboard the Ukrainian ship is being questioned.
# ::save-date Wed Aug 7, 2013 ::file PROXY_NYT_ENG_20081008_0040_18.txt
(q / question-01
      :ARG1 (c / country
            :mod (d / destination)
            :mod (o / original)
            :ARG2-of (s / ship-01
                  :ARG1 (a / arm)
                  :ARG0-of (b / board-01
                        :ARG1 (s2 / ship
                              :mod (c2 / country :wiki "Ukraine"
                                    :name (n / name :op1 "Ukraine")))))))

# ::id PROXY_NYT_ENG_20081008_0040.19 ::date 2013-08-07T03:17:45 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Shortly after the freighter was hijacked on 25 September 2008 the Kenyan government claimed that the weapons on board were being shipped for Kenya's military.
# ::save-date Thu Feb 4, 2016 ::file PROXY_NYT_ENG_20081008_0040_19.txt
(c / claim-01
      :ARG0 (g / government-organization
            :ARG0-of (g2 / govern-01
                  :ARG1 (c2 / country :wiki "Kenya" :name (n / name :op1 "Kenya"))))
      :ARG1 (s / ship-01
            :ARG1 (w / weapon
                  :ARG0-of (b / board-01))
            :ARG2 (m / military
                  :poss c2))
      :time (a / after
            :op1 (h / hijack-01
                  :ARG1 (f / freighter)
                  :time (d / date-entity :year 2008 :month 9 :day 25))
            :ARG1-of (s2 / short-07)))

# ::id PROXY_NYT_ENG_20081008_0040.20 ::date 2013-08-06T12:58:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The ship was en route to Kenya's main port of Mombasa.
# ::save-date Fri Sep 20, 2013 ::file PROXY_NYT_ENG_20081008_0040_20.txt
(s2 / ship
      :path (r / route
            :direction (p / port :wiki "Mombasa"
                  :name (n / name :op1 "Mombasa")
                  :poss (c / country :wiki "Kenya"
                        :name (n2 / name :op1 "Kenya"))
                  :mod (m / main))))

# ::id PROXY_NYT_ENG_20081008_0040.21 ::date 2013-08-07T03:26:08 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The weapons on board the ship included 33 T-72 tanks, 150 grenade launchers, 6 anti-aircraft guns and a large quantity of ammunition.
# ::save-date Fri Aug 9, 2013 ::file PROXY_NYT_ENG_20081008_0040_21.txt
(i / include-01
      :ARG1 (a / and
            :op1 (t / tank :quant 33 :wiki "T-72"
                  :name (n / name :op1 "T-72"))
            :op2 (p / product :quant 150
                  :ARG0-of (l / launch-01
                        :ARG1 (g / grenade)))
            :op3 (g2 / gun :quant 6
                  :ARG0-of (c / counter-01
                        :ARG1 (a2 / aircraft)))
            :op4 (a3 / ammunition
                  :quant (q / quantity
                        :mod (l2 / large))))
      :ARG2 (w / weapon
            :ARG0-of (b / board-01
                  :ARG1 (s / ship))))

# ::id PROXY_NYT_ENG_20081008_0040.22 ::date 2013-08-07T04:06:51 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Evidence has subsequently emerged that the weapons were part of a clandestine arms deal between Kenya and the separatist region of southern Sudan.
# ::save-date Thu May 21, 2015 ::file PROXY_NYT_ENG_20081008_0040_22.txt
(e / emerge-01
      :ARG0 (t / thing
            :ARG0-of (e2 / evidence-01
                  :ARG1 (w / weapon
                        :part-of (d / deal-01
                                    :ARG0 (c / country :wiki "Kenya" :name (n / name :op1 "Kenya"))
                                    :ARG1 (r / region
                                          :mod (s2 / separatism)
                                          :location (c2 / country :wiki "South_Sudan" :name (n2 / name :op1 "Southern" :op2 "Sudan")))
                                    :ARG2 (a2 / arm)
                                    :mod (c3 / clandestine)))))
      :mod (s3 / subsequent))

# ::id PROXY_NYT_ENG_20081008_0040.23 ::date 2013-08-07T04:29:06 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The deal would most likely have remained secret had the pirates not hijacked the ship and begun speaking to the media by satellite phone.
# ::save-date Wed Aug 7, 2013 ::file PROXY_NYT_ENG_20081008_0040_23.txt
(l / likely-01
      :ARG1 (r / remain-01
            :ARG1 (d / deal-01)
            :ARG3 (s / secret))
      :degree (m / most)
      :condition (a / and
            :op1 (h / hijack-01 :polarity -
                  :ARG0 (p / pirate)
                  :ARG1 (s2 / ship))
            :op2 (b / begin-01 :polarity -
                  :ARG0 p
                  :ARG1 (s3 / speak-01
                        :ARG0 p
                        :ARG2 (m2 / media)
                        :medium (p2 / phone
                              :mod (s4 / satellite))))))

# ::id PROXY_NYT_ENG_20081008_0040.24 ::date 2013-08-06T13:32:17 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Ukrainian officials have been adamant in denying any wrongdoing.
# ::save-date Thu Oct 29, 2015 ::file PROXY_NYT_ENG_20081008_0040_24.txt
(a / adamant
      :domain (o / official
            :mod (c / country :wiki "Ukraine" :name (n / name :op1 "Ukraine")))
      :prep-in (d / deny-01
            :ARG0 o
            :ARG1 (w / wrongdoing
                  :mod (a2 / any))))

# ::id PROXY_NYT_ENG_20081008_0040.25 ::date 2013-08-05T05:48:57 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Ukrainian diplomat in Kenya oleh belokolos stated --
# ::save-date Tue Sep 17, 2013 ::file PROXY_NYT_ENG_20081008_0040_25.txt
(s / state-01
      :ARG0 (p / person :wiki -
            :name (n / name :op1 "Oleh" :op2 "Belokolos")
            :location (c2 / country :wiki "Kenya"
                  :name (n3 / name :op1 "Kenya"))
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Ukraine"
                        :name (n2 / name :op1 "Ukraine"))
                  :ARG2 (d / diplomat))))

# ::id PROXY_NYT_ENG_20081008_0040.26 ::date 2013-08-06T12:44:45 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Ukraine does not supply or have plans to supply any armaments to the Government of South Sudan.
# ::save-date Wed Aug 7, 2013 ::file PROXY_NYT_ENG_20081008_0040_26.txt
(o / or
      :op1 (s / supply-01 :polarity -
            :ARG0 (c / country :wiki "Ukraine"
                  :name (n / name :op1 "Ukraine"))
            :ARG1 (a / armament
                  :mod (a2 / any))
            :ARG2 (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 (c2 / country :wiki "South_Sudan"
                              :name (n2 / name :op1 "South" :op2 "Sudan")))))
      :op2 (h / have-03 :polarity -
            :ARG0 c
            :ARG1 (p / plan-01
                  :ARG0 c
                  :ARG1 (s2 / supply-01
                        :ARG0 c
                        :ARG1 a
                        :ARG2 g))))

# ::id PROXY_NYT_ENG_20081008_0040.27 ::date 2013-08-05T14:18:51 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt All the appropriate paperwork has been validated.
# ::save-date Sat Jul 25, 2015 ::file PROXY_NYT_ENG_20081008_0040_27.txt
(v / validate-01
      :ARG1 (p / paperwork
            :ARG1-of (a / appropriate-02)
            :mod (a2 / all)))

# ::id PROXY_NYT_ENG_20081008_0040.28 ::date 2013-08-06T10:11:38 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Ukraine abides by all United Nations rules and arms control agreements.
# ::save-date Tue Aug 6, 2013 ::file PROXY_NYT_ENG_20081008_0040_28.txt
(a / abide-01
      :ARG0 (c / country :wiki "Ukraine"
            :name (n / name :op1 "Ukraine"))
      :ARG1 (a2 / and
            :op1 (r / rule
                  :mod (o / organization :wiki "United_Nations"
                        :name (n2 / name :op1 "United" :op2 "Nations"))
                  :mod (a3 / all))
            :op2 (a4 / agree-01
                  :ARG1 (c2 / control-01
                        :ARG1 (a5 / arm)))))

# ::id PROXY_NYT_ENG_20081008_0040.29 ::date 2013-08-07T04:38:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Ukraine inherited enormous stockpiles of weaponry after the collapse of the Soviet Union and is now a major arms dealer.
# ::save-date Wed Jul 29, 2015 ::file PROXY_NYT_ENG_20081008_0040_29.txt
(a2 / and
      :op1 (i / inherit-01
            :ARG0 (c / country :wiki "Ukraine" :name (n / name :op1 "Ukraine"))
            :ARG1 (s / stockpile-01
                  :ARG0 c
                  :ARG1 (w / weaponry)
                  :mod (e / enormous))
            :time (a / after
                  :op1 (c2 / collapse-01
                        :ARG1 (c3 / country :wiki "Soviet_Union" :name (n2 / name :op1 "Soviet" :op2 "Union")))))
      :op2 (d / deal-01
            :ARG0 c
            :ARG2 (a3 / arm)
            :ARG1-of (m / major-02)
            :time (n3 / now)))

# ::id PROXY_NYT_ENG_20081008_0040.30 ::date 2013-08-07T04:45:55 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The deal with Ukraine is considered suspicious given that Kenya has mostly relied on the United Kingdom and other western countries for its supply of heavy weapons.
# ::save-date Thu May 21, 2015 ::file PROXY_NYT_ENG_20081008_0040_30.txt
(c / consider-01
      :ARG1 (s / suspicious
            :domain (d / deal-01
                  :ARG0 c4
                  :ARG1 (c2 / country :wiki "Ukraine" :name (n / name :op1 "Ukraine"))))
      :ARG1-of (c3 / cause-01
            :ARG0 (r / rely-01
                  :ARG0 (c4 / country :wiki "Kenya" :name (n2 / name :op1 "Kenya"))
                  :ARG1 (a / and
                        :op1 (c5 / country :wiki "United_Kingdom" :name (n3 / name :op1 "United" :op2 "Kingdom"))
                        :op2 (c6 / country
                              :location (w / world-region :wiki "Western_world" :name (n4 / name :op1 "West"))
                              :mod (o / other)))
                  :ARG2 (s2 / supply-01
                        :ARG1 (w2 / weapon
                              :mod (h / heavy))
                        :ARG2 c4)
                  :degree (m / most))))

# ::id PROXY_NYT_ENG_20081008_0040.31 ::date 2013-08-06T13:09:51 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Kenyan politicians were demanding answers and have called for several commissions to examine the situation.
# ::save-date Tue Aug 6, 2013 ::file PROXY_NYT_ENG_20081008_0040_31.txt
(a / and
      :op1 (d / demand-01
            :ARG0 (p / politician
                  :mod (c / country :wiki "Kenya"
                        :name (n / name :op1 "Kenya")))
            :ARG1 (a2 / answer-01))
      :op2 (c2 / call-03
            :ARG0 p
            :ARG1 (e / examine-01
                  :ARG0 c3
                  :ARG1 (s / situation))
            :ARG2 (c3 / commission
                  :quant (s2 / several))))

# ::id PROXY_NYT_ENG_20081008_0040.32 ::date 2013-08-07T06:12:47 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Southern Sudan is an autonomous region that is currently increasing its military and that uses Soviet-designed tanks.
# ::save-date Fri Aug 9, 2013 ::file PROXY_NYT_ENG_20081008_0040_32.txt
(r / region
      :mod (a / autonomy)
      :domain (c4 / country :wiki "South_Sudan"
            :name (n3 / name :op1 "Southern" :op2 "Sudan")
            :ARG0-of (i / increase-01
                  :ARG1 (m / military
                        :poss c4)
                  :time (c3 / current))
            :ARG0-of (u / use-01
                  :ARG1 (t / tank
                        :ARG1-of (d / design-01
                              :ARG0 (c2 / country :wiki "Soviet_Union"
                                    :name (n2 / name :op1 "Soviet" :op2 "Union")))))))

# ::id PROXY_NYT_ENG_20081008_0040.33 ::date 2013-08-07T06:25:58 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The American military stated that its priority is to ensure that the weapons were not unloaded from the ship and sold to Islamist insurgents in Somalia.
# ::save-date Wed Aug 7, 2013 ::file PROXY_NYT_ENG_20081008_0040_33.txt
(s / state-01
      :ARG0 (m / military
            :mod (c / country :wiki "United_States"
                  :name (n / name :op1 "United" :op2 "States")))
      :ARG1 (p / prioritize-01
            :ARG0 m
            :ARG1 (e / ensure-01
                  :ARG0 m
                  :ARG1 (a / and
                        :op1 (u / unload-02 :polarity -
                              :ARG1 (s2 / ship)
                              :ARG2 (w / weapon))
                        :op2 (s3 / sell-01 :polarity -
                              :ARG1 w
                              :ARG2 (i / insurgent
                                    :mod (r / religious-group :wiki "Islam"
                                          :name (n2 / name :op1 "Islamism"))
                                    :location (c2 / country :wiki "Somalia"
                                          :name (n3 / name :op1 "Somalia"))))))))

# ::id PROXY_NYT_ENG_20081008_0040.34 ::date 2013-08-07T06:34:26 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The pirates have denied interest in the weapons and claimed to have been unaware that the cargo included tanks when they hijacked the ship.
# ::save-date Wed Aug 7, 2013 ::file PROXY_NYT_ENG_20081008_0040_34.txt
(a / and
      :op1 (d / deny-01
            :ARG0 (p / pirate)
            :ARG1 (i / interest-01
                  :ARG1 p
                  :ARG2 (w / weapon)))
      :op2 (c / claim-01
            :ARG0 p
            :ARG1 (r / realize-01 :polarity -
                  :ARG0 p
                  :ARG1 (i2 / include-01
                        :ARG1 (t / tank)
                        :ARG2 (c2 / cargo)
                        :time (h / hijack-01
                              :ARG0 p
                              :ARG1 (s / ship))))))

# ::id PROXY_NYT_ENG_20081008_0040.35 ::date 2013-08-05T14:22:31 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Pirate spokesman sugule Ali stated in an interview last week that the pirates' sole interest in the deal is money.
# ::save-date Fri Sep 13, 2013 ::file PROXY_NYT_ENG_20081008_0040_35.txt
(s / state-01
      :ARG0 (p2 / person :wiki -
            :name (n / name :op1 "Sugule" :op2 "Ali")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (p / pirate)
                  :ARG2 (s2 / spokesman)))
      :ARG1 (i / interest-01
            :ARG0 (m / money)
            :ARG1 p
            :ARG2 (d / deal-01)
            :mod (s3 / sole))
      :medium (i2 / interview-01)
      :time (w / week
            :mod (l / last)))

# ::id PROXY_NYT_ENG_20081128_0005.1 ::date 2013-08-06T02:29:09 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2008-11-28
# ::save-date Tue Aug 6, 2013 ::file PROXY_NYT_ENG_20081128_0005_1.txt
(d / date-entity :day 28 :month 11 :year 2008)

# ::id PROXY_NYT_ENG_20081128_0005.2 ::date 2013-08-06T02:31:13 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Afghanistan (AF)
# ::save-date Tue Aug 6, 2013 ::file PROXY_NYT_ENG_20081128_0005_2.txt
(c / country :wiki "Afghanistan"
      :name (n / name :op1 "Afghanistan"))

# ::id PROXY_NYT_ENG_20081128_0005.3 ::date 2013-08-06T02:31:51 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt Narcotics
# ::save-date Tue Aug 6, 2013 ::file PROXY_NYT_ENG_20081128_0005_3.txt
(n / narcotic)

# ::id PROXY_NYT_ENG_20081128_0005.4 ::date 2013-08-06T02:32:05 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Head of the U.N. drug office Antonio Maria Costa said that Afghanistan has produced so much opium in recent years that the Taliban are cutting back poppy cultivation and stockpiling raw opium in an effort to support prices and preserve a major source of financing for the insurgency.
# ::save-date Wed Jan 20, 2016 ::file PROXY_NYT_ENG_20081128_0005_4.txt
(s / say-01
      :ARG0 (p / person :wiki "Antonio_Maria_Costa" :name (n / name :op1 "Antonio" :op2 "Maria" :op3 "Costa")
            :ARG0-of (h2 / head-01
                  :ARG1 (o / organization :wiki "United_Nations_Office_on_Drugs_and_Crime" :name (n2 / name :op1 "U.N." :op2 "Drug" :op3 "Office"))))
      :ARG1 (p3 / produce-01
            :ARG0 (c / country :wiki "Afghanistan" :name (n3 / name :op1 "Afghanistan"))
            :ARG1 (o2 / opium
                  :quant (m / much
                        :mod (s2 / so)))
            :time (y / year
                  :mod (r / recent))
            :ARG0-of (c2 / cause-01
                  :ARG1 (a / and
                        :op1 (c3 / cut-back-05
                              :ARG0 (c4 / criminal-organization :wiki "Taliban" :name (n4 / name :op1 "Taliban"))
                              :ARG1 (c5 / cultivate-01
                                    :ARG1 (p4 / poppy)))
                        :op2 (s3 / stockpile-01
                              :ARG0 c4
                              :ARG1 (o3 / opium
                                    :mod (r2 / raw)))
                        :purpose (e / effort-01
                              :ARG0 c4
                              :ARG1 (a2 / and
                                    :op1 (s4 / support-01
                                          :ARG0 c4
                                          :ARG1 (t / thing
                                                :ARG2-of (p5 / price-01)))
                                    :op2 (p6 / preserve-01
                                          :ARG0 c4
                                          :ARG1 (s5 / source-02
                                                :ARG1 (f / finance-01
                                                      :ARG1 (i / insurgency))
                                                :mod (m2 / major)))))))))

# ::id PROXY_NYT_ENG_20081128_0005.5 ::date 2013-08-06T02:49:55 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Head of the U.N. drug office Antonio Maria Costa said that Afghanistan has produced so much opium in recent years that the Taliban are cutting back poppy cultivation and stockpiling raw opium in an effort to support prices and preserve a major source of financing for the insurgency.
# ::save-date Wed Jan 20, 2016 ::file PROXY_NYT_ENG_20081128_0005_5.txt
(s / say-01
      :ARG0 (p / person :wiki "Antonio_Maria_Costa" :name (n / name :op1 "Antonio" :op2 "Maria" :op3 "Costa")
            :ARG0-of (h2 / head-01
                  :ARG1 (o / organization :wiki "United_Nations_Office_on_Drugs_and_Crime" :name (n2 / name :op1 "U.N." :op2 "Drug" :op3 "Office"))))
      :ARG1 (p3 / produce-01
            :ARG0 (c / country :wiki "Afghanistan" :name (n3 / name :op1 "Afghanistan"))
            :ARG1 (o2 / opium
                  :quant (m / much
                        :mod (s2 / so)))
            :time (y / year
                  :mod (r / recent))
            :ARG0-of (c2 / cause-01
                  :ARG1 (a / and
                        :op1 (c3 / cut-back-05
                              :ARG0 (c4 / criminal-organization :wiki "Taliban" :name (n4 / name :op1 "Taliban"))
                              :ARG1 (c5 / cultivate-01
                                    :ARG1 (p4 / poppy)))
                        :op2 (s3 / stockpile-01
                              :ARG0 c4
                              :ARG1 (o3 / opium
                                    :mod (r2 / raw)))
                        :purpose (e / effort-01
                              :ARG0 c4
                              :ARG1 (a2 / and
                                    :op1 (s4 / support-01
                                          :ARG0 c4
                                          :ARG1 (t / thing
                                                :ARG2-of (p5 / price-01)))
                                    :op2 (p6 / preserve-01
                                          :ARG0 c4
                                          :ARG1 (s5 / source-02
                                                :ARG1 (f / finance-01
                                                      :ARG1 (i / insurgency))
                                                :mod (m2 / major)))))))))

# ::id PROXY_NYT_ENG_20081128_0005.6 ::date 2013-08-06T02:52:23 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Costa said this to reporters last week as the U.N. Drug Office Office prepared to release its latest survey of Afghanistan's opium crop.
# ::save-date Thu Nov 27, 2014 ::file PROXY_NYT_ENG_20081128_0005_6.txt
(s / say-01
      :ARG0 (p / person :wiki "Antonio_Maria_Costa" :name (n / name :op1 "Costa"))
      :ARG1 (t / this)
      :ARG2 (p2 / person
            :ARG0-of (r / report-01))
      :time (w / week
            :mod (l / last))
      :time (p3 / prepare-01
            :ARG0 (o2 / organization :wiki "United_Nations_Office_on_Drugs_and_Crime" :name (n3 / name :op1 "U.N." :op2 "Drug" :op3 "Office"))
            :ARG3 (r2 / release-01
                  :ARG0 o2
                  :ARG1 (s2 / survey-01
                        :ARG0 o2
                        :ARG2 (c / crop
                              :mod (o / opium)
                              :poss (c2 / country :wiki "Afghanistan" :name (n2 / name :op1 "Afghanistan")))
                        :mod (l2 / late
                              :degree (m / most))))))

# ::id PROXY_NYT_ENG_20081128_0005.7 ::date 2013-08-06T02:59:24 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The survey showed that poppy cultivation had retreated in much of Afghanistan and was overwhelmingly concentrated in 7 of 34 provinces where the insurgency remains strong, most of those in the south.
# ::save-date Fri Jul 10, 2015 ::file PROXY_NYT_ENG_20081128_0005_7.txt
(s / show-01
      :ARG0 (s2 / survey)
      :ARG1 (a / and
            :op1 (r / retreat-02
                  :ARG1 (c / cultivate-01
                        :ARG1 (p / poppy))
                  :location (c2 / country :wiki "Afghanistan" :name (n / name :op1 "Afghanistan")
                        :quant (m / much)))
            :op2 (c3 / concentrate-01
                  :ARG1 c
                  :location (i / include-91
                        :ARG1 (p2 / province :quant 7
                              :location-of (r2 / remain-01
                                    :ARG1 (i2 / insurgency)
                                    :ARG3 (s3 / strong-02
                                          :ARG1 i2))
                              :ARG2-of (i3 / include-91
                                    :ARG1 (p4 / province
                                          :location (s4 / south))
                                    :ARG3 (m2 / most)))
                        :ARG2 (p3 / province :quant 34))
                  :mod (o / overwhelming))))

# ::id PROXY_NYT_ENG_20081128_0005.8 ::date 2013-08-07T04:13:18 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The survey was issued November 27, 2008.
# ::save-date Wed Aug 7, 2013 ::file PROXY_NYT_ENG_20081128_0005_8.txt
(i / issue-01
      :ARG1 (s / survey)
      :time (d2 / date-entity :day 27 :month 11 :year 2008))

# ::id PROXY_NYT_ENG_20081128_0005.9 ::date 2013-08-07T04:14:45 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The United Nations found that the result was a 19 percent reduction in the amount of land devoted to opium in Afghanistan even though the total tonnage of opium produced dropped by just 6 percent.
# ::save-date Fri Sep 20, 2013 ::file PROXY_NYT_ENG_20081128_0005_9.txt
(f / find-01
      :ARG0 (o / organization :wiki "United_Nations"
            :name (n / name :op1 "United" :op2 "Nations"))
      :ARG1 (r2 / result-01
            :ARG1 (r / reduce-01
                  :ARG1 (a2 / amount
                        :quant-of (l / land
                              :ARG1-of (d / devote-01
                                    :ARG2 (o2 / opium)
                                    :location (c / country :wiki "Afghanistan"
                                          :name (n2 / name :op1 "Afghanistan")))))
                  :ARG2 (p3 / percentage-entity :value 19)
                  :concession (d2 / drop-01
                        :ARG1 (t / tonnage
                              :quant-of (o3 / opium
                                    :ARG1-of (p5 / produce-01))
                              :mod (t2 / total))
                        :ARG2 (p4 / percentage-entity :value 6
                              :mod (j / just))))))

# ::id PROXY_NYT_ENG_20081128_0005.10 ::date 2013-08-07T04:24:50 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The study stated that the high output per acre was attributed to a good growing season in the south.
# ::save-date Wed Nov 4, 2015 ::file PROXY_NYT_ENG_20081128_0005_10.txt
(s / state-01
      :ARG0 (s2 / study)
      :ARG1 (a / attribute-01
            :ARG1 (r / rate-entity-91
                  :ARG1 (o / output
                        :ARG1-of (h / high-02))
                  :ARG2 (a3 / area-quantity :quant 1
                        :unit (a2 / acre)))
            :ARG2 (s3 / season
                  :mod (g2 / grow-03)
                  :location (s4 / south)
                  :ARG1-of (g / good-02))))

# ::id PROXY_NYT_ENG_20081128_0005.11 ::date 2013-08-07T04:29:13 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The southern region is a heavily irrigated area where the Taliban maintained a strong presence in 5 provinces and have systematically encouraged opium cultivation as a way to finance their insurgency for several years.
# ::save-date Mon Nov 2, 2015 ::file PROXY_NYT_ENG_20081128_0005_11.txt
(a2 / area
      :domain (r / region
            :mod (s2 / south))
      :location-of (a / and
            :op1 (m / maintain-01
                  :ARG0 (c / criminal-organization :wiki "Taliban" :name (n / name :op1 "Taliban"))
                  :ARG1 (p / present-02
                        :ARG1 c
                        :ARG2 (p2 / province :quant 5)
                        :ARG1-of (s3 / strong-02)))
            :op2 (e / encourage-01
                  :ARG0 c
                  :ARG2 (c2 / cultivate-01
                        :ARG1 (o / opium))
                  :mod (s4 / systematic)
                  :purpose (f / finance-01
                        :ARG0 c
                        :ARG1 (i2 / insurgency
                              :poss c)
                        :duration (s / several
                              :op1 (t / temporal-quantity :quant 1
                                    :unit (y / year))))))
      :ARG1-of (i3 / irrigate-01
            :manner (h / heavy)))

# ::id PROXY_NYT_ENG_20081128_0005.12 ::date 2013-08-07T04:34:50 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The U.N. estimates the insurgents made as much as 300 million dollars from the opium trade last year.
# ::save-date Sun Aug 11, 2013 ::file PROXY_NYT_ENG_20081128_0005_12.txt
(e / estimate-01
      :ARG0 (o / organization :wiki "United_Nations"
            :name (n / name :op1 "U.N."))
      :ARG1 (m2 / make-05
            :ARG0 (i / insurgent)
            :ARG1 (m3 / monetary-quantity :quant 300000000
                  :unit (d2 / dollar)
                  :mod (m / much))
            :ARG2 (t / trade-01
                  :ARG1 (o2 / opium))
            :time (y / year
                  :mod (l / last))))

# ::id PROXY_NYT_ENG_20081128_0005.13 ::date 2013-08-07T04:44:30 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Costa said a lot of war effort can be funded with 2 to 300 million dollars.
# ::save-date Wed Jan 20, 2016 ::file PROXY_NYT_ENG_20081128_0005_13.txt
(s / say-01
      :ARG0 (p / person :wiki "Antonio_Maria_Costa" :name (n / name :op1 "Costa"))
      :ARG1 (p2 / possible-01
            :ARG1 (f / fund-01
                  :ARG1 (e / effort-01
                        :ARG1 (w / war)
                        :quant (l / lot))
                  :ARG2 (m3 / monetary-quantity
                        :unit (d3 / dollar)
                        :quant (b / between :op1 2000000 :op2 300000000)))))

# ::id PROXY_NYT_ENG_20081128_0005.14 ::date 2013-08-07T04:52:03 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Taliban have producing an amount of opium that far exceeds world demand due to 3 successive years of bumper crops.
# ::save-date Fri Sep 20, 2013 ::file PROXY_NYT_ENG_20081128_0005_14.txt
(p / produce-01
      :ARG0 (c / criminal-organization :wiki "Taliban"
            :name (n / name :op1 "Taliban"))
      :ARG1 (a / amount
            :quant-of (o / opium)
            :ARG0-of (e / exceed-01
                  :ARG1 (d / demand-01
                        :ARG0 (w / world))
                  :mod (f / far)
                  :ARG1-of (c2 / cause-01
                        :ARG0 (t / temporal-quantity :quant 3
                              :unit (y / year)
                              :mod (c3 / crop
                                    :mod (b / bumper))
                              :mod (s / successive))))))

# ::id PROXY_NYT_ENG_20081128_0005.15 ::date 2013-08-07T04:55:44 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Costa said the result was a glut that was depressing the price, which dropped by approximately 20 percent.
# ::save-date Tue Sep 17, 2013 ::file PROXY_NYT_ENG_20081128_0005_15.txt
(s / say-01
      :ARG0 (p2 / person :wiki "Antonio_Maria_Costa"
            :name (n / name :op1 "Costa"))
      :ARG1 (g / glut
            :domain (r / result)
            :ARG0-of (d / depress-02
                  :ARG1 (t / thing
                        :ARG2-of (p / price-01
                              :ARG1-of (d2 / drop-01
                                    :ARG2 (a / approximately
                                          :op1 (p4 / percentage-entity :value 20))))))))

# ::id PROXY_NYT_ENG_20081128_0005.16 ::date 2013-08-07T04:59:52 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Costa said that the fact that prices had not collapsed already was evidence that the Taliban, drug lords and even some farmers have stockpiled the opium.
# ::save-date Tue Sep 17, 2013 ::file PROXY_NYT_ENG_20081128_0005_16.txt
(s / say-01
      :ARG0 (p / person :wiki "Antonio_Maria_Costa"
            :name (n / name :op1 "Costa"))
      :ARG1 (e / evidence-01
            :ARG0 (c / collapse-01 :polarity -
                  :ARG1 (t / thing
                        :ARG2-of (p2 / price-01))
                  :time (a / already))
            :ARG1 (s2 / stockpile-01
                  :ARG0 (a2 / and
                        :op1 (c2 / criminal-organization :wiki "Taliban"
                              :name (n2 / name :op1 "Taliban"))
                        :op2 (l / lord
                              :mod (d / drug))
                        :op3 (p3 / person
                              :quant (s3 / some)
                              :mod (e2 / even)
                              :ARG0-of (f / farm-01)))
                  :ARG1 (o / opium))))

# ::id PROXY_NYT_ENG_20081128_0005.17 ::date 2013-08-11T01:38:41 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt An increasing amount is also being processed in Afghanistan.
# ::save-date Sun Aug 11, 2013 ::file PROXY_NYT_ENG_20081128_0005_17.txt
(p / process-01
      :ARG1 (a / amount
            :ARG1-of (i / increase-01))
      :mod (a2 / also)
      :location (c / country :wiki "Afghanistan"
            :name (n / name :op1 "Afghanistan")))

# ::id PROXY_NYT_ENG_20081128_0005.18 ::date 2013-08-11T01:40:20 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Costa added that insurgents have been holding significant amounts of opium.
# ::save-date Sun May 24, 2015 ::file PROXY_NYT_ENG_20081128_0005_18.txt
(a / add-01
      :ARG0 (p / person :wiki "Antonio_Maria_Costa" :name (n / name :op1 "Costa"))
      :ARG1 (h / hold-01
            :ARG0 (i / insurgent)
            :ARG1 (o / opium
                  :quant (a2 / amount
                              :ARG1-of (s / significant-02)))))

# ::id PROXY_NYT_ENG_20081128_0005.19 ::date 2013-08-11T01:45:34 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Costa said the surplus is as much as 11000 tons, or more than twice world demand in the last 3 years and threatened to devalue their stockpiles.
# ::save-date Thu Mar 12, 2015 ::file PROXY_NYT_ENG_20081128_0005_19.txt
(a / and
      :op1 (s / say-01
            :ARG0 (p / person :wiki "Antonio_Maria_Costa" :name (n / name :op1 "Costa"))
            :ARG1 (s3 / surplus
                  :quant (a2 / as-much-as
                        :op1 (m / mass-quantity :quant 11000
                              :unit (t / ton)
                              :mod (m2 / much))
                        :ARG1-of (m3 / mean-01
                              :ARG2 (e / equal-01
                                    :ARG1 m
                                    :ARG2 (m4 / more-than
                                          :op1 (p2 / product-of :op1 2
                                                :op2 (d2 / demand-01
                                                      :ARG0 (w / world)
                                                      :time (b / before
                                                            :op1 (n2 / now)
                                                            :duration (t2 / temporal-quantity :quant 3
                                                                  :unit (y / year)))))))))))
      :op2 (t3 / threaten-01
            :ARG0 p
            :ARG1 (d / devalue-01
                  :ARG0 s3
                  :ARG1 (s2 / stockpile
                        :poss (t4 / they)))))

# ::id PROXY_NYT_ENG_20081128_0005.20 ::date 2013-08-11T01:49:34 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The United Nations found that Afghanistan produced 8500 tons of opium in 2008.
# ::save-date Sun Aug 11, 2013 ::file PROXY_NYT_ENG_20081128_0005_20.txt
(f / find-01
      :ARG0 (o / organization :wiki "United_Nations"
            :name (n / name :op1 "United" :op2 "Nations"))
      :ARG1 (p / produce-01
            :ARG0 (c / country :wiki "Afghanistan"
                  :name (n2 / name :op1 "Afghanistan"))
            :ARG1 (m / mass-quantity :quant 8500
                  :quant-of (o2 / opium)
                  :unit (t2 / ton))
            :time (d2 / date-entity :year 2008)))

# ::id PROXY_NYT_ENG_20081128_0005.21 ::date 2013-08-11T01:53:16 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt World demand was estimated at about 4400 tons per year.
# ::save-date Tue Sep 17, 2013 ::file PROXY_NYT_ENG_20081128_0005_21.txt
(e / estimate-01
      :ARG1 (d / demand-01
            :ARG0 (w2 / world))
      :ARG2 (r / rate-entity-91
            :ARG1 (a2 / about
                  :op1 (m / mass-quantity :quant 4400
                        :unit (t2 / ton)))
            :ARG2 (t / temporal-quantity :quant 1
                  :unit (y / year))))

# ::id PROXY_NYT_ENG_20081128_0005.22 ::date 2013-08-11T01:55:48 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Taliban this year are taking a passive stance toward cultivation and putting less pressure on Afghan farmers to plant opium poppy.
# ::save-date Thu Jul 30, 2015 ::file PROXY_NYT_ENG_20081128_0005_22.txt
(a / and
      :op1 (s / stand-11
            :ARG0 (c / criminal-organization :wiki "Taliban" :name (n / name :op1 "Taliban"))
            :ARG1 (p / passive)
            :ARG2 (c2 / cultivate-01)
            :time (y / year
                  :mod (t2 / this)))
      :op2 (p2 / pressure-01
            :ARG0 c
            :ARG1 (p5 / person
                  :mod (c3 / country :wiki "Afghanistan" :name (n2 / name :op1 "Afghanistan"))
                  :ARG0-of (f / farm-01))
            :ARG2 (p3 / plant-01
                  :ARG0 p5
                  :ARG1 (p4 / poppy
                        :mod (o / opium)))
            :degree (l / less)))

# ::id PROXY_NYT_ENG_20081128_0005.23 ::date 2013-08-11T02:03:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt This then supports the current price.
# ::save-date Wed Apr 30, 2014 ::file PROXY_NYT_ENG_20081128_0005_23.txt
(s / support-01
      :ARG0 (t / this)
      :ARG1 (t3 / thing
            :ARG2-of (p / price-01)
            :time (c / current))
      :mod (t2 / then))

# ::id PROXY_NYT_ENG_20081128_0005.24 ::date 2013-08-11T02:04:14 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Costa is an Italian diplomat who has served at the U.N. Office on Drugs and Crime for 6 years.
# ::save-date Fri Oct 24, 2014 ::file PROXY_NYT_ENG_20081128_0005_24.txt
(p / person :wiki "Antonio_Maria_Costa" :name (n2 / name :op1 "Costa")
      :ARG0-of (s / serve-01
            :ARG2 (o / organization :wiki "United_Nations_Office_on_Drugs_and_Crime" :name (n3 / name :op1 "U.N." :op2 "Office" :op3 "on" :op4 "Drugs" :op5 "and" :op6 "Crime"))
            :duration (t2 / temporal-quantity :quant 6
                  :unit (y2 / year)))
      :ARG0-of (h / have-org-role-91
            :ARG1 (c / country :wiki "Italy" :name (n / name :op1 "Italy"))
            :ARG2 (d / diplomat)))

# ::id PROXY_XIN_ENG_20011006_0073.1 ::date 2013-08-11T02:07:14 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2001-10-05
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20011006_0073_1.txt
(d2 / date-entity :day 5 :month 10 :year 2001)

# ::id PROXY_XIN_ENG_20011006_0073.2 ::date 2013-08-11T02:07:51 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt South Africa (ZA)
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20011006_0073_2.txt
(c / country :wiki "South_Africa"
      :name (n / name :op1 "South" :op2 "Africa"))

# ::id PROXY_XIN_ENG_20011006_0073.3 ::date 2013-08-11T02:08:25 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; terrorism; Government; money
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20011006_0073_3.txt
(a / and
      :op1 (i / international)
      :op2 (t / terrorism)
      :op3 (g / government-organization
            :ARG0-of (g2 / govern-01))
      :op4 (m / money))

# ::id PROXY_XIN_ENG_20011006_0073.4 ::date 2013-08-11T02:09:33 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt The South African government imposed a ban that prohibits the recruitment of people inside or outside of South Africa for mercenary or foreign military assistance.
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20011006_0073_4.txt
(i / impose-01
      :ARG0 (g / government-organization
            :ARG0-of (g2 / govern-01
                  :ARG1 (c / country :wiki "South_Africa"
                        :name (n / name :op1 "South" :op2 "Africa"))))
      :ARG1 (b / ban
            :ARG0-of (p / prohibit-01
                  :ARG1 (r / recruit-01
                        :ARG1 (p2 / person
                              :location-of (o2 / or
                                    :op1 (i2 / inside
                                          :op1 c)
                                    :op2 (o3 / outside
                                          :op1 c)))
                        :ARG2 (o / or
                              :op1 (m / mercenary)
                              :op2 (a / assist-01
                                    :ARG1 (m2 / military
                                          :mod (f / foreign))))))))

# ::id PROXY_XIN_ENG_20011006_0073.5 ::date 2013-08-11T02:19:10 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt On 011006 The Citizen newspaper stated that it is illegal for South Africans to be involved in mercenary activity or to render foreign military assistance inside or outside of South Africa.
# ::save-date Fri Aug 14, 2015 ::file PROXY_XIN_ENG_20011006_0073_5.txt
(s / state-01
      :ARG0 (n / newspaper :wiki "The_Citizen_(South_Africa)" :name (n2 / name :op1 "The" :op2 "Citizen"))
      :ARG1 (l / legal-02 :polarity -
            :ARG1 (o / or
                  :op1 (i / involve-01
                        :ARG1 (p / person
                              :mod (c / country :wiki "South_Africa" :name (n3 / name :op1 "South" :op2 "Africa")))
                        :ARG2 (a / activity-06
                              :mod (m / mercenary)))
                  :op2 (r / render-01
                        :ARG0 p
                        :ARG1 (a2 / assist-01
                              :ARG1 (m2 / military
                                    :mod (f / foreign))))
                  :location (o2 / or
                        :op1 (i2 / inside
                              :op1 c)
                        :op2 (o3 / outside
                              :op1 c))))
      :time (d / date-entity :day 6 :month 10 :year 2001))

# ::id PROXY_XIN_ENG_20011006_0073.6 ::date 2013-08-11T02:28:18 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Citizen newspaper stated that the South African Foreign Ministry announced on 011005 that the South African government imposed the mercenary activity ban following reports that 1000 Muslims with military training have enlisted to leave South Africa for Afghanistan to fight for the Taliban against the United States.
# ::save-date Fri Jul 17, 2015 ::file PROXY_XIN_ENG_20011006_0073_6.txt
(s / state-01
      :ARG0 (n / newspaper :wiki "The_Citizen_(South_Africa)" :name (n2 / name :op1 "The" :op2 "Citizen"))
      :ARG1 (a / announce-01
            :ARG0 (g / government-organization :wiki "Department_of_International_Relations_and_Cooperation" :name (n3 / name :op1 "Foreign" :op2 "Ministry")
                  :mod (c / country :wiki "South_Africa" :name (n4 / name :op1 "South" :op2 "Africa")))
            :ARG1 (i / impose-01
                  :ARG0 (g2 / government-organization
                        :ARG0-of (g3 / govern-01
                              :ARG1 c))
                  :ARG1 (b / ban-01
                        :ARG1 (a2 / activity-06
                              :mod (m / mercenary)))
                  :time (f / follow-01
                        :ARG2 (r / report-01
                              :ARG1 (e / enlist-01
                                    :ARG0 (p / person
                                          :quant 1000
                                          :ARG2-of (t / train-01
                                                :ARG1 (m2 / military))
                                          :mod (r2 / religious-group :wiki "Muslim" :name (n5 / name :op1 "Muslim")))
                                    :ARG2 (l / leave-11
                                          :ARG0 p
                                          :ARG1 c
                                          :ARG2 (c2 / country :wiki "Afghanistan" :name (n6 / name :op1 "Afghanistan"))
                                          :purpose (f2 / fight-01
                                                :ARG0 p
                                                :ARG1 (c4 / country :wiki "United_States" :name (n8 / name :op1 "United" :op2 "States"))
                                                :beneficiary (c3 / criminal-organization :wiki "Taliban" :name (n7 / name :op1 "Taliban"))))))))
            :time (d2 / date-entity :day 5 :month 10 :year 2001)))

# ::id PROXY_XIN_ENG_20011006_0073.7 ::date 2013-08-11T03:11:59 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A report claims that Muslims Against Illegitimate Leaders has claimed that the 1000 Muslim men with military training have volunteered their services and have received the backing of local businessmen.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20011006_0073_7.txt
(c / claim-01
      :ARG0 (r / report)
      :ARG1 (c2 / claim-01
            :ARG0 (o / organization :wiki -
                  :name (n / name :op1 "Muslims" :op2 "Against" :op3 "Illegitimate" :op4 "Leaders"))
            :ARG1 (a / and
                  :op1 (v / volunteer-01
                        :ARG0 (m / man :quant 1000
                              :mod (r2 / religious-group :wiki "Muslim"
                                    :name (n2 / name :op1 "Muslim"))
                              :ARG2-of (t / train-01
                                    :ARG1 (m2 / military)))
                        :ARG1 (s / service
                              :poss m))
                  :op2 (r3 / receive-01
                        :ARG0 m
                        :ARG1 (b / back-01
                              :ARG0 (b2 / businessman
                                    :ARG1-of (l / local-02)))))))

# ::id PROXY_XIN_ENG_20011006_0073.8 ::date 2013-08-11T03:18:38 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Reports claim that all of the 1000 Muslim men with military training are over the age of 18.
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20011006_0073_8.txt
(c / claim-01
      :ARG0 (r / report)
      :ARG1 (m / man :quant 1000
            :mod (r2 / religious-group :wiki "Muslim"
                  :name (n / name :op1 "Muslim"))
            :mod (a / all)
            :ARG2-of (t / train-01
                  :ARG1 (m2 / military))
            :age (o / over
                  :op1 (t2 / temporal-quantity :quant 18
                        :unit (y / year)))))

# ::id PROXY_XIN_ENG_20011006_0073.9 ::date 2013-08-11T03:25:09 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Muslims Against Illegitimate Leaders is a Cape Town-based group.
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20011006_0073_9.txt
(g / group
      :ARG1-of (b / base-01
            :location (c / city :wiki "Cape_Town"
                  :name (n / name :op1 "Cape" :op2 "Town")))
      :domain (o / organization :wiki -
            :name (n2 / name :op1 "Muslims" :op2 "Against" :op3 "Illegitimate" :op4 "Leaders")))

# ::id PROXY_XIN_ENG_20011006_0073.10 ::date 2013-08-11T03:31:55 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The report was refuted by the Muslim Judicial Council.
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20011006_0073_10.txt
(r / refute-01
      :ARG0 (o / organization :wiki "Muslim_Judicial_Council"
            :name (n / name :op1 "Muslim" :op2 "Judicial" :op3 "Council"))
      :ARG1 (r2 / report))

# ::id PROXY_XIN_ENG_20011006_0073.11 ::date 2013-08-11T03:33:36 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt South Africa's Foreign Ministry stated that South Africa's Foreign Military Assistance Act prohibits the recruitment of people inside or outside of South Africa for mercenary or foreign military assistance.
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20011006_0073_11.txt
(s / state-01
      :ARG0 (g / government-organization :wiki "Department_of_International_Relations_and_Cooperation"
            :name (n / name :op1 "Foreign" :op2 "Ministry")
            :poss (c / country :wiki "South_Africa"
                  :name (n2 / name :op1 "South" :op2 "Africa")))
      :ARG1 (p / prohibit-01
            :ARG0 (l / law :wiki -
                  :name (n3 / name :op1 "Foreign" :op2 "Military" :op3 "Assistance" :op4 "Act")
                  :poss c)
            :ARG1 (r / recruit-01
                  :ARG1 (p2 / person
                        :location-of (o / or
                              :op1 (i / inside
                                    :op1 c)
                              :op2 (o2 / outside
                                    :op1 c)))
                  :ARG2 (o3 / or
                        :op1 (m / mercenary)
                        :op2 (a / assist-01
                              :ARG1 (m2 / military
                                    :mod (f / foreign)))))))

# ::id PROXY_XIN_ENG_20011006_0073.12 ::date 2013-08-11T03:42:03 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt South Africa's Foreign Military Assistance Act means that no person is allowed to offer military assistance to any State, organ of State, group or other country, unless permission is granted by the National Conventional Arms Control Committee.
# ::save-date Thu Mar 12, 2015 ::file PROXY_XIN_ENG_20011006_0073_12.txt
(m / mean-01
      :ARG1 (l / law :wiki - :name (n / name :op1 "Foreign" :op2 "Military" :op3 "Assistance" :op4 "Act")
            :poss (c / country :wiki "South_Africa" :name (n2 / name :op1 "South" :op2 "Africa")))
      :ARG2 (a / allow-01 :polarity -
            :ARG1 (o / offer-01
                  :ARG0 (p / person)
                  :ARG1 (a2 / assist-01
                        :mod (m2 / military))
                  :ARG3 (o3 / or
                        :op1 (s / state)
                        :op2 (o2 / organ
                              :part-of s)
                        :op3 (g / group)
                        :op4 (c2 / country
                              :mod (o4 / other))
                        :mod (a3 / any)))
            :condition (g2 / grant-01
                  :ARG0 (g3 / government-organization :wiki - :name (n3 / name :op1 "National" :op2 "Conventional" :op3 "Arms" :op4 "Control" :op5 "Committee"))
                  :ARG1 (p2 / permit-01
                        :ARG1 o))))

# ::id PROXY_XIN_ENG_20011006_0073.13 ::date 2013-08-11T03:56:22 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt South Africa's Foreign Military Assistance Act means that foreign military assistance could be rendered only in accordance with an agreement approved by the National Conventional Arms Control Committee.
# ::save-date Wed Jul 29, 2015 ::file PROXY_XIN_ENG_20011006_0073_13.txt
(m / mean-01
      :ARG1 (l / law :wiki - :name (n / name :op1 "Foreign" :op2 "Military" :op3 "Assistance" :op4 "Act")
            :poss (c / country :wiki "South_Africa" :name (n2 / name :op1 "South" :op2 "Africa")))
      :ARG2 (p / possible-01
            :ARG1 (r / render-02
                  :ARG1 (a / assist-01
                        :mod (m2 / military
                              :mod (f / foreign)))
                  :ARG1-of (a4 / accord-02
                        :ARG2 (a2 / agree-01
                              :ARG1-of (a3 / approve-01
                                    :ARG0 (g / government-organization :wiki - :name (n3 / name :op1 "National" :op2 "Conventional" :op3 "Arms" :op4 "Control" :op5 "Committee"))))
                        :mod (o2 / only)))))

# ::id PROXY_XIN_ENG_20011006_0073.14 ::date 2013-08-11T04:00:26 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The South African Foreign Ministry stated that any person found in violation of South Africa's Foreign Military Assistance Act or any person that fails to receive permission to participate in foreign military activities could be prosecuted and sentenced to a fine, imprisonment or both.
# ::save-date Mon Jul 6, 2015 ::file PROXY_XIN_ENG_20011006_0073_14.txt
(s / state-01
      :ARG0 (g / government-organization :wiki "Department_of_International_Relations_and_Cooperation" :name (n / name :op1 "Foreign" :op2 "Ministry")
            :mod (c / country :wiki "South_Africa" :name (n2 / name :op1 "South" :op2 "Africa")))
      :ARG1 (p / possible-01
            :ARG1 (a / and
                  :op1 (p2 / prosecute-01
                        :ARG1 (o / or
                              :op1 (p3 / person
                                    :mod (a2 / any)
                                    :ARG0-of (f4 / find-01
                                          :ARG1 (v / violate-01
                                                :ARG0 p3
                                                :ARG1 (l / law :wiki - :name (n3 / name :op1 "Foreign" :op2 "Military" :op3 "Assistance" :op4 "Act")
                                                      :poss c))))
                              :op2 (p4 / person
                                    :mod (a3 / any)
                                    :ARG1-of (f3 / fail-01
                                          :ARG2 (r / receive-01
                                                :ARG1 (p5 / permit-01
                                                      :ARG1 (p6 / participate-01
                                                            :ARG1 (a4 / activity-06
                                                                  :mod (m / military
                                                                        :mod (f / foreign)))))))))
                        :ARG2 (o3 / or
                              :op1 v
                              :op2 f3))
                  :op2 (s2 / sentence-01
                        :ARG1 o
                        :ARG2 (o2 / or
                              :op1 (f2 / fine-01)
                              :op2 (i / imprison-01)
                              :op3 (a5 / and
                                    :op1 f2
                                    :op2 i))))))

# ::id PROXY_XIN_ENG_20020701_0314.1 ::date 2013-08-11T04:11:41 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2002-07-01
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20020701_0314_1.txt
(d2 / date-entity :day 1 :month 7 :year 2002)

# ::id PROXY_XIN_ENG_20020701_0314.2 ::date 2013-08-11T04:12:45 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Peru (PE)
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20020701_0314_2.txt
(c / country :wiki "Peru"
      :name (n / name :op1 "Peru"))

# ::id PROXY_XIN_ENG_20020701_0314.3 ::date 2013-08-11T04:13:14 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; money; crime; human rights; Government; narcotics; politics; leader
# ::save-date Tue Jan 5, 2016 ::file PROXY_XIN_ENG_20020701_0314_3.txt
(a / and
      :op1 (i / international)
      :op2 (m / money)
      :op3 (c / crime-02)
      :op4 (r / right-05
            :ARG1 (h / human))
      :op5 (g / government-organization
            :ARG0-of (g2 / govern-01))
      :op6 (n / narcotic)
      :op7 (p / politics)
      :op8 (p2 / person
            :ARG0-of (l / lead-02)))

# ::id PROXY_XIN_ENG_20020701_0314.4 ::date 2013-08-11T04:15:20 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Former Peruvian spy chief Vladimiro Montesinos convicted of illegally taking control of the National Intelligence Service during ex-President Fujimori's tenure.
# ::save-date Tue Sep 15, 2015 ::file PROXY_XIN_ENG_20020701_0314_4.txt
(c / convict-01
      :ARG1 (p / person :wiki "Vladimiro_Montesinos" :name (n / name :op1 "Vladimiro" :op2 "Montesinos")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c3 / country :wiki "Peru" :name (n2 / name :op1 "Peru"))
                  :ARG2 (c2 / chief
                        :topic (s / spy-01))
                  :time (f / former)))
      :ARG2 (t2 / take-01
            :ARG0 p
            :ARG1 (c4 / control-01
                  :ARG0 p
                  :ARG1 (g / government-organization :wiki "National_Intelligence_Service_(Peru)" :name (n3 / name :op1 "National" :op2 "Intelligence" :op3 "Service"))
                  :manner (l / law :polarity -)
                  :time (t / tenure
                        :poss (p2 / person :wiki "Alberto_Fujimori" :name (n4 / name :op1 "Fujimori")
                              :ARG0-of (h2 / have-org-role-91
                                    :ARG2 (p3 / president)
                                    :time (e / ex)))))))

# ::id PROXY_XIN_ENG_20020701_0314.5 ::date 2013-08-11T04:25:02 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Montesinos has been sentenced to 9 years and 4 months for the conviction.
# ::save-date Tue Aug 13, 2013 ::file PROXY_XIN_ENG_20020701_0314_5.txt
(s / sentence-01
      :ARG1 (p / person :wiki "Vladimiro_Montesinos"
            :name (n / name :op1 "Montesinos"))
      :ARG2 (a / and
            :op1 (t / temporal-quantity :quant 9
                  :unit (y / year))
            :op2 (t2 / temporal-quantity :quant 4
                  :unit (m / month)))
      :ARG3 (c / convict-01))

# ::id PROXY_XIN_ENG_20020701_0314.6 ::date 2013-08-11T04:29:49 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Montesinos plans to appeal the sentence.
# ::save-date Thu Nov 27, 2014 ::file PROXY_XIN_ENG_20020701_0314_6.txt
(p / plan-01
      :ARG0 (p2 / person :wiki "Vladimiro_Montesinos" :name (n / name :op1 "Montesinos"))
      :ARG1 (a / appeal-01
            :ARG0 p2
            :ARG1 (s / sentence-01)))

# ::id PROXY_XIN_ENG_20020701_0314.7 ::date 2013-08-11T04:31:03 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt On 1 July 2002 former Peruvian spy chief during the government of ex-president Alberto Fujimori, Vladimiro Montesinos, was convicted of illegally taking control of the National Intelligence Service when Montesinos was supposed to be only an adviser to the spy agency.
# ::save-date Tue Sep 15, 2015 ::file PROXY_XIN_ENG_20020701_0314_7.txt
(c / convict-01
      :ARG1 (p / person :wiki "Vladimiro_Montesinos" :name (n / name :op1 "Vladimiro" :op2 "Montesinos")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c2 / country :wiki "Peru" :name (n2 / name :op1 "Peru"))
                  :ARG2 (c3 / chief
                        :topic (s / spy-01))
                  :time (g / government-organization
                        :ARG0-of (g2 / govern-01)
                        :poss (p2 / person :wiki "Alberto_Fujimori" :name (n3 / name :op1 "Alberto" :op2 "Fujimori")
                              :ARG0-of (h2 / have-org-role-91
                                    :ARG2 (p3 / president)
                                    :time (e / ex))))
                  :time (f / former)))
      :ARG2 (t / take-01
            :ARG1 (c4 / control-01
                  :ARG1 (g3 / government-organization :wiki "National_Intelligence_Service_(Peru)" :name (n4 / name :op1 "National" :op2 "Intelligence" :op3 "Service"))
                  :manner (l / law :polarity -)
                  :time (s2 / suppose-02
                        :ARG1 p
                        :ARG2 (a / advise-01
                              :ARG0 p
                              :ARG1 (a2 / agency
                                    :topic (s3 / spy-01)))
                        :mod (o / only))))
      :time (d / date-entity :day 1 :month 7 :year 2002))

# ::id PROXY_XIN_ENG_20020701_0314.8 ::date 2013-08-11T04:36:16 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Montesinos was sentenced to 9 years and 4 months in prison for abuse of authority.
# ::save-date Tue Jul 28, 2015 ::file PROXY_XIN_ENG_20020701_0314_8.txt
(s / sentence-01
      :ARG1 (p / person :wiki "Vladimiro_Montesinos" :name (n / name :op1 "Montesinos"))
      :ARG2 (a3 / and
            :op1 (t / temporal-quantity :quant 9
                  :unit (y / year))
            :op2 (t2 / temporal-quantity :quant 4
                  :unit (m / month))
            :location (p2 / prison))
      :ARG3 (a / abuse-02
            :ARG1 (a2 / authority)))

# ::id PROXY_XIN_ENG_20020701_0314.9 ::date 2013-08-11T05:12:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The sentence also ordered Montesinos pay a fine of 3 million dollars as compensation to the State.
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20020701_0314_9.txt
(o / order-01
      :ARG0 (s / sentence-01)
      :ARG2 (p2 / pay-01
            :ARG1 (f / fine-01
                  :ARG1 (m2 / monetary-quantity :quant 3000000
                        :unit (d2 / dollar)))
            :ARG2 (p / person :wiki "Vladimiro_Montesinos"
                  :name (n / name :op1 "Montesinos"))
            :ARG3 (c / compensate-01
                  :ARG2 (s2 / state)))
      :mod (a / also))

# ::id PROXY_XIN_ENG_20020701_0314.10 ::date 2013-08-11T05:16:51 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Anti-corruption judge Saul Pena stated Montesinos has admitted to the abuse of authority charge.
# ::save-date Tue Jul 28, 2015 ::file PROXY_XIN_ENG_20020701_0314_10.txt
(s / state-01
      :ARG0 (p / person :wiki - :name (n / name :op1 "Saul" :op2 "Pena")
            :ARG0-of (h / have-org-role-91
                  :ARG3 (j2 / judge-01))
            :ARG0-of (o / oppose-01
                  :ARG1 (c / corrupt-01)))
      :ARG1 (a / admit-01
            :ARG0 (p3 / person :wiki "Vladimiro_Montesinos" :name (n2 / name :op1 "Montesinos"))
            :ARG1 (c2 / charge-05
                  :ARG1 (a2 / abuse-02
                        :ARG1 (a3 / authority)))))

# ::id PROXY_XIN_ENG_20020701_0314.11 ::date 2013-08-11T05:20:39 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt This is the first ruling of more than 50 charges against Montesinos which include corruption, drug trafficking, illegal arms deals and human rights violations.
# ::save-date Tue Jan 5, 2016 ::file PROXY_XIN_ENG_20020701_0314_11.txt
(r / ruling
      :ord (o / ordinal-entity :value 1
            :range (m2 / more-than
                  :op1 (c / charge-05 :quant 50
                        :ARG1 (p / person :wiki "Vladimiro_Montesinos" :name (n / name :op1 "Montesinos"))
                        :ARG2-of (i / include-91
                              :ARG1 (a / and
                                    :op1 (c2 / corrupt-01)
                                    :op2 (t / traffic-01
                                          :ARG1 (d / drug))
                                    :op3 (d2 / deal-01
                                          :ARG2 (a2 / arm
                                                :ARG1-of (l / legal-02 :polarity -)))
                                    :op4 (v / violate-01
                                          :ARG1 (r2 / right-05
                                                :ARG1 (h / human))))))))
      :domain (t2 / this))

# ::id PROXY_XIN_ENG_20020701_0314.12 ::date 2013-08-11T05:30:35 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Montesinos is alleged to run a network of bribes.
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20020701_0314_12.txt
(a / allege-01
      :ARG1 (r / run-01
            :ARG0 (p / person :wiki "Vladimiro_Montesinos"
                  :name (n / name :op1 "Montesinos"))
            :ARG1 (n2 / network-01
                  :ARG1 (b / bribe-01))))

# ::id PROXY_XIN_ENG_20020701_0314.13 ::date 2013-08-11T05:32:39 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A leaked videotape showed Montesinos bribing a congressman to switch to the government party and triggered events that culminated in Fujimori's resignation in November 2000.
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20020701_0314_13.txt
(a / and
      :op1 (s / show-01
            :ARG0 (v / videotape
                  :ARG1-of (l / leak-01))
            :ARG1 (b / bribe-01
                  :ARG0 (p / person :wiki "Vladimiro_Montesinos"
                        :name (n / name :op1 "Montesinos"))
                  :ARG1 (c / congressman)
                  :ARG2 (s2 / switch-01
                        :ARG1 c
                        :ARG2 (p2 / party
                              :mod (g / government-organization
                                    :ARG0-of (g2 / govern-01))))))
      :op2 (t / trigger-01
            :ARG0 v
            :ARG1 (e / event
                  :ARG1-of (c2 / culminate-01
                        :ARG2 (r / resign-01
                              :ARG0 (p3 / person :wiki "Alberto_Fujimori"
                                    :name (n2 / name :op1 "Fujimori"))
                              :time (d2 / date-entity :month 11 :year 2000))))))

# ::id PROXY_XIN_ENG_20020701_0314.14 ::date 2013-08-11T05:38:05 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Fujimori is accused of dereliction of duty and embezzlement and has been in self-imposed exile in Japan since resigning to avoid the legal action from the Peruvian authorities under the protection of dual nationality.
# ::save-date Thu Jul 23, 2015 ::file PROXY_XIN_ENG_20020701_0314_14.txt
(a / and
      :op1 (a2 / accuse-01
            :ARG1 (p / person :wiki "Alberto_Fujimori" :name (n / name :op1 "Fujimori"))
            :ARG2 (a3 / and
                  :op1 (d / dereliction
                        :mod (d2 / duty))
                  :op2 (e / embezzle-01)))
      :op2 (e2 / exile-01
            :ARG1 p
            :ARG1-of (i / impose-01
                  :ARG0 p)
            :location (c / country :wiki "Japan" :name (n2 / name :op1 "Japan"))
            :time (s / since
                  :op1 (r / resign-01
                        :ARG0 p))
            :purpose (a4 / avoid-01
                  :ARG0 p
                  :ARG1 (a5 / act-02
                        :ARG0 (a6 / authority
                              :mod (c2 / country :wiki "Peru" :name (n3 / name :op1 "Peru")))
                        :ARG1-of (l / legal-02))
                  :prep-under (p2 / protect-01
                        :ARG0 (n4 / nationality
                              :mod (d3 / dual))))))

# ::id PROXY_XIN_ENG_20020701_0314.15 ::date 2013-08-11T05:45:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Montesinos fled Peru in October 2000 but was captured in Venezuela on 23 June 2001.
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20020701_0314_15.txt
(c / contrast-01
      :ARG1 (f / flee-05
            :ARG0 (p / person :wiki "Vladimiro_Montesinos"
                  :name (n / name :op1 "Montesinos"))
            :ARG1 (c2 / country :wiki "Peru"
                  :name (n2 / name :op1 "Peru"))
            :time (d3 / date-entity :month 10 :year 2000))
      :ARG2 (c3 / capture-01
            :ARG1 p
            :location (c4 / country :wiki "Venezuela"
                  :name (n3 / name :op1 "Venezuela"))
            :time (d4 / date-entity :day 23 :month 6 :year 2001)))

# ::id PROXY_XIN_ENG_20020701_0314.16 ::date 2013-08-11T05:50:48 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Montesinos heard the sentence at the Callao Naval Base where Montesinos has been imprisoned since 2001.
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20020701_0314_16.txt
(h / hear-01
      :ARG0 (p / person :wiki "Vladimiro_Montesinos"
            :name (n / name :op1 "Montesinos"))
      :ARG1 (t / thing
            :ARG2-of (s / sentence-01))
      :location (p2 / port :wiki -
            :name (n2 / name :op1 "Callao" :op2 "Naval" :op3 "Base")
            :location-of (i / imprison-01
                  :ARG1 p
                  :time (s2 / since
                        :op1 (d2 / date-entity :year 2001)))))

# ::id PROXY_XIN_ENG_20020701_0314.17 ::date 2013-08-11T05:56:50 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Montesinos stated Montesinos would consult with a defense lawyer to appeal.
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20020701_0314_17.txt
(s / state-01
      :ARG0 (p / person :wiki "Vladimiro_Montesinos"
            :name (n / name :op1 "Montesinos"))
      :ARG1 (c / consult-01
            :ARG0 p
            :ARG1 (l / lawyer
                  :ARG0-of (d / defend-01))
            :ARG2 (a / appeal-01
                  :ARG0 p)))

# ::id PROXY_XIN_ENG_20020725_0113.1 ::date 2013-08-06T02:09:48 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2002-07-25
# ::save-date Tue Aug 6, 2013 ::file PROXY_XIN_ENG_20020725_0113_1.txt
(d / date-entity :year 2002 :month 7 :day 25)

# ::id PROXY_XIN_ENG_20020725_0113.2 ::date 2013-08-06T03:37:51 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Hong Kong (HK)
# ::save-date Thu Jan 16, 2014 ::file PROXY_XIN_ENG_20020725_0113_2.txt
(c / city :wiki "Hong_Kong"
      :name (n / name :op1 "Hong" :op2 "Kong"))

# ::id PROXY_XIN_ENG_20020725_0113.3 ::date 2013-08-06T03:39:35 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; Government; crime; weapons; narcotics
# ::save-date Thu Jun 25, 2015 ::file PROXY_XIN_ENG_20020725_0113_3.txt
(a / and
      :op1 (i / international)
      :op2 (g / government-organization
            :ARG0-of (g2 / govern-01))
      :op3 (c / crime-02)
      :op4 (w / weapon)
      :op5 (n / narcotic))

# ::id PROXY_XIN_ENG_20020725_0113.4 ::date 2013-08-06T03:47:44 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Hong Kong police making efforts to prevent triads or transnational criminal syndicates to engage in criminal activities
# ::save-date Mon Jul 6, 2015 ::file PROXY_XIN_ENG_20020725_0113_4.txt
(t2 / try-01
      :ARG0 (p / police
            :mod (c / city :wiki "Hong_Kong" :name (n / name :op1 "Hong" :op2 "Kong")))
      :ARG1 (p2 / prevent-01
            :ARG0 p
            :ARG1 (e / engage-01
                  :ARG0 (o / or
                        :op1 (c2 / criminal-organization :wiki "Triad_(organized_crime)" :name (n2 / name :op1 "Triad"))
                        :op2 (s / syndicate
                              :ARG2-of (c3 / criminal-03)
                              :mod (t / transnational)))
                  :ARG2 (a / activity-06
                        :ARG1-of (c4 / criminal-03)))))

# ::id PROXY_XIN_ENG_20020725_0113.5 ::date 2013-08-06T07:15:30 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Recently, the Hong Kong police have smashed a transnational theft syndicate, a cross-boundary criminal syndicate and a local triad gang specializing in exploiting youngsters to commit various crimes.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20020725_0113_5.txt
(s / smash-01
      :ARG0 (p / police
            :mod (c / city :wiki "Hong_Kong" :name (n / name :op1 "Hong" :op2 "Kong")))
      :ARG1 (a / and
            :op1 (s2 / syndicate
                  :ARG0-of (s5 / steal-01
                        :mod (t2 / transnational))
                  :ARG0-of (s4 / specialize-01
                        :ARG1 (e / exploit-01
                              :ARG1 (y / youngster)
                              :ARG2 (c5 / commit-02
                                    :ARG0 y
                                    :ARG1 (c6 / crime-02
                                          :ARG1 (v / various))))))
            :op2 (s3 / syndicate
                  :ARG2-of (c2 / criminal-03)
                  :ARG0-of (c3 / cross-02
                        :ARG1 (b / boundary))
                  :ARG0-of s4)
            :op3 (g / gang
                  :poss (c4 / criminal-organization :wiki "Triad_(organized_crime)" :name (n2 / name :op1 "Triad"))
                  :ARG1-of (l / local-02)
                  :ARG0-of s4))
      :time (r / recent))

# ::id PROXY_XIN_ENG_20020725_0113.6 ::date 2013-08-06T22:55:44 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Oriental Daily News opined that the recent Hong Kong police efforts to cut down 5 of the so-called Triad branch leaders or district team leaders within a short 3-week period demonstrates the police's determination to eradicate criminal activities.
# ::save-date Wed Jan 20, 2016 ::file PROXY_XIN_ENG_20020725_0113_6.txt
(o / opine-01
      :ARG0 (n / newspaper :wiki "Oriental_Daily_News" :name (n2 / name :op1 "Oriental" :op2 "Daily" :op3 "News"))
      :ARG1 (d / demonstrate-01
            :ARG0 (e / effort-01
                  :ARG0 (p / police
                        :mod (c / city :wiki "Hong_Kong" :name (n3 / name :op1 "Hong" :op2 "Kong")))
                  :ARG1 (c2 / cut-down-11
                        :ARG0 p
                        :ARG1 (p2 / person :quant 5
                              :ARG1-of (i / include-91
                                    :ARG2 (o3 / or
                                          :op1 (p3 / person
                                                :ARG1-of (c4 / call-01
                                                      :ARG2 (p5 / person
                                                            :ARG0-of (l / lead-02
                                                                  :ARG1 (b / branch
                                                                        :poss (c3 / criminal-organization :wiki "Triad_(organized_crime)" :name (n4 / name :op1 "Triad")))))
                                                      :mod (s / so)))
                                          :op2 (p6 / person
                                                :ARG1-of (c6 / call-01
                                                      :ARG2 (p7 / person
                                                            :ARG0-of (l2 / lead-02
                                                                  :ARG1 (t / team
                                                                        :mod (d2 / district))))
                                                      :mod (s3 / so))))))
                        :time (a2 / after
                              :op1 (e3 / event)
                              :quant (u / up-to
                                    :op1 (t2 / temporal-quantity :quant 3
                                          :unit (w2 / week)
                                          :mod (p4 / period
                                                :ARG1-of (s2 / short-07))))))
                  :time (r / recent))
            :ARG1 (d3 / determine-01
                  :ARG0 p
                  :ARG1 (e2 / eradicate-01
                        :ARG0 p
                        :ARG1 (a / activity-06
                              :ARG1-of (c5 / criminal-03))))))

# ::id PROXY_XIN_ENG_20020725_0113.7 ::date 2013-08-06T07:01:11 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Hong Kong police recently has been working closely with the Guangdong Public Security Bureau for exchange of intelligence and has carried out a series of raids and operations.
# ::save-date Thu Feb 4, 2016 ::file PROXY_XIN_ENG_20020725_0113_7.txt
(a / and
      :op1 (w / work-01
            :ARG0 (p / police
                  :mod (c2 / city :wiki "Hong_Kong" :name (n / name :op1 "Hong" :op2 "Kong")))
            :ARG3 (o / organization :wiki "Public_security_bureau" :name (n2 / name :op1 "Public" :op2 "Security" :op3 "Bureau")
                  :location (p2 / province :wiki "Guangdong" :name (n3 / name :op1 "Guangdong"))
                  :purpose (e / exchange-01
                        :ARG1 (i / intelligence)))
            :time (r / recent)
            :ARG1-of (c3 / close-10))
      :op2 (c / carry-out-03
            :ARG0 p
            :ARG1 (a2 / and
                  :op1 (r2 / raid
                        :part-of (s / series))
                  :op2 (o2 / operation
                        :part-of s))))

# ::id PROXY_XIN_ENG_20020725_0113.8 ::date 2013-08-06T23:30:06 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt During 020718-020724 the Hong Kong police cracked down on triad activities, including drug trafficking, illegal arms possession, theft, burglary and robbery, the selling of pirated and obscene recordings, dutiable cigarettes and trafficking in dangerous drugs.
# ::save-date Mon Nov 23, 2015 ::file PROXY_XIN_ENG_20020725_0113_8.txt
(c / crack-down-06
      :ARG0 (p / police
            :mod (c2 / city :wiki "Hong_Kong" :name (n / name :op1 "Hong" :op2 "Kong")))
      :ARG1 (a / activity-06
            :ARG0 (c3 / criminal-organization :wiki "Triad_(organized_crime)" :name (n2 / name :op1 "Triad"))
            :ARG2-of (i / include-91
                  :ARG1 (a2 / and
                        :op1 (t / traffic-01
                              :ARG1 (d4 / drug))
                        :op2 (p2 / possess-01
                              :ARG1 (a3 / arm)
                              :ARG1-of (l / legal-02 :polarity -))
                        :op3 (s2 / steal-01)
                        :op4 (b / burglarize-01)
                        :op5 (r / rob-01)
                        :op6 (s / sell-01
                              :ARG1 (a4 / and
                                    :op1 (a6 / and
                                          :op1 (t3 / thing
                                                :ARG1-of (r2 / record-01
                                                      :mod (p3 / pirate-01)))
                                          :op2 (t5 / thing
                                                :ARG1-of (r3 / record-01
                                                      :mod (o / obscene))))
                                    :op2 (c4 / cigarette
                                          :mod (d7 / duty
                                                :ARG2-of (o2 / obligate-01)))))
                        :op7 (t4 / traffic-01
                              :ARG1 (d5 / drug
                                    :mod (d6 / dangerous))))))
      :time (d / date-interval
            :op1 (d2 / date-entity :year 2002 :month 7 :day 18)
            :op2 (d3 / date-entity :year 2002 :month 7 :day 24)))

# ::id PROXY_XIN_ENG_20020725_0113.9 ::date 2013-08-07T00:03:28 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt On 020724 the police dispatched over 100 staff reportedly stormed a propitiation dance and wine party organized to settle some disputes by 2 triad groups at a disco nightclub in mongkok, Kowloon.
# ::save-date Thu Nov 27, 2014 ::file PROXY_XIN_ENG_20020725_0113_9.txt
(r / report-01
      :ARG1 (d / dispatch-01
            :ARG0 (p / police)
            :ARG1 (s / staff
                  :quant (o / over :op1 100))
            :time (d2 / date-entity :year 2002 :month 7 :day 24)
            :purpose (s2 / storm-02
                  :ARG0 s
                  :ARG1 (a / and
                        :op1 (d3 / dance
                              :ARG0-of (p3 / propitiate-00))
                        :op2 (p2 / party
                              :mod (w / wine))
                        :ARG1-of (o2 / organize-01
                              :purpose (s3 / settle-02
                                    :ARG0 a
                                    :ARG1 (d4 / dispute-01
                                          :ARG0 (g / group :quant 2
                                                :poss (c / criminal-organization :wiki "Triad_(organized_crime)" :name (n / name :op1 "Triad")))
                                          :quant (s4 / some)))
                              :location (n2 / nightclub
                                    :mod (d5 / disco)
                                    :location (c2 / city-district :wiki "Mong_Kok" :name (n3 / name :op1 "Mongkok")
                                          :location (c3 / city-district :wiki "Kowloon" :name (n4 / name :op1 "Kowloon")))))))))

# ::id PROXY_XIN_ENG_20020725_0113.10 ::date 2013-08-06T04:27:34 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The police eventually arrested 3 branch leaders and 14 core Triad members.
# ::save-date Thu Sep 12, 2013 ::file PROXY_XIN_ENG_20020725_0113_10.txt
(a / arrest-01
      :ARG0 (p / police)
      :ARG1 (a2 / and
            :op1 (p2 / person :quant 3
                  :ARG0-of (l / lead-02
                        :ARG1 (b / branch)))
            :op2 (p3 / person :quant 14
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (c / criminal-organization :wiki "Triad_(organized_crime)"
                              :name (n / name :op1 "Triad"))
                        :ARG2 (m / member
                              :mod (c2 / core)))))
      :manner (e / eventual))

# ::id PROXY_XIN_ENG_20020725_0113.11 ::date 2013-08-06T04:38:18 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Police sources confirmed to the Xinhua New Agency on 020725 that all 17 arrested are still being detailed for questioning.
# ::save-date Fri Jan 17, 2014 ::file PROXY_XIN_ENG_20020725_0113_11.txt
(c / confirm-01
      :ARG0 (s / source
            :mod (p / police))
      :ARG1 (d2 / detain-01
            :ARG1 (p2 / person :quant 17
                  :mod (a / all)
                  :ARG1-of (a2 / arrest-01))
            :ARG2 (q / question-01)
            :time (s2 / still))
      :ARG2 (p3 / publication :wiki "Xinhua_News_Agency"
            :name (n / name :op1 "Xinhua" :op2 "News" :op3 "Agency"))
      :time (d / date-entity :year 2002 :month 7 :day 25))

# ::id PROXY_XIN_ENG_20020725_0113.12 ::date 2013-08-07T02:12:41 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Hong Kong police sources were quoted as saying that the success of the operation in netting all 17 was the result of the police's effort to infiltrate into the relevant gangs here.
# ::save-date Wed Jan 20, 2016 ::file PROXY_XIN_ENG_20020725_0113_12.txt
(q / quote-01
      :ARG1 (s2 / say-01
            :ARG1 (s3 / succeed-01
                  :ARG0 (o / operation)
                  :ARG1 (n2 / net-03
                        :ARG1 (p2 / person :quant 17
                              :mod (a / all)))
                  :ARG2-of (r / result-01
                        :ARG1 (e / effort-01
                              :ARG0 p
                              :ARG1 (i / infiltrate-01
                                    :ARG1 (g / gang
                                          :ARG1-of (r2 / relevant-01)
                                          :location (h / here)))))))
      :ARG2 (s / source
            :mod (p / police
                  :mod (c / city :wiki "Hong_Kong" :name (n / name :op1 "Hong" :op2 "Kong")))))

# ::id PROXY_XIN_ENG_20020725_0113.13 ::date 2013-08-06T05:46:56 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Police sources also intimated that more crackdowns by the Hong Kong Police on other Triad gangs will follow.
# ::save-date Tue Sep 3, 2013 ::file PROXY_XIN_ENG_20020725_0113_13.txt
(i / intimate-01
      :ARG0 (s / source
            :mod (p / police))
      :ARG1 (f / follow-01
            :ARG1 (c / crack-down-06
                  :ARG0 (p2 / police
                        :mod (c2 / city :wiki "Hong_Kong"
                              :name (n / name :op1 "Hong" :op2 "Kong")))
                  :ARG1 (g / gang
                        :mod (o / other)
                        :poss (c3 / criminal-organization :wiki "Triad_(organized_crime)"
                              :name (n2 / name :op1 "Triad")))
                  :degree (m / more)))
      :mod (a / also))

# ::id PROXY_XIN_ENG_20020725_0113.14 ::date 2013-08-07T02:29:42 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Hong Kong police's effort in fighting organized criminals involves actively cooperating with police on the Chinese mainland and in other regions.
# ::save-date Wed Jan 20, 2016 ::file PROXY_XIN_ENG_20020725_0113_14.txt
(i / involve-01
      :ARG1 (c3 / cooperate-01
            :ARG0 p
            :ARG1 (a / and
                  :op1 (p2 / police
                        :location (m / mainland
                              :mod (c4 / country :wiki "China" :name (n2 / name :op1 "China"))))
                  :op2 (p3 / police
                        :location (r / region
                              :mod (o2 / other))))
            :ARG1-of (a2 / activity-06
                  :ARG0 p))
      :ARG2 (e / effort-01
            :ARG0 (p / police
                  :mod (c / city :wiki "Hong_Kong" :name (n / name :op1 "Hong" :op2 "Kong")))
            :ARG1 (f / fight-off-02
                  :ARG0 p
                  :ARG1 (p4 / person
                        :ARG1-of (o / organize-01)
                        :ARG2-of (c2 / criminal-03)))))

# ::id PROXY_XIN_ENG_20020725_0113.15 ::date 2013-08-07T02:42:52 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The first so-called targeting Conference of the International Drug Enforcement Conference (IDEC) far east region was held in Hong Kong earlier in 020700.
# ::save-date Fri Jan 17, 2014 ::file PROXY_XIN_ENG_20020725_0113_15.txt
(h / hold-04
      :ARG1 (c / conference
            :ARG1-of (c2 / call-01
                  :ARG2 (t / target-01)
                  :manner (s / so))
            :ord (o / ordinal-entity :value 1)
            :poss (c3 / conference :wiki -
                  :name (n / name :op1 "International" :op2 "Drug" :op3 "Enforcement" :op4 "Conference")
                  :location (w / world-region :wiki "Far_East"
                        :name (n3 / name :op1 "Far" :op2 "East"))))
      :location (c4 / city :wiki "Hong_Kong"
            :name (n2 / name :op1 "Hong" :op2 "Kong"))
      :time (e2 / early
            :op1 (d / date-entity :year 2002 :month 7)
            :degree (m / more)))

# ::id PROXY_XIN_ENG_20020725_0113.16 ::date 2013-08-07T09:31:45 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Hong Kong was chosen to host the event following the decision of the IDEC meeting held in Bolivia in 020200.
# ::save-date Tue Sep 3, 2013 ::file PROXY_XIN_ENG_20020725_0113_16.txt
(c / choose-01
      :ARG1 (c2 / city :wiki "Hong_Kong"
            :name (n / name :op1 "Hong" :op2 "Kong"))
      :ARG4 (h / host-01
            :ARG0 c2
            :ARG1 (e / event))
      :ARG1-of (f / follow-01
            :ARG2 (d / decide-01
                  :ARG0 (c4 / conference :wiki -
                        :name (n2 / name :op1 "IDEC"))
                  :time (m / meet-03
                        :ARG1-of (h2 / hold-04
                              :location (c3 / country :wiki "Bolivia"
                                    :name (n3 / name :op1 "Bolivia"))
                              :time (d2 / date-entity :year 2002 :month 2))))))

# ::id PROXY_XIN_ENG_20020725_0113.17 ::date 2013-08-07T09:22:41 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Some 42 senior anti-narcotics officers from the Chinese mainland, Hong Kong, Australia, Indonesia, Japan, South Korea, Myanmar, the Philippines, Singapore, Thailand and the United States met.
# ::save-date Mon Sep 16, 2013 ::file PROXY_XIN_ENG_20020725_0113_17.txt
(m / meet-03
      :ARG0 (p / person
            :ARG0-of (c / counter-01
                  :ARG1 (n / narcotic))
            :quant (s / some :op1 42)
            :source (a / and
                  :op1 (m2 / mainland
                        :mod (c2 / country :wiki "China"
                              :name (n2 / name :op1 "China")))
                  :op2 (c3 / city :wiki "Hong_Kong"
                        :name (n3 / name :op1 "Hong" :op2 "Kong"))
                  :op3 (c4 / country :wiki "Australia"
                        :name (n4 / name :op1 "Australia"))
                  :op4 (c5 / country :wiki "Indonesia"
                        :name (n5 / name :op1 "Indonesia"))
                  :op5 (c6 / country :wiki "Japan"
                        :name (n6 / name :op1 "Japan"))
                  :op6 (c7 / country :wiki "South_Korea"
                        :name (n7 / name :op1 "South" :op2 "Korea"))
                  :op7 (c8 / country :wiki "Burma"
                        :name (n8 / name :op1 "Myanmar"))
                  :op8 (c9 / country :wiki "Philippines"
                        :name (n9 / name :op1 "Philippines"))
                  :op9 (c10 / country :wiki "Singapore"
                        :name (n10 / name :op1 "Singapore"))
                  :op10 (c11 / country :wiki "Thailand"
                        :name (n11 / name :op1 "Thailand"))
                  :op11 (c12 / country :wiki "United_States"
                        :name (n12 / name :op1 "United" :op2 "States")))
            :ARG0-of (h / have-org-role-91
                  :ARG2 (o / officer
                        :mod (s2 / senior)))))

# ::id PROXY_XIN_ENG_20020725_0113.18 ::date 2013-08-07T08:59:08 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Hong Kong police's internal news letter recently reported that the conference aimed to provide a flexible and forward-thinking environment for sharing information and taking positive action against the organized criminals of transnational drug trafficking.
# ::save-date Wed Feb 10, 2016 ::file PROXY_XIN_ENG_20020725_0113_18.txt
(r / report-01
      :ARG0 (l / letter
            :mod (n / news
                  :ARG1-of (i / internal-02))
            :poss (p / police
                  :mod (c / city :wiki "Hong_Kong" :name (n2 / name :op1 "Hong" :op2 "Kong"))))
      :ARG1 (a / aim-01
            :ARG0 (c2 / conference)
            :ARG1 (p2 / provide-01
                  :ARG0 c2
                  :ARG1 (e / environment
                        :purpose (a3 / and
                              :op1 (s / share-01
                                    :ARG1 (i2 / information))
                              :op2 (a4 / act-02
                                    :manner (p3 / positive)
                                    :purpose (c3 / counter-01
                                          :ARG1 (p4 / person
                                                :ARG1-of (o / organize-01)
                                                :ARG0-of (t2 / traffic-01
                                                      :ARG1 (d / drug)
                                                      :mod (t3 / transnational))
                                                :ARG2-of (c4 / criminal-03)))))
                        :ARG1-of (f / flexible-03)
                        :mod (t / think-01
                              :manner (f2 / forward)))))
      :time (r2 / recent))

# ::id PROXY_XIN_ENG_20020725_0113.19 ::date 2013-08-07T07:14:11 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Hong Kong police's exchange of intelligence with the police on the Chinese mainland has been particularly intense.
# ::save-date Fri Jul 24, 2015 ::file PROXY_XIN_ENG_20020725_0113_19.txt
(i / intense-02
      :ARG1 (e / exchange-01
            :ARG0 (p2 / police
                  :mod (c / city :wiki "Hong_Kong" :name (n / name :op1 "Hong" :op2 "Kong")))
            :ARG1 (i2 / intelligence)
            :ARG2 (p3 / police
                  :location (m / mainland
                        :mod (c2 / country :wiki "China" :name (n2 / name :op1 "China")))))
      :mod (p / particular))

# ::id PROXY_XIN_ENG_20020725_0113.20 ::date 2013-08-07T07:18:26 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt An 11-member delegation from mainland China's National Narcotics Control Commission visited Hong Kong recently to study how the police here enforce their anti-narcotics laws.
# ::save-date Fri Jan 16, 2015 ::file PROXY_XIN_ENG_20020725_0113_20.txt
(v / visit-01
      :ARG0 (d / delegation
            :consist-of (p2 / person :quant 11
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (o / organization :wiki - :name (n / name :op1 "National" :op2 "Narcotics" :op3 "Control" :op4 "Commission")
                              :poss (m2 / mainland
                                    :part-of (c / country :wiki "China" :name (n2 / name :op1 "China"))))
                        :ARG2 (m / member))))
      :ARG1 (c2 / city :wiki "Hong_Kong" :name (n3 / name :op1 "Hong" :op2 "Kong"))
      :time (r / recent)
      :purpose (s / study-01
            :ARG0 d
            :ARG1 (e / enforce-01
                  :ARG0 (p / police
                        :location (h / here))
                  :ARG1 (l / law
                        :ARG0-of (c3 / counter-01
                              :ARG1 (n4 / narcotic))
                        :poss (t / they))
                  :manner (a / amr-unknown))))

# ::id PROXY_XIN_ENG_20020725_0113.21 ::date 2013-08-07T07:41:19 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The 11-person team was chaired by the Deputy Director of Bureau of narcotics control of the Chinese Ministry of Public Security Chen cunyi and was briefed by the Hong Kong Police as led by Hong Kong's head of narcotics bureau Ip Lau Chuen on enforced actions carried out in Hong Kong.
# ::save-date Fri Jan 24, 2014 ::file PROXY_XIN_ENG_20020725_0113_21.txt
(a / and
      :op1 (c / chair-01
            :ARG0 (p / person :wiki -
                  :name (n / name :op1 "Chen" :op2 "Cunyi")
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (g2 / government-organization :wiki -
                              :name (n2 / name :op1 "Bureau" :op2 "of" :op3 "Narcotics" :op4 "Control")
                              :part-of (g / government-organization :wiki "Ministry_of_Public_Security_(China)"
                                    :name (n3 / name :op1 "Ministry" :op2 "of" :op3 "Public" :op4 "Security")
                                    :mod (c2 / country :wiki "China"
                                          :name (n4 / name :op1 "China"))))
                        :ARG2 (d / director
                              :mod (d2 / deputy))))
            :ARG1 (t / team
                  :ARG2-of (i / include-91
                        :ARG1 (p2 / person :quant 11))))
      :op2 (b / brief-01
            :ARG0 (p3 / police
                  :mod (c3 / city :wiki "Hong_Kong"
                        :name (n5 / name :op1 "Hong" :op2 "Kong")))
            :ARG1 t
            :ARG2 (a2 / action
                  :ARG1-of (e / enforce-01)
                  :ARG1-of (c4 / carry-out-03
                        :location c3)))
      :op3 (l / lead-02
            :ARG0 (p4 / person :wiki -
                  :name (n6 / name :op1 "Ip" :op2 "Lau" :op3 "Chuen")
                  :ARG0-of (h3 / head-01
                        :ARG1 (g3 / government-organization :wiki -
                              :name (n7 / name :op1 "Narcotics" :op2 "Bureau")
                              :poss c3)))
            :ARG1 t))

# ::id PROXY_XIN_ENG_20020725_0113.22 ::date 2013-08-07T08:07:17 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Hong Kong police and China's National Narcotics Control Commission also exchanged mutual concerns and discussed a number of issues which included investigations to counter drug trafficking and money laundering activities.
# ::save-date Tue Sep 15, 2015 ::file PROXY_XIN_ENG_20020725_0113_22.txt
(a / and
      :op1 (e / exchange-01
            :ARG0 (p / police
                  :mod (c / city :wiki "Hong_Kong" :name (n / name :op1 "Hong" :op2 "Kong")))
            :ARG1 (c3 / concern-01
                  :mod (m / mutual))
            :ARG2 (o / organization :wiki - :name (n2 / name :op1 "National" :op2 "Narcotics" :op3 "Control" :op4 "Commission")
                  :poss (c2 / country :wiki "China" :name (n3 / name :op1 "China")))
            :mod (a4 / also))
      :op2 (d / discuss-01
            :ARG0 p
            :ARG1 (i / issue-02
                  :quant (n4 / number)
                  :ARG2-of (i2 / include-91
                        :ARG1 (i3 / investigate-01
                              :ARG1 (c4 / counter-01
                                    :ARG1 (a2 / and
                                          :op1 (t / traffic-01
                                                :ARG1 (d2 / drug))
                                          :op2 (a3 / activity-06
                                                :ARG1 (l / launder-01
                                                      :ARG1 (m2 / money))))))))
            :ARG2 o))

# ::id PROXY_XIN_ENG_20020725_0113.23 ::date 2013-08-07T08:31:25 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The mainland party closed their visit after meeting with Hong Kong's deputy assistant commissioner for crime Yam TAT wing and held discussions on a proposal to further cooperate in combating cross-boundary drug trafficking activities.
# ::save-date Fri Oct 9, 2015 ::file PROXY_XIN_ENG_20020725_0113_23.txt
(a / and
      :op1 (c / close-01
            :ARG0 (p / party
                  :mod (m / mainland))
            :ARG1 (v / visit-01
                  :ARG0 (t / they))
            :time (a2 / after
                  :op1 (m2 / meet-03
                        :ARG0 p
                        :ARG1 (p2 / person :wiki - :name (n / name :op1 "Yam" :op2 "Tat" :op3 "Wing")
                              :ARG0-of (h / have-org-role-91
                                    :ARG1 (c2 / city :wiki "Hong_Kong" :name (n2 / name :op1 "Hong" :op2 "Kong"))
                                    :ARG2 (c3 / commissioner
                                          :mod (d / deputy)
                                          :mod (a3 / assistant)
                                          :topic (c4 / crime-02)))))))
      :op2 (d2 / discuss-01
            :ARG0 p
            :ARG1 (p3 / propose-01
                  :ARG1 (c5 / cooperate-01
                        :ARG2 (c6 / combat-01
                              :ARG2 (a4 / activity-06
                                    :ARG1 (t2 / traffic-01
                                          :ARG1 (d3 / drug))
                                    :ARG0-of (c7 / cross-02
                                          :ARG1 (b / boundary))))
                        :mod (f / further)))))

# ::id PROXY_XIN_ENG_20020725_0333.1 ::date 2013-08-06T03:48:07 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2002-07-25
# ::save-date Tue Aug 6, 2013 ::file PROXY_XIN_ENG_20020725_0333_1.txt
(d / date-entity :year 2002 :month 7 :day 25)

# ::id PROXY_XIN_ENG_20020725_0333.2 ::date 2013-08-06T03:39:55 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Peru (PE)
# ::save-date Thu Jan 16, 2014 ::file PROXY_XIN_ENG_20020725_0333_2.txt
(c / country :wiki "Peru"
      :name (n / name :op1 "Peru"))

# ::id PROXY_XIN_ENG_20020725_0333.3 ::date 2013-08-06T03:49:00 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt Narcotics; crime; military; government
# ::save-date Thu Jun 25, 2015 ::file PROXY_XIN_ENG_20020725_0333_3.txt
(a / and
      :op1 (n / narcotic)
      :op2 (c / crime-02)
      :op3 (m / military)
      :op4 (g / government-organization
            :ARG0-of (g2 / govern-01)))

# ::id PROXY_XIN_ENG_20020725_0333.4 ::date 2013-08-07T05:12:11 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Peruvian military document discloses former intelligence head Montesinos' links with drug trafficking
# ::save-date Fri Jun 19, 2015 ::file PROXY_XIN_ENG_20020725_0333_4.txt
(d / disclose-01
      :ARG0 (d2 / document
            :mod (m / military
                  :mod (c / country :wiki "Peru" :name (n / name :op1 "Peru"))))
      :ARG1 (l / link-01
            :ARG1 (p / person :wiki "Vladimiro_Montesinos" :name (n2 / name :op1 "Montesinos")
                  :ARG0-of (h / head-01
                        :ARG1 (i / intelligence)
                        :time (f / former)))
            :ARG2 (t / traffic-01
                  :ARG1 (d3 / drug))))

# ::id PROXY_XIN_ENG_20020725_0333.5 ::date 2013-08-07T05:17:34 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A document signed by a former high-ranking officer of the Peruvian army and disclosed on 020725 mentions links with drug trafficking and could further compromise the situation of the former head of the National Intelligence Service of Peru Vladimiro Montesinos.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20020725_0333_5.txt
(a / and
      :op1 (m / mention-01
            :ARG0 (d / document
                  :ARG1-of (s / sign-01
                        :ARG0 (p3 / person
                              :ARG0-of (h / have-org-role-91
                                    :ARG1 (a2 / army
                                          :mod (c / country :wiki "Peru" :name (n / name :op1 "Peru")))
                                    :ARG2 (o / officer)
                                    :time (f / former))
                              :ARG1-of (r / rank-01
                                    :ARG1-of (h2 / high-02))))
                  :ARG1-of (d2 / disclose-01
                        :time (d3 / date-entity :year 2002 :month 7 :day 25)))
            :ARG1 (l / link-01
                  :ARG1 (t / traffic-01
                        :ARG1 (d4 / drug))))
      :op2 (p / possible-01
            :ARG1 (c2 / compromise-02
                  :ARG0 d
                  :ARG1 (s2 / situation
                        :poss (p2 / person :wiki "Vladimiro_Montesinos" :name (n2 / name :op1 "Vladimiro" :op2 "Montesinos")
                              :ARG0-of (h4 / head-01
                                    :ARG1 (g / government-organization :wiki "National_Intelligence_Service_(Peru)" :name (n3 / name :op1 "National" :op2 "Intelligence" :op3 "Service")
                                          :poss c)
                                    :time (f3 / former))))
                  :degree (f2 / further))))

# ::id PROXY_XIN_ENG_20020725_0333.6 ::date 2013-08-07T05:28:35 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A front-page story in Peru's national daily El Comercio said Montesinos could have authorized the military leadership at Alto Huallaga to deal in drugs so as to find the leaders of the rebel group shinning path and the Tupac Amaru Revolutionary Movement.
# ::save-date Tue May 19, 2015 ::file PROXY_XIN_ENG_20020725_0333_6.txt
(s / say-01
      :ARG0 (s2 / story
            :mod (p / page
                  :mod (f / front))
            :part-of (n / newspaper :wiki "El_Comercio_(Peru)" :name (n2 / name :op1 "El" :op2 "Comercio")
                  :mod (n3 / nation)
                  :poss (c / country :wiki "Peru" :name (n4 / name :op1 "Peru"))
                  :frequency (r2 / rate-entity-91
                        :ARG3 (t / temporal-quantity :quant 1
                              :unit (d / day)))))
      :ARG1 (p2 / possible-01
            :ARG1 (a / authorize-01
                  :ARG0 (p3 / person :wiki "Vladimiro_Montesinos" :name (n5 / name :op1 "Montesinos"))
                  :ARG1 (d2 / deal-02
                        :ARG0 (p4 / person
                              :ARG0-of (l / lead-02
                                    :ARG1 (m / military
                                          :location (c2 / country-region :wiki "Huallaga_Province" :name (n6 / name :op1 "Alto" :op2 "Huallaga")))))
                        :ARG1 (d3 / drug))
                  :purpose (f2 / find-01
                        :ARG0 p4
                        :ARG1 (a2 / and
                              :op1 (p5 / person
                                    :ARG0-of (l2 / lead-02
                                          :ARG1 (g2 / group :wiki "Shining_Path" :name (n7 / name :op1 "Shinning" :op2 "Path")
                                                :ARG0-of (r / rebel-01))))
                              :op2 (p6 / person
                                    :ARG0-of (l3 / lead-02
                                          :ARG1 (c4 / criminal-organization :wiki "Túpac_Amaru_Revolutionary_Movement" :name (n8 / name :op1 "Tupac" :op2 "Amaru" :op3 "Revolutionary" :op4 "Movement")))))))))

# ::id PROXY_XIN_ENG_20020725_0333.7 ::date 2013-08-07T05:57:16 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Alto Huallaga is located northeast of the capital Lima.
# ::save-date Thu Apr 17, 2014 ::file PROXY_XIN_ENG_20020725_0333_7.txt
(l / locate-01
      :ARG1 (c / country-region :wiki "Huallaga_Province"
            :name (n / name :op1 "Alto" :op2 "Huallaga"))
      :location (r / relative-position
            :op1 (c2 / city :wiki "Lima"
                  :name (n2 / name :op1 "Lima")
                  :ARG0-of (h / have-org-role-91
                        :ARG2 (c3 / capital)))
            :direction (n3 / northeast)))

# ::id PROXY_XIN_ENG_20020725_0333.8 ::date 2013-08-07T06:00:23 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The story is based on the final report of the Attorney General' s office.
# ::save-date Wed Aug 7, 2013 ::file PROXY_XIN_ENG_20020725_0333_8.txt
(b / base-02
      :ARG1 (s / story)
      :ARG2 (r / report-01
            :ARG0 (o / organization :wiki -
                  :name (n / name :op1 "Attorney" :op2 "General's" :op3 "Office"))
            :mod (f / final)))

# ::id PROXY_XIN_ENG_20020725_0333.9 ::date 2013-08-07T06:05:19 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Attorney General' s Office report collected an accusatory document handed over by an unnamed Peruvian army general.
# ::save-date Mon Sep 16, 2013 ::file PROXY_XIN_ENG_20020725_0333_9.txt
(c / collect-01
      :ARG0 (t / thing
            :ARG1-of (r / report-01
                  :ARG0 (o / organization :wiki -
                        :name (n / name :op1 "Attorney" :op2 "General's" :op3 "Office"))))
      :ARG1 (d / document
            :mod (a / accuse-01)
            :ARG1-of (h / hand-over-02
                  :ARG0 (p / person
                        :ARG0-of (h2 / have-org-role-91
                              :ARG1 (a2 / army
                                    :mod (c2 / country :wiki "Peru"
                                          :name (n2 / name :op1 "Peru")))
                              :ARG2 (g / general))
                        :ARG1-of (n3 / name-01 :polarity -)))))

# ::id PROXY_XIN_ENG_20020725_0333.10 ::date 2013-08-07T04:42:32 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt El Comercio said that in 920000 the government of then-president Alberto Fujimori put into effect the intelligence operation Scorpion to fight terrorism and drug trafficking in the Amazon region.
# ::save-date Thu Nov 27, 2014 ::file PROXY_XIN_ENG_20020725_0333_10.txt
(s / say-01
      :ARG0 (n / newspaper :wiki "El_Comercio_(Peru)" :name (n2 / name :op1 "El" :op2 "Comercio"))
      :ARG1 (p / put-03
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01)
                  :ARG1-of (h / have-org-role-91
                        :ARG0 (p2 / person :wiki "Alberto_Fujimori" :name (n3 / name :op1 "Alberto" :op2 "Fujimori"))
                        :ARG2 (p3 / president
                              :time (t / then))))
            :ARG1 (o / operation :wiki - :name (n5 / name :op1 "Scorpion")
                  :mod (i / intelligence))
            :ARG2 (e / effect)
            :purpose (f / fight-off-02
                  :ARG0 o
                  :ARG1 (a / and
                        :op1 (t2 / terrorism)
                        :op2 (t3 / traffic-01
                              :ARG1 (d / drug)))
                  :location (w / world-region :wiki "Amazon_basin" :name (n4 / name :op1 "Amazon")))
            :time (d2 / date-entity :year 1992)))

# ::id PROXY_XIN_ENG_20020725_0333.11 ::date 2013-08-07T04:29:22 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt As part of the SCORPION plan several agents infiltrated into the groups to gather information on the main rebel and drug-trafficking commanders.
# ::save-date Mon Sep 16, 2013 ::file PROXY_XIN_ENG_20020725_0333_11.txt
(i / infiltrate-01
      :ARG0 (p3 / person
            :quant (s / several)
            :ARG0-of (h / have-org-role-91
                  :ARG2 (a / agent)))
      :ARG1 (g / group)
      :ARG1-of (i2 / include-91
            :ARG2 (e / event :wiki -
                  :name (n / name :op1 "Scorpion")
                  :ARG1-of (p / plan-01)))
      :purpose (g2 / gather-01
            :ARG0 p3
            :ARG1 (i3 / information
                  :topic (p2 / person
                        :ARG0-of (c / command-02
                              :ARG1 (a2 / and
                                    :op1 (r / rebel
                                          :mod (m / main))
                                    :op2 (t / traffic-01
                                          :ARG1 (d / drug))))))))

# ::id PROXY_XIN_ENG_20020725_0333.12 ::date 2013-08-07T03:35:25 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt There also were additional orders for transporting cocaine as a cover for the agents.
# ::save-date Wed Sep 18, 2013 ::file PROXY_XIN_ENG_20020725_0333_12.txt
(o / order-01
      :ARG1 (t / transport-01
            :ARG1 (c / cocaine)
            :ARG0-of (c2 / cover-up-04
                  :ARG1 (p / person
                        :ARG0-of (h / have-org-role-91
                              :ARG2 (a2 / agent)))))
      :mod (a / also)
      :mod (a3 / additional))

# ::id PROXY_XIN_ENG_20020725_0333.13 ::date 2013-08-06T04:02:36 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Montesinos was a close adviser to former Peruvian President Alberto Fujimori.
# ::save-date Mon Nov 9, 2015 ::file PROXY_XIN_ENG_20020725_0333_13.txt
(p / person
      :ARG0-of (a / advise-01
            :ARG1 (p3 / person :wiki "Alberto_Fujimori" :name (n2 / name :op1 "Alberto" :op2 "Fujimori")
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c / country :wiki "Peru" :name (n / name :op1 "Peru"))
                        :ARG2 (p2 / president)
                        :time (f / former))))
      :domain (p4 / person :wiki "Vladimiro_Montesinos" :name (n3 / name :op1 "Montesinos"))
      :ARG1-of (c2 / close-13))

# ::id PROXY_XIN_ENG_20020725_0333.14 ::date 2013-08-06T04:16:18 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Fujimori resigned in 001100 over a bribery scandal and is now imprisoned in Lima for alleged connection with the scandal.
# ::save-date Wed Jun 17, 2015 ::file PROXY_XIN_ENG_20020725_0333_14.txt
(a / and
      :op1 (r / resign-01
            :ARG0 (p / person :wiki "Alberto_Fujimori" :name (n / name :op1 "Fujimori"))
            :time (d / date-entity :month 11)
            :ARG1-of (c / cause-01
                  :ARG0 (s / scandal
                        :mod (b / bribe-01))))
      :op2 (i / imprison-01
            :ARG1 p
            :location (c2 / city :wiki "Lima" :name (n2 / name :op1 "Lima"))
            :ARG1-of (c3 / cause-01
                  :ARG0 (c4 / connect-01
                        :ARG1 p
                        :ARG2 s
                        :mod (a2 / allege-01)))
            :time (n3 / now)))

# ::id PROXY_XIN_ENG_20020829_0017.1 ::date 2013-08-06T03:42:55 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2002-08-29
# ::save-date Tue Aug 6, 2013 ::file PROXY_XIN_ENG_20020829_0017_1.txt
(d / date-entity :year 2002 :month 8 :day 29)

# ::id PROXY_XIN_ENG_20020829_0017.2 ::date 2013-08-06T03:41:42 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Nepal (NP)
# ::save-date Thu Jan 16, 2014 ::file PROXY_XIN_ENG_20020829_0017_2.txt
(c / country :wiki "Nepal"
      :name (n / name :op1 "Nepal"))

# ::id PROXY_XIN_ENG_20020829_0017.3 ::date 2013-08-06T03:42:31 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt terrorism; dissent; military
# ::save-date Tue Aug 6, 2013 ::file PROXY_XIN_ENG_20020829_0017_3.txt
(a / and
      :op1 (t / terrorism)
      :op2 (d / dissent)
      :op3 (m / military))

# ::id PROXY_XIN_ENG_20020829_0017.4 ::date 2013-08-06T03:54:30 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Soldier injured during bomb defusion in Kathmandu after state of emergency expires.
# ::save-date Tue Aug 6, 2013 ::file PROXY_XIN_ENG_20020829_0017_4.txt
(i / injure-01
      :ARG0 (d / defuse-01
            :ARG1 (b / bomb)
            :location (c / city :wiki "Kathmandu"
                  :name (n / name :op1 "Kathmandu")))
      :ARG1 (s / soldier)
      :time (a / after
            :op1 (e / expire-01
                  :ARG1 (s2 / state
                        :mod (e2 / emergency)))))

# ::id PROXY_XIN_ENG_20020829_0017.5 ::date 2013-08-06T04:19:52 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A Kathmandu police officer reports --
# ::save-date Fri Sep 20, 2013 ::file PROXY_XIN_ENG_20020829_0017_5.txt
(r / report-01
      :ARG0 (p2 / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (p / police
                        :mod (c / city :wiki "Kathmandu"
                              :name (n / name :op1 "Kathmandu")))
                  :ARG2 (o / officer))))

# ::id PROXY_XIN_ENG_20020829_0017.6 ::date 2013-08-07T04:08:43 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 1 soldier of the Royal Nepal Army was seriously injured on 29 August 2002 when a bomb disposal team attempted to defuse the bomb left at an electricity pole in okubahal near Sundhara in Lalitpur district in Kathmandu.
# ::save-date Thu Feb 4, 2016 ::file PROXY_XIN_ENG_20020829_0017_6.txt
(i / injure-01
      :ARG1 (s / soldier :quant 1
            :ARG2-of (h / have-org-role-91
                  :ARG1 (m / military :wiki "Nepalese_Army" :name (n / name :op1 "Royal" :op2 "Nepal" :op3 "Army"))))
      :time (d / date-entity :year 2002 :month 8 :day 29)
      :ARG1-of (c / cause-01
            :ARG0 (a / attempt-01
                  :ARG0 (t / team
                        :mod (d2 / dispose-01
                              :ARG1 (b / bomb)))
                  :ARG1 (d3 / defuse-01
                        :ARG0 t
                        :ARG1 (b2 / bomb
                              :ARG1-of (l / leave-12
                                    :ARG2 (p / pole
                                          :mod (e / electricity)
                                          :location (c2 / city :wiki - :name (n2 / name :op1 "Okubahal")
                                                :ARG1-of (n3 / near-02
                                                      :ARG2 (c3 / city :wiki "Sundhara" :name (n4 / name :op1 "Sundhara")
                                                            :location (d4 / district :wiki "Patan,_Nepal" :name (n5 / name :op1 "Lalitpur")
                                                                  :location (c5 / city :wiki "Kathmandu" :name (n6 / name :op1 "Kathmandu"))))))))))))
      :ARG1-of (s2 / serious-02))

# ::id PROXY_XIN_ENG_20020829_0017.7 ::date 2013-08-07T00:37:31 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Anti-government insurgents are believed to have planted the bomb.
# ::save-date Wed Aug 7, 2013 ::file PROXY_XIN_ENG_20020829_0017_7.txt
(b / believe-01
      :ARG1 (p / plant-01
            :ARG0 (i / insurgent
                  :ARG0-of (o / oppose-01
                        :ARG1 (g / government-organization
                              :ARG0-of (g2 / govern-01))))
            :ARG1 (b2 / bomb)))

# ::id PROXY_XIN_ENG_20020829_0017.8 ::date 2013-08-07T00:42:02 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The injured soldier has been admitted to the army hospital in Kathmandu.
# ::save-date Wed Aug 7, 2013 ::file PROXY_XIN_ENG_20020829_0017_8.txt
(a / admit-02
      :ARG1 (s / soldier
            :ARG1-of (i / injure-01))
      :ARG2 (h / hospital
            :poss (a2 / army)
            :location (c / city :wiki "Kathmandu"
                  :name (n / name :op1 "Kathmandu"))))

# ::id PROXY_XIN_ENG_20020829_0017.9 ::date 2013-08-07T00:44:20 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt There is no report of any other damage or casualty in the incident.
# ::save-date Wed Aug 7, 2013 ::file PROXY_XIN_ENG_20020829_0017_9.txt
(r / report-01 :polarity -
      :ARG1 (o / or
            :op1 (d / damage
                  :mod (o2 / other
                        :mod (a / any)))
            :op2 (c / casualty))
      :prep-in (i / incident))

# ::id PROXY_XIN_ENG_20020829_0017.10 ::date 2013-08-07T02:47:04 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt This is the second bomb explosion in Kathmandu since the morning of 28 August 2002 when a bomb exploded at bishalbazar supermarket in the heart of the city.
# ::save-date Thu Jan 16, 2014 ::file PROXY_XIN_ENG_20020829_0017_10.txt
(e / explode-01
      :ARG1 (b / bomb
            :mod (t / this))
      :ord (o / ordinal-entity :value 2)
      :location (c / city :wiki "Kathmandu"
            :name (n / name :op1 "Kathmandu"))
      :time (s / since
            :op1 (e2 / explode-01
                  :ARG1 (b2 / bomb)
                  :time (d / date-entity :year 2002 :month 8 :day 28
                        :dayperiod (m / morning))
                  :location (s2 / supermarket :wiki -
                        :name (n2 / name :op1 "Bishalbazar")
                        :location (h / heart
                              :part-of (c2 / city))))))

# ::id PROXY_XIN_ENG_20020829_0017.11 ::date 2013-08-07T00:45:35 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The explosion damaged the windowpanes of approximately a dozen shops and injured 2 customers.
# ::save-date Wed Aug 7, 2013 ::file PROXY_XIN_ENG_20020829_0017_11.txt
(a / and
      :op1 (d / damage-01
            :ARG0 (e / explode-01)
            :ARG1 (w / windowpane
                  :poss (s / shop
                        :mod (a2 / approximately
                              :op1 (d2 / dozen)))))
      :op2 (i / injure-01
            :ARG0 e
            :ARG1 (c / customer :quant 2)))

# ::id PROXY_XIN_ENG_20020829_0017.12 ::date 2013-08-07T00:54:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A state of emergency expired the evening of 28 August 2002 and the Nepali government has not yet decided to re-impose it.
# ::save-date Mon Aug 19, 2013 ::file PROXY_XIN_ENG_20020829_0017_12.txt
(a / and
      :op1 (e / expire-01
            :ARG1 (s / state
                  :mod (e2 / emergency))
            :time (d2 / date-entity :year 2002 :month 8 :day 28
                  :dayperiod (e3 / evening)))
      :op2 (d / decide-01 :polarity -
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01)
                  :mod (c / country :wiki "Nepal"
                        :name (n / name :op1 "Nepal")))
            :ARG1 (r / reimpose-01
                  :ARG0 g
                  :ARG1 s)
            :time (y / yet)))

# ::id PROXY_XIN_ENG_20020905_0122.1 ::date 2013-08-08T09:25:25 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2002-09-05
# ::save-date Thu Aug 8, 2013 ::file PROXY_XIN_ENG_20020905_0122_1.txt
(d / date-entity :year 2002 :month 9 :day 5)

# ::id PROXY_XIN_ENG_20020905_0122.2 ::date 2013-08-08T09:34:17 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Nepal (NP)
# ::save-date Thu Aug 8, 2013 ::file PROXY_XIN_ENG_20020905_0122_2.txt
(c / country :wiki "Nepal"
      :name (n / name :op1 "Nepal"))

# ::id PROXY_XIN_ENG_20020905_0122.3 ::date 2013-08-08T09:35:10 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt terrorism; politics; dissent
# ::save-date Thu Aug 8, 2013 ::file PROXY_XIN_ENG_20020905_0122_3.txt
(a / and
      :op1 (t / terrorism)
      :op2 (p / politics)
      :op3 (d / dissent-01))

# ::id PROXY_XIN_ENG_20020905_0122.4 ::date 2013-08-08T09:35:34 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Anti-government insurgents in Nepal escalate bombings and murders following end of state of emergency.
# ::save-date Tue Jul 28, 2015 ::file PROXY_XIN_ENG_20020905_0122_4.txt
(e / escalate-01
      :ARG0 (i / insurgent
            :location (c / country :wiki "Nepal" :name (n / name :op1 "Nepal"))
            :ARG0-of (o / oppose-01
                  :ARG1 (g / government-organization
                        :ARG0-of (g2 / govern-01))))
      :ARG1 (a / and
            :op1 (b / bomb-01)
            :op2 (m / murder-01))
      :ARG1-of (f / follow-01
            :ARG2 (e2 / end-01
                  :ARG1 (s / state
                        :mod (e3 / emergency)))))

# ::id PROXY_XIN_ENG_20020905_0122.5 ::date 2013-08-08T09:37:49 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Insurgents plan attacks during mid-term parliamentary elections.
# ::save-date Fri Mar 4, 2016 ::file PROXY_XIN_ENG_20020905_0122_5.txt
(p / plan-01
      :ARG0 (i / insurgent)
      :ARG1 (a / attack-01)
      :time (e / elect-01
            :ARG2 (g / government-organization :wiki "Parliament_of_Nepal" :name (n / name :op1 "Parliament"))
            :mod (m / mid-term)))

# ::id PROXY_XIN_ENG_20020905_0122.6 ::date 2013-08-08T09:39:05 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 20020828 a nine month long nationwide state of emergency in Nepal expired.
# ::save-date Wed Jun 3, 2015 ::file PROXY_XIN_ENG_20020905_0122_6.txt
(e / expire-01
      :ARG1 (s / state
            :mod (e2 / emergency)
            :extent (n / nationwide)
            :location (c / country :wiki "Nepal" :name (n2 / name :op1 "Nepal"))
            :ARG1-of (l / long-03
                  :ARG2 (t / temporal-quantity :quant 9
                        :unit (m / month))))
      :time (d / date-entity :year 2002 :month 8 :day 28))

# ::id PROXY_XIN_ENG_20020905_0122.7 ::date 2013-08-08T09:47:01 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Violence by anti-government insurgents across Nepal has escalated and bomb threats and explosions have occurred throughout the country.
# ::save-date Sat Jan 25, 2014 ::file PROXY_XIN_ENG_20020905_0122_7.txt
(a / and
      :op1 (e / escalate-01
            :ARG1 (v / violence
                  :ARG1-of (c2 / commit-02
                        :ARG0 (i / insurgent
                              :ARG0-of (o / oppose-01
                                    :ARG1 (g / government-organization
                                          :ARG0-of (g2 / govern-01)))))
                  :location (a2 / across
                        :op1 (c / country :wiki "Nepal"
                              :name (n / name :op1 "Nepal")))))
      :op2 (a3 / and
            :op1 (t / threaten-01
                  :ARG1 (b / bomb))
            :op2 (e2 / explode-01)
            :location (t2 / throughout
                  :op1 c)))

# ::id PROXY_XIN_ENG_20020905_0122.8 ::date 2013-08-08T09:50:16 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt At least 5 major bomb incidents occurred in the Kathmandu Valley 20020828-20020904.
# ::save-date Wed Jul 29, 2015 ::file PROXY_XIN_ENG_20020905_0122_8.txt
(i / incident
      :mod (b / bomb)
      :ARG1-of (m / major-02)
      :quant (a / at-least :op1 5)
      :location (v / valley :wiki "Kathmandu_Valley" :name (n / name :op1 "Kathmandu" :op2 "Valley"))
      :time (d / date-interval
            :op1 (d2 / date-entity :year 2002 :month 8 :day 28)
            :op2 (d3 / date-entity :year 2002 :month 9 :day 4)))

# ::id PROXY_XIN_ENG_20020905_0122.9 ::date 2013-08-08T09:52:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 20020828 a bomb exploded at a supermarket in the center of Kathmandu city, injuring 2.
# ::save-date Fri Aug 16, 2013 ::file PROXY_XIN_ENG_20020905_0122_9.txt
(e / explode-01
      :ARG1 (b / bomb)
      :time (d / date-entity :year 2002 :month 8 :day 28)
      :location (s / supermarket
            :location (c / center
                  :part-of (c3 / city :wiki "Kathmandu"
                        :name (n / name :op1 "Kathmandu"))))
      :ARG0-of (i / injure-01
            :ARG1 (p / person :quant 2)))

# ::id PROXY_XIN_ENG_20020905_0122.10 ::date 2013-08-08T09:55:14 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 20020829 in Lalitpur district, Kathmandu valley 1 soldier was killed by a bomb.
# ::save-date Fri Jan 17, 2014 ::file PROXY_XIN_ENG_20020905_0122_10.txt
(k / kill-01
      :ARG1 (s / soldier :quant 1)
      :ARG2 (b / bomb)
      :time (d / date-entity :year 2002 :month 8 :day 29)
      :location (d2 / district :wiki "Patan,_Nepal"
            :name (n / name :op1 "Lalitpur")
            :location (v / valley :wiki "Kathmandu_Valley"
                  :name (n2 / name :op1 "Kathmandu" :op2 "Valley"))))

# ::id PROXY_XIN_ENG_20020905_0122.11 ::date 2013-08-08T09:56:40 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt After 20020829 2 separate bomb incidents occurred at the municipality in Lalitpur district and a shop in Kathmandu city.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20020905_0122_11.txt
(i / incident :quant 2
      :mod (b / bomb)
      :ARG1-of (s / separate-02)
      :time (a / after
            :op1 (d / date-entity :year 2002 :month 8 :day 29))
      :location (a2 / and
            :op1 (m / municipality
                  :location (d2 / district :wiki "Patan,_Nepal" :name (n / name :op1 "Lalitpur")))
            :op2 (s2 / shop
                  :location (c / city :wiki "Kathmandu" :name (n2 / name :op1 "Kathmandu")))))

# ::id PROXY_XIN_ENG_20020905_0122.12 ::date 2013-08-08T20:03:28 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 20020904 a bomb exploded at the Kathmandu metropolitan office.
# ::save-date Thu Aug 8, 2013 ::file PROXY_XIN_ENG_20020905_0122_12.txt
(e / explode-01
      :ARG1 (b / bomb)
      :time (d / date-entity :year 2002 :month 9 :day 4)
      :location (o / office
            :mod (m / metropolis)
            :mod (c / city :wiki "Kathmandu"
                  :name (n / name :op1 "Kathmandu"))))

# ::id PROXY_XIN_ENG_20020905_0122.13 ::date 2013-08-08T20:06:02 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Outside the Kathmandu Valley anti-government guerrillas have murdered many activists from the ruling Nepali Congress party and others and burned or bombed several buildings.
# ::save-date Tue Jan 21, 2014 ::file PROXY_XIN_ENG_20020905_0122_13.txt
(a / and
      :op1 (m / murder-01
            :ARG0 (g / guerrilla
                  :ARG0-of (o4 / oppose-01
                        :ARG1 (g2 / government-organization
                              :ARG0-of (g3 / govern-01))))
            :ARG1 (a4 / and
                  :op1 (p / person
                        :ARG0-of (h2 / have-org-role-91
                              :ARG1 (p2 / political-party :wiki "Nepali_Congress"
                                    :name (n2 / name :op1 "Nepali" :op2 "Congress")
                                    :ARG0-of (r / rule-03))
                              :ARG2 (a2 / activist)))
                  :op2 (p3 / person
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (p4 / party
                                    :mod (o2 / other))
                              :ARG2 (a3 / activist)))
                  :quant (m2 / many)))
      :op2 (o3 / or
            :op1 (b / burn-01
                  :ARG0 g
                  :ARG1 (b3 / building
                        :quant (s / several)))
            :op2 (b2 / bomb-01
                  :ARG0 g
                  :ARG1 b3))
      :location (o / outside
            :op1 (v / valley :wiki "Kathmandu_Valley"
                  :name (n / name :op1 "Kathmandu" :op2 "Valley"))))

# ::id PROXY_XIN_ENG_20020905_0122.14 ::date 2013-08-08T20:11:45 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt An underground insurgent leader stated in an interview with the English language daily newspaper The Kathmandu Post that insurgents would comprehensively and violently disrupt mid-term parliamentary elections on 20021113.
# ::save-date Fri Mar 4, 2016 ::file PROXY_XIN_ENG_20020905_0122_14.txt
(s / state-01
      :ARG0 (p2 / person
            :ARG0-of (l3 / lead-02
                  :ARG1 (i / insurgent))
            :mod (u / underground))
      :ARG1 (d2 / disrupt-01
            :ARG0 (i3 / insurgent)
            :ARG1 (e / elect-01
                  :ARG2 (p / parliament)
                  :mod (m / mid-term))
            :manner (a / and
                  :op1 (c2 / comprehensive)
                  :op2 (v / violent))
            :time (d3 / date-entity :year 2002 :month 11 :day 13))
      :medium (i2 / interview-01
            :ARG0 (n / newspaper :wiki "The_Kathmandu_Post" :name (n2 / name :op1 "The" :op2 "Kathmandu" :op3 "Post")
                  :frequency (r / rate-entity-91
                        :ARG3 (t / temporal-quantity :quant 1
                              :unit (d / day)))
                  :medium (l / language :wiki "English_language" :name (n4 / name :op1 "English")))))

# ::id PROXY_XIN_ENG_20020905_0122.15 ::date 2013-08-08T20:16:05 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 20020829 the British Embassy to Nepal warned British nationals of increasing anti-government offensives and advised them to avoid areas cordoned off by Nepali security personnel.
# ::save-date Fri Jul 24, 2015 ::file PROXY_XIN_ENG_20020905_0122_15.txt
(a / and
      :op1 (w / warn-01
            :ARG0 (e / embassy
                  :mod (c / country :wiki "United_Kingdom" :name (n / name :op1 "Britain"))
                  :location (c2 / country :wiki "Nepal" :name (n2 / name :op1 "Nepal")))
            :ARG1 (o / offense-02
                  :ARG0-of (o2 / oppose-01
                        :ARG1 (g / government-organization
                              :ARG0-of (g2 / govern-01)))
                  :ARG1-of (i / increase-01))
            :ARG2 (p3 / person
                  :mod c
                  :mod (n3 / nation)))
      :op2 (a2 / advise-01
            :ARG0 e
            :ARG1 p3
            :ARG2 (a3 / avoid-01
                  :ARG0 p3
                  :ARG1 (a4 / area
                        :ARG1-of (c3 / cordon-01
                              :ARG0 (p / person
                                    :ARG0-of (h / have-org-role-91
                                          :ARG1 (s / security
                                                :mod c2)
                                          :ARG2 (p2 / personnel)))
                              :manner (o3 / off)))))
      :time (d / date-entity :year 2002 :month 8 :day 29))

# ::id PROXY_XIN_ENG_20020905_0122.16 ::date 2013-08-08T20:19:46 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The embassy stated that intelligence assessments suggest that anti-government guerrillas may be preparing an urban campaign to complement their rural activities.
# ::save-date Mon Jul 6, 2015 ::file PROXY_XIN_ENG_20020905_0122_16.txt
(s / state-01
      :ARG0 (e / embassy)
      :ARG1 (s2 / suggest-01
            :ARG0 (a / assess-01
                  :ARG1 (i / intelligence))
            :ARG1 (p / possible-01
                  :ARG1 (p2 / prepare-01
                        :ARG0 (g / guerrilla
                              :ARG0-of (o / oppose-01
                                    :ARG1 (g2 / government-organization
                                          :ARG0-of (g3 / govern-01))))
                        :ARG1 (c / campaign-01
                              :ARG1-of (c3 / complement-01
                                    :ARG2 (a2 / activity-06
                                          :ARG0 g
                                          :mod (c4 / country)))
                              :location (c2 / city))))))

# ::id PROXY_XIN_ENG_20020905_0122.17 ::date 2013-08-08T20:23:10 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The US State Department stated that after recent bombings US citizens and interests are at heightened risk from anti-government insurgents in Nepal, particularly outside the Kathmandu Valley.
# ::save-date Wed May 20, 2015 ::file PROXY_XIN_ENG_20020905_0122_17.txt
(s / state-01
      :ARG0 (g / government-organization :wiki "United_States_Department_of_State" :name (n / name :op1 "US" :op2 "State" :op3 "Department"))
      :ARG1 (h / heighten-01
            :ARG1 (r / risk-01
                  :ARG2 (a / and
                        :op1 (c / citizen
                              :mod (c2 / country :wiki "United_States" :name (n2 / name :op1 "US")))
                        :op2 (i / interest
                              :mod c2)))
            :ARG1-of (c4 / cause-01
                  :ARG0 (i2 / insurgent
                        :location (c3 / country :wiki "Nepal" :name (n3 / name :op1 "Nepal"))
                        :ARG0-of (o2 / oppose-01
                              :ARG1 (g2 / government-organization
                                    :ARG0-of (g3 / govern-01)))))
            :time (a2 / after
                  :op1 (b / bomb-01
                        :time (r2 / recent)))
            :location (o / outside
                  :op1 (v / valley :wiki "Kathmandu_Valley" :name (n4 / name :op1 "Kathmandu" :op2 "Valley"))
                  :mod (p / particular))))

# ::id PROXY_XIN_ENG_20020905_0122.18 ::date 2013-08-08T20:24:06 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 20020903 the US State Department publicly stated that anti-government insurgents plan new violence before the general strike declared for 20020916.
# ::save-date Fri Feb 5, 2016 ::file PROXY_XIN_ENG_20020905_0122_18.txt
(s / state-01
      :ARG0 (g / government-organization :wiki "United_States_Department_of_State" :name (n / name :op1 "US" :op2 "State" :op3 "Department"))
      :ARG1 (p2 / plan-01
            :ARG0 (i / insurgent
                  :ARG0-of (o / oppose-01
                        :ARG1 (g2 / government-organization
                              :ARG0-of (g3 / govern-01))))
            :ARG1 (v / violence
                  :ARG1-of (n2 / new-01))
            :time (b / before
                  :op1 (s2 / strike-02
                        :ARG1-of (g4 / general-02)
                        :ARG1-of (d2 / declare-02
                              :prep-for (d3 / date-entity :year 2002 :month 9 :day 16)))))
      :time (d / date-entity :year 2002 :month 9 :day 3)
      :ARG1-of (p / public-02))

# ::id PROXY_XIN_ENG_20020905_0122.19 ::date 2013-08-09T11:53:17 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Nepali government is considering re-imposition of the state of emergency to maintain law and order.
# ::save-date Thu Nov 27, 2014 ::file PROXY_XIN_ENG_20020905_0122_19.txt
(c / consider-02
      :ARG0 (g / government-organization
            :ARG0-of (g2 / govern-01
                  :ARG1 (c2 / country :wiki "Nepal" :name (n / name :op1 "Nepal"))))
      :ARG1 (r / reimpose-01
            :ARG0 g
            :ARG1 (s / state
                  :mod (e / emergency))
            :purpose (m / maintain-01
                  :ARG0 g
                  :ARG1 (a / and
                        :op1 (l / law)
                        :op2 (o / order)))))

# ::id PROXY_XIN_ENG_20020905_0122.20 ::date 2013-08-09T11:57:03 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Prime Minister Sher Bahadur Deuba stated that Deuba would consult with concerned persons and political parties on the possible extension of the state of emergency.
# ::save-date Fri Sep 13, 2013 ::file PROXY_XIN_ENG_20020905_0122_20.txt
(s / state-01
      :ARG0 (p6 / person :wiki "Sher_Bahadur_Deuba"
            :name (n / name :op1 "Sher" :op2 "Bahadur" :op3 "Deuba")
            :ARG0-of (h / have-org-role-91
                  :ARG2 (m / minister
                        :mod (p / prime))))
      :ARG1 (c / consult-01
            :ARG0 p6
            :ARG1 (a / and
                  :op1 (p2 / person
                        :ARG0-of (c2 / concern-02))
                  :op2 (p3 / party
                        :mod (p4 / politics)))
            :ARG2 (p5 / possible-01
                  :ARG1 (e / extend-01
                        :ARG1 (s2 / state
                              :mod (e2 / emergency))))))

# ::id PROXY_XIN_ENG_20020905_0122.21 ::date 2013-08-09T11:59:13 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Due to the tension Deuba aborted a planned trip to Johannesburg for the World Summit on Sustainable Development and returned immediately to Nepal after a nine-day visit to Europe.
# ::save-date Tue Jul 21, 2015 ::file PROXY_XIN_ENG_20020905_0122_21.txt
(a2 / and
      :op1 (a / abort-01
            :ARG0 (p / person :wiki "Sher_Bahadur_Deuba" :name (n / name :op1 "Deuba"))
            :ARG1 (t / trip-03
                  :ARG0 p
                  :ARG1 (c / city :wiki "Johannesburg" :name (n2 / name :op1 "Johannesburg"))
                  :ARG1-of (p2 / plan-01)
                  :purpose (e / event :wiki "Earth_Summit_2002" :name (n3 / name :op1 "World" :op2 "Summit" :op3 "on" :op4 "Sustainable" :op5 "Development"))))
      :op2 (r / return-01
            :ARG1 p
            :ARG4 (c3 / country :wiki "Nepal" :name (n4 / name :op1 "Nepal"))
            :mod (i / immediate
                  :time (a3 / after
                        :op1 (v / visit-01
                              :ARG0 p
                              :ARG1 (c4 / continent :wiki "Europe" :name (n5 / name :op1 "Europe"))
                              :duration (t3 / temporal-quantity :quant 9
                                    :unit (d / day))))))
      :ARG1-of (c2 / cause-01
            :ARG0 (t2 / tension)))

# ::id PROXY_XIN_ENG_20020905_0122.22 ::date 2013-08-09T12:03:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 20011126 the Nepali government imposed a stated of emergency when anti-government guerrillas unilaterally defied 4 month long cease-fire negotiations with the Government and attacked army barracks and police posts.
# ::save-date Wed Jun 3, 2015 ::file PROXY_XIN_ENG_20020905_0122_22.txt
(i / impose-01
      :ARG0 (g / government-organization
            :ARG0-of (g2 / govern-01
                  :ARG1 (c / country :wiki "Nepal" :name (n / name :op1 "Nepal"))))
      :ARG1 (s / state
            :mod (e / emergency))
      :time (d / date-entity :year 2001 :month 11 :day 26)
      :time (a / and
            :op1 (d2 / defy-01
                  :ARG0 (g3 / guerrilla
                        :ARG0-of (o / oppose-01
                              :ARG1 (g4 / government-organization
                                    :ARG0-of (g5 / govern-01))))
                  :ARG1 (n2 / negotiate-01
                        :ARG0 g3
                        :ARG1 g
                        :ARG2 (c2 / cease-01
                              :ARG1 (f / fire-01))
                        :ARG1-of (l / long-03
                              :ARG2 (t / temporal-quantity :quant 4
                                    :unit (m / month))))
                  :mod (u / unilateral))
            :op2 (a2 / attack-01
                  :ARG0 g3
                  :ARG1 (a3 / and
                        :op1 (b / barrack
                              :mod (a4 / army))
                        :op2 (p / post
                              :mod (p2 / police))))))

# ::id PROXY_XIN_ENG_20021020_0012.1 ::date 2013-08-09T12:08:46 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2002-10-19
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20021020_0012_1.txt
(d / date-entity :year 2002 :month 10 :day 19)

# ::id PROXY_XIN_ENG_20021020_0012.2 ::date 2013-08-09T12:09:26 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Nepal (NP)
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20021020_0012_2.txt
(c / country :wiki "Nepal"
      :name (n / name :op1 "Nepal"))

# ::id PROXY_XIN_ENG_20021020_0012.3 ::date 2013-08-09T12:10:18 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt terrorism; dissent
# ::save-date Fri Aug 16, 2013 ::file PROXY_XIN_ENG_20021020_0012_3.txt
(a / and
      :op1 (t / terrorism)
      :op2 (d / dissent-01))

# ::id PROXY_XIN_ENG_20021020_0012.4 ::date 2013-08-09T12:11:14 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Several policemen killed and wounded by guerrillas in Nepal following a breakdown in peace talks between guerrillas and the Nepali government.
# ::save-date Sun Aug 25, 2013 ::file PROXY_XIN_ENG_20021020_0012_4.txt
(a / and
      :op1 (k / kill-01
            :ARG0 (g / guerrilla)
            :ARG1 (p / policeman
                  :quant (s / several)))
      :op2 (w / wound-01
            :ARG0 g
            :ARG1 p)
      :location (c / country :wiki "Nepal"
            :name (n / name :op1 "Nepal"))
      :ARG1-of (f / follow-01
            :ARG2 (b / break-down-12
                  :ARG1 (t / talk-01
                        :ARG0 g
                        :ARG1 (p2 / peace)
                        :ARG2 (g2 / government-organization
                              :ARG0-of (g3 / govern-01
                                    :ARG1 c))))))

# ::id PROXY_XIN_ENG_20021020_0012.5 ::date 2013-08-09T14:05:52 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt State-run Radio Nepal reported on 20 October 2002 that at least 3 policemen were killed and 19 others wounded the evening of 19 October 2002 when their vehicle was ambushed by anti-government guerrillas in western Nepal.
# ::save-date Sun Aug 25, 2013 ::file PROXY_XIN_ENG_20021020_0012_5.txt
(r / report-01
      :ARG0 (p3 / publication :wiki "Radio_Nepal"
            :name (n / name :op1 "Radio" :op2 "Nepal")
            :ARG1-of (r2 / run-01
                  :ARG0 (s / state)))
      :ARG1 (a / and
            :op1 (k / kill-01
                  :ARG1 (p / policeman
                        :quant (a2 / at-least :op1 3)))
            :op2 (w / wound-01
                  :ARG1 (p2 / policeman :quant 19
                        :mod (o2 / other)))
            :time (a3 / ambush-01
                  :ARG0 (g / guerrilla
                        :ARG0-of (o3 / oppose-01
                              :ARG1 (g2 / government-organization
                                    :ARG0-of (g3 / govern-01))))
                  :ARG1 (v / vehicle
                        :poss (a4 / and
                              :op1 p
                              :op2 p2))
                  :location (w3 / west
                        :part-of (c / country :wiki "Nepal"
                              :name (n2 / name :op1 "Nepal"))))
            :time (d2 / date-entity :year 2002 :month 10 :day 19
                  :dayperiod (e / evening)))
      :time (d / date-entity :year 2002 :month 10 :day 20))

# ::id PROXY_XIN_ENG_20021020_0012.6 ::date 2013-08-09T14:15:06 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Radio Nepal quoted a security official as stating --
# ::save-date Fri Jan 24, 2014 ::file PROXY_XIN_ENG_20021020_0012_6.txt
(q / quote-01
      :ARG0 (p2 / publication :wiki "Radio_Nepal"
            :name (n / name :op1 "Radio" :op2 "Nepal"))
      :ARG1 (s2 / state-01
            :ARG0 p)
      :ARG2 (p / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (s / security)
                  :ARG2 (o2 / official))))

# ::id PROXY_XIN_ENG_20021020_0012.7 ::date 2013-08-09T14:15:54 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 3 police personnel including an inspector and a sub-inspector were killed when 2 police vehicles were moving towards Tikapur area in Kailali district in search of the guerrillas.
# ::save-date Wed Mar 2, 2016 ::file PROXY_XIN_ENG_20021020_0012_7.txt
(k / kill-01
      :ARG1 (p / person :quant 3
            :ARG2-of (i / include-01
                  :ARG1 (a / and
                        :op1 (p3 / person
                              :ARG0-of (h3 / have-org-role-91
                                    :ARG1 p2
                                    :ARG3 (i2 / inspect-01
                                          :ARG0 p3)))
                        :op2 (p4 / person
                              :ARG0-of (h4 / have-org-role-91
                                    :ARG1 p2
                                    :ARG2 (s / subinspector)))))
            :ARG0-of (h / have-org-role-91
                  :ARG1 (p2 / police)
                  :ARG2 (p5 / personnel)))
      :time (m / move-01
            :ARG1 (v / vehicle :quant 2
                  :mod p2)
            :ARG2 (a2 / area :wiki "Tikapur" :name (n / name :op1 "Tikapur")
                  :location (d / district :wiki "Kailali_District" :name (n2 / name :op1 "Kailali")))
            :purpose (s2 / search-01
                  :ARG2 (g / guerrilla))))

# ::id PROXY_XIN_ENG_20021020_0012.8 ::date 2013-08-09T14:19:47 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The policemen killed and wounded were all in the first vehicle.
# ::save-date Sun Aug 25, 2013 ::file PROXY_XIN_ENG_20021020_0012_8.txt
(b / be-located-at-91
      :ARG1 (a / and
            :op1 (p / policeman
                  :ARG1-of (k / kill-01))
            :op2 (p2 / policeman
                  :ARG1-of (w / wound-01))
            :mod (a2 / all))
      :ARG2 (v / vehicle
            :ord (o / ordinal-entity :value 1)))

# ::id PROXY_XIN_ENG_20021020_0012.9 ::date 2013-08-09T14:21:02 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The driver of the vehicle was also killed in the ambush.
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20021020_0012_9.txt
(k / kill-01
      :ARG1 (p / person
            :ARG0-of (d / drive-01
                  :ARG1 (v / vehicle)))
      :ARG2 (a2 / ambush-01)
      :mod (a / also))

# ::id PROXY_XIN_ENG_20021020_0012.10 ::date 2013-08-09T14:22:02 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 5 police personnel are still missing.
# ::save-date Sun Aug 25, 2013 ::file PROXY_XIN_ENG_20021020_0012_10.txt
(m / miss-01
      :ARG1 (p / person :quant 5
            :ARG0-of (h / have-org-role-91
                  :ARG1 (p2 / police)
                  :ARG2 (p3 / personnel)))
      :mod (s / still))

# ::id PROXY_XIN_ENG_20021020_0012.11 ::date 2013-08-09T14:23:05 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The wounded police personnel were brought to Kathmandu and Nepalgunj for treatment and additional security personnel were mobilized in the area to defend against the guerrillas.
# ::save-date Wed Nov 12, 2014 ::file PROXY_XIN_ENG_20021020_0012_11.txt
(a / and
      :op1 (b / bring-01
            :ARG1 (p / person
                  :ARG1-of (w / wound-01)
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (p2 / police)
                        :ARG2 (p4 / personnel)))
            :ARG2 (a2 / and
                  :op1 (c / city :wiki "Kathmandu" :name (n / name :op1 "Kathmandu"))
                  :op2 (c2 / city :wiki "Nepalgunj" :name (n2 / name :op1 "Nepalgunj")))
            :purpose (t / treat-03))
      :op2 (m / mobilize-01
            :ARG1 (p3 / person
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (s / security)
                        :ARG2 (p5 / personnel
                              :mod (a3 / additional))))
            :location (a4 / area)
            :purpose (d / defend-01
                  :ARG0 p3
                  :ARG3 (g / guerrilla))))

# ::id PROXY_XIN_ENG_20021020_0012.12 ::date 2013-08-09T14:27:39 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Anti-government insurgents have increased their violent activities across the Himalayan kingdom since the 9-month-long nationwide state of emergency expired at the end of August 2002.
# ::save-date Tue Jul 28, 2015 ::file PROXY_XIN_ENG_20021020_0012_12.txt
(i / increase-01
      :ARG0 (i2 / insurgent
            :ARG0-of (o / oppose-01
                  :ARG1 (g / government-organization
                        :ARG0-of (g2 / govern-01))))
      :ARG1 (a / activity-06
            :ARG0 i2
            :mod (v / violent))
      :location (a2 / across
            :op1 (k / kingdom
                  :location (w / world-region :wiki "Himalayas" :name (n / name :op1 "Himalaya"))))
      :time (s / since
            :op1 (e2 / expire-01
                  :ARG1 (s2 / state
                        :mod (e3 / emergency)
                        :extent (n2 / nationwide)
                        :ARG1-of (l / long-03
                              :ARG2 (t2 / temporal-quantity :quant 9
                                    :unit (m2 / month))))
                  :time (e / end-01
                        :ARG1 (d / date-entity :year 2002 :month 8)))))

# ::id PROXY_XIN_ENG_20021020_0012.13 ::date 2013-08-09T14:34:02 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Nepali government initiated peace talks with the guerrillas in August 2001 in order to find a peaceful solution to the guerrilla insurgency that has killed more than 5000 people including policemen, guerrilla members and civilians since it began in the Himalayan kingdom in 1996.
# ::save-date Mon Feb 2, 2015 ::file PROXY_XIN_ENG_20021020_0012_13.txt
(i / initiate-01
      :ARG0 (g / government-organization
            :ARG0-of (g2 / govern-01
                  :ARG1 (c / country :wiki "Nepal" :name (n / name :op1 "Nepal"))))
      :ARG1 (t / talk-01
            :ARG0 g
            :ARG1 (p / peace)
            :ARG2 (g3 / guerrilla))
      :time (d / date-entity :month 8 :year 2001)
      :purpose (f / find-01
            :ARG0 g
            :ARG1 (t2 / thing
                  :ARG2-of (s / solve-01
                        :ARG1 (i2 / insurgency
                              :mod (g4 / guerrilla)
                              :ARG0-of (k / kill-01
                                    :ARG1 (p3 / person
                                          :quant (m2 / more-than :op1 5000)
                                          :ARG2-of (i3 / include-01
                                                :ARG1 (a / and
                                                      :op1 (p4 / policeman)
                                                      :op2 (p5 / person
                                                            :ARG0-of (h / have-org-role-91
                                                                  :ARG1 g3
                                                                  :ARG2 (m / member)))
                                                      :op3 (c2 / civilian))))
                                    :time (s2 / since
                                          :op1 (b / begin-01
                                                :ARG1 i2
                                                :location (k3 / kingdom
                                                      :location (w / world-region :wiki "Himalayas" :name (n2 / name :op1 "Himalayas")))
                                                :time (d3 / date-entity :year 1996)))))
                        :manner (p2 / peaceful)))))

# ::id PROXY_XIN_ENG_20021020_0012.14 ::date 2013-08-09T14:41:51 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The 3 rounds of talks held were inconclusive as the guerrillas demanded the establishment of a republican State, an interim government and a new constitution, which the Nepali government rejected.
# ::save-date Fri Feb 5, 2016 ::file PROXY_XIN_ENG_20021020_0012_14.txt
(c4 / conclude-01 :polarity -
      :ARG0 (r / round-05 :quant 3
            :ARG1 (t / talk-01)
            :ARG1-of (h / hold-04))
      :ARG1-of (c / cause-01
            :ARG0 (d / demand-01
                  :ARG0 (g / guerrilla)
                  :ARG1 (a / and
                        :op1 (e / establish-01
                              :ARG1 (s / state
                                    :location (r2 / republic)))
                        :op2 (g2 / government-organization
                              :ARG0-of (g3 / govern-01)
                              :mod (i2 / interim))
                        :op3 (c2 / constitution
                              :ARG1-of (n / new-01)))
                  :ARG1-of (r3 / reject-01
                        :ARG0 (g4 / government-organization
                              :ARG0-of (g5 / govern-01
                                    :ARG1 (c3 / country :wiki "Nepal" :name (n2 / name :op1 "Nepal"))))))))

# ::id PROXY_XIN_ENG_20021020_0012.15 ::date 2013-08-09T14:51:05 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt More than 3700 guerrillas and hundreds of security personnel have been killed since the Nepali government imposed the state of emergency on 26 November 2001 following a series of attacks by the guerrillas on government security forces after the guerrillas broke 4-month-long cease-fire talks with the government on 23 November 2001.
# ::save-date Wed Jun 3, 2015 ::file PROXY_XIN_ENG_20021020_0012_15.txt
(k / kill-01
      :ARG1 (a / and
            :op1 (g / guerrilla
                  :quant (m / more-than :op1 3700))
            :op2 (p / person
                  :quant (m2 / multiple :op1 100)
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (s / security)
                        :ARG2 (p2 / personnel))))
      :time (s2 / since
            :op1 (i / impose-01
                  :ARG0 (g2 / government-organization
                        :ARG0-of (g3 / govern-01
                              :ARG1 (c / country :wiki "Nepal" :name (n / name :op1 "Nepal"))))
                  :ARG1 (s3 / state
                        :mod (e / emergency))
                  :time (d / date-entity :day 26 :month 11 :year 2001)
                  :ARG1-of (f / follow-01
                        :ARG2 (a2 / attack-01
                              :ARG0 g
                              :ARG1 (f2 / force
                                    :mod (s5 / security)
                                    :mod g2)
                              :time (a3 / after
                                    :op1 (b / break-01
                                          :ARG0 g
                                          :ARG1 (t2 / talk-01
                                                :ARG0 g
                                                :ARG1 (c2 / cease-01
                                                      :ARG1 (f3 / fire-01))
                                                :ARG2 g2
                                                :ARG1-of (l / long-03
                                                      :ARG2 (t / temporal-quantity :quant 4
                                                            :unit (m3 / month))))
                                          :time (d2 / date-entity :day 23 :month 11 :year 2001)))
                              :quant (s4 / series))))))

# ::id PROXY_XIN_ENG_20021123_0156.1 ::date 2013-08-09T14:57:18 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2002-11-23
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20021123_0156_1.txt
(d / date-entity :day 23 :month 11 :year 2002)

# ::id PROXY_XIN_ENG_20021123_0156.2 ::date 2013-08-09T14:58:03 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt China (CN); Russian Federation (RU); Kazakhstan (KZ); Kyrgyzstan (KG); Tajikistan (TJ); Uzbekistan (UZ)
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20021123_0156_2.txt
(a / and
      :op1 (c / country :wiki "China"
            :name (n / name :op1 "China"))
      :op2 (c2 / country :wiki "Russia"
            :name (n2 / name :op1 "Russian" :op2 "Federation"))
      :op3 (c3 / country :wiki "Kazakhstan"
            :name (n3 / name :op1 "Kazakhstan"))
      :op4 (c4 / country :wiki "Kyrgyzstan"
            :name (n4 / name :op1 "Kyrgyzstan"))
      :op5 (c5 / country :wiki "Tajikistan"
            :name (n5 / name :op1 "Tajikistan"))
      :op6 (c6 / country :wiki "Uzbekistan"
            :name (n6 / name :op1 "Uzbekistan")))

# ::id PROXY_XIN_ENG_20021123_0156.3 ::date 2013-08-09T14:59:00 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; terrorism; politics
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20021123_0156_3.txt
(a / and
      :op1 (i / international)
      :op2 (t / terrorism)
      :op3 (p / politics))

# ::id PROXY_XIN_ENG_20021123_0156.4 ::date 2013-08-09T14:59:21 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Chinese Foreign Minister Tang Jiaxuan reports that the member countries of the Shanghai Cooperation Organization will proceed with the construction of the SCO and begin anti-terrorism discussions at a meeting in Moscow on 23 November 2002.
# ::save-date Tue Oct 6, 2015 ::file PROXY_XIN_ENG_20021123_0156_4.txt
(r / report-01
      :ARG0 (p2 / person :wiki "Tang_Jiaxuan" :name (n / name :op1 "Tang" :op2 "Jiaxuan")
            :ARG0-of (h2 / have-org-role-91
                  :ARG1 (c / country :wiki "China" :name (n2 / name :op1 "China"))
                  :ARG2 (m / minister
                        :topic (f / foreign))))
      :ARG1 (a / and
            :op1 (p / proceed-01
                  :ARG0 (c3 / country
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (o / organization :wiki "Shanghai_Cooperation_Organisation" :name (n3 / name :op1 "Shanghai" :op2 "Cooperation" :op3 "Organization"))
                              :ARG2 (m3 / member)))
                  :ARG1 (c2 / construct-01
                        :ARG1 o))
            :op2 (b / begin-01
                  :ARG0 c3
                  :ARG1 (d2 / discuss-01
                        :ARG0 c3
                        :ARG1 (o3 / oppose-01
                              :ARG1 (t / terrorism)))
                  :time (m2 / meet-03
                        :location (c4 / city :wiki "Moscow" :name (n5 / name :op1 "Moscow"))
                        :time (d / date-entity :day 23 :month 11 :year 2002)))))

# ::id PROXY_XIN_ENG_20021123_0156.5 ::date 2013-08-09T15:04:24 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Chinese Foreign Minister Tang Jiaxuan stated on 23 November 2002 that the member States of the Shanghai Cooperation Organization (SCO) have progressed in the construction of the Organization and the cooperation among member nations.
# ::save-date Tue Oct 6, 2015 ::file PROXY_XIN_ENG_20021123_0156_5.txt
(s / state-01
      :ARG0 (p2 / person :wiki "Tang_Jiaxuan" :name (n5 / name :op1 "Tang" :op2 "Jiaxuan")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "China" :name (n2 / name :op1 "China"))
                  :ARG2 (m / minister
                        :topic (f / foreign))))
      :ARG1 (p / progress-01
            :ARG1 (s2 / state
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (o / organization :wiki "Shanghai_Cooperation_Organisation" :name (n3 / name :op1 "Shanghai" :op2 "Cooperation" :op3 "Organization"))
                        :ARG2 (m2 / member)))
            :topic (a / and
                  :op1 (c2 / construct-01
                        :ARG0 s2
                        :ARG1 o)
                  :op2 (c3 / cooperate-01
                        :ARG0 (n4 / nation
                              :ARG0-of h2))))
      :time (d3 / date-entity :day 23 :month 11 :year 2002))

# ::id PROXY_XIN_ENG_20021123_0156.6 ::date 2013-08-09T15:08:15 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tang and 5 foreign ministers from Russia, Kazakhstan, Kyrgyzstan, Tajikistan and Uzbekistan will meet in Moscow on 23 November 2002 for discussions of the SCO's construction and a series of international and regional issues.
# ::save-date Tue Oct 6, 2015 ::file PROXY_XIN_ENG_20021123_0156_6.txt
(m / meet-03
      :ARG0 (p / person :wiki "Tang_Jiaxuan" :name (n / name :op1 "Tang"))
      :ARG1 (a / and :quant 5
            :op1 (p2 / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c / country :wiki "Russia" :name (n2 / name :op1 "Russia"))
                        :ARG2 (m2 / minister
                              :topic (f / foreign))))
            :op2 (p3 / person
                  :ARG0-of (h3 / have-org-role-91
                        :ARG1 (c2 / country :wiki "Kazakhstan" :name (n3 / name :op1 "Kazakhstan"))
                        :ARG2 m2))
            :op3 (p4 / person
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (c3 / country :wiki "Kyrgyzstan" :name (n4 / name :op1 "Kyrgyzstan"))
                        :ARG2 m2))
            :op4 (p5 / person
                  :ARG0-of (h4 / have-org-role-91
                        :ARG1 (c4 / country :wiki "Tajikistan" :name (n5 / name :op1 "Tajikistan"))
                        :ARG2 m2))
            :op5 (p6 / person
                  :ARG0-of (h5 / have-org-role-91
                        :ARG1 (c5 / country :wiki "Uzbekistan" :name (n6 / name :op1 "Uzbekistan"))
                        :ARG2 m2)))
      :location (c6 / city :wiki "Moscow" :name (n7 / name :op1 "Moscow"))
      :time (d / date-entity :day 23 :month 11 :year 2002)
      :purpose (d2 / discuss-01
            :ARG1 (a2 / and
                  :op1 (c7 / construct-01
                        :ARG1 (o / organization :wiki "Shanghai_Cooperation_Organisation" :name (n8 / name :op1 "SCO")))
                  :op2 (i / issue-02
                        :ARG1 (i2 / international)
                        :quant (s / series))
                  :op3 (i3 / issue-02
                        :ARG1 (r / region)
                        :quant s))))

# ::id PROXY_XIN_ENG_20021123_0156.7 ::date 2013-08-09T15:12:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tang stated that mechanism construction is the current focus for SCO and that preparation work for creating a secretariat had entered a key stage under the joint efforts of coordinators and experts from the 6 countries.
# ::save-date Wed Jan 20, 2016 ::file PROXY_XIN_ENG_20021123_0156_7.txt
(s / state-01
      :ARG0 (p / person :wiki "Tang_Jiaxuan" :name (n / name :op1 "Tang"))
      :ARG1 (a / and
            :op1 (f / focus-01
                  :ARG0 (o / organization :wiki "Shanghai_Cooperation_Organisation" :name (n2 / name :op1 "SCO"))
                  :ARG1 (c / construct-01
                        :ARG1 (m / mechanism))
                  :time (c2 / current))
            :op2 (e / enter-01
                  :ARG0 (w / work-01
                        :ARG1 (p2 / prepare-02
                              :ARG2 (c3 / create-01
                                    :ARG1 (s2 / secretariat))))
                  :ARG1 (s3 / stage
                        :ARG1-of (k / key-02))
                  :prep-under (e2 / effort-01
                        :ARG0 (a2 / and
                              :op1 (p4 / person
                                    :ARG0-of (c6 / coordinate-01))
                              :op2 (p3 / person
                                    :ARG1-of (e3 / expert-01))
                              :source (c5 / country :quant 6))
                        :mod (j / joint)))))

# ::id PROXY_XIN_ENG_20021123_0156.8 ::date 2013-08-09T18:12:33 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tang also stated the Chinese government seeks to complete the drafting of relevant documents before next year's SCO summit and to attempt to officially open the secretariat after the summit.
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20021123_0156_8.txt
(s / state-01
      :ARG0 (p / person :wiki "Tang_Jiaxuan"
            :name (n / name :op1 "Tang"))
      :ARG1 (s2 / seek-01
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 (c / country :wiki "China"
                              :name (n2 / name :op1 "China"))))
            :ARG1 (a2 / and
                  :op1 (c2 / complete-01
                        :ARG0 g
                        :ARG1 (d / draft-01
                              :ARG0 g
                              :ARG1 (d2 / document
                                    :ARG1-of (r / relevant-01)))
                        :time (b / before
                              :op1 (s3 / summit
                                    :mod (o2 / organization :wiki "Shanghai_Cooperation_Organisation"
                                          :name (n4 / name :op1 "SCO"))
                                    :time (y / year
                                          :mod (n3 / next)))))
                  :op2 (a3 / attempt-01
                        :ARG0 g
                        :ARG1 (o / open-01
                              :ARG0 g
                              :ARG1 (s4 / secretariat)
                              :mod (o3 / official))
                        :time (a4 / after
                              :op1 s3))))
      :mod (a / also))

# ::id PROXY_XIN_ENG_20021123_0156.9 ::date 2013-08-09T19:34:54 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tang stated the SCO still faces a very stern anti-terrorism fight and cited the October 2002 hostage crisis in Moscow.
# ::save-date Fri Aug 16, 2013 ::file PROXY_XIN_ENG_20021123_0156_9.txt
(a / and
      :op1 (s / state-01
            :ARG0 (p / person :wiki "Tang_Jiaxuan"
                  :name (n / name :op1 "Tang"))
            :ARG1 (f / face-01
                  :ARG0 (o / organization :wiki "Shanghai_Cooperation_Organisation"
                        :name (n2 / name :op1 "SCO"))
                  :ARG1 (f2 / fight-01
                        :ARG1 (t / terrorism)
                        :mod (s3 / stern
                              :degree (v / very)))
                  :time (s2 / still)))
      :op2 (c2 / cite-01
            :ARG0 p
            :ARG1 (c3 / crisis
                  :mod (h / hostage)
                  :location (c4 / city :wiki "Moscow"
                        :name (n3 / name :op1 "Moscow"))
                  :time (d / date-entity :month 10 :year 2002))))

# ::id PROXY_XIN_ENG_20021123_0156.10 ::date 2013-08-09T19:38:34 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tang stated the fact that the terrorist attack in Moscow was masterminded by national separatists and regional extremists demonstrated the necessity and correctness of efforts in reducing the 3-forces of terrorism, separatism and extremism.
# ::save-date Wed Jan 20, 2016 ::file PROXY_XIN_ENG_20021123_0156_10.txt
(s / state-01
      :ARG0 (p / person :wiki "Tang_Jiaxuan" :name (n / name :op1 "Tang"))
      :ARG1 (d / demonstrate-01
            :ARG0 (m / mastermind-01
                  :ARG0 (a2 / and
                        :op1 (s2 / separatist
                              :mod (n3 / nation))
                        :op2 (e / extremist
                              :mod (r / region)))
                  :ARG1 (a / attack-01
                        :ARG0 (t / terrorist)
                        :location (c / city :wiki "Moscow" :name (n2 / name :op1 "Moscow"))))
            :ARG1 (a3 / and
                  :op1 (n4 / need-01
                        :ARG1 (e2 / effort-01
                              :ARG1 (r2 / reduce-01
                                    :ARG1 (a4 / and :quant 3
                                          :op1 (f / force
                                                :mod (t2 / terrorism))
                                          :op2 (f3 / force
                                                :mod (s3 / separatism))
                                          :op3 (f4 / force
                                                :mod (e3 / extremism))))))
                  :op2 (c2 / correct-02
                        :ARG1 e2))))

# ::id PROXY_XIN_ENG_20021123_0156.11 ::date 2013-08-10T09:00:47 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tang stated that all SCO members should deepen and expand security cooperation by adopting deals on jointly fighting against the 3-forces and terrorist organizations and by creating a regional anti-terrorist organization in Kyrgyz capital Bishkek as soon as possible.
# ::save-date Thu May 21, 2015 ::file PROXY_XIN_ENG_20021123_0156_11.txt
(s / state-01
      :ARG0 (p / person :wiki "Tang_Jiaxuan" :name (n / name :op1 "Tang"))
      :ARG1 (r / recommend-01
            :ARG0 p
            :ARG1 (a2 / and
                  :op1 (d / deepen-01
                        :ARG0 (c6 / country
                              :mod (a / all)
                              :ARG0-of (h / have-org-role-91
                                    :ARG1 (o / organization :wiki "Shanghai_Cooperation_Organisation" :name (n2 / name :op1 "SCO"))
                                    :ARG2 (m / member)))
                        :ARG1 (c / cooperate-01
                              :ARG2 (s2 / security)))
                  :op2 (e / expand-01
                        :ARG0 c6
                        :ARG1 c)
                  :manner (a5 / and
                        :op1 (a3 / adopt-01
                              :ARG0 c6
                              :ARG1 (d2 / deal-01
                                    :ARG0 c6
                                    :ARG2 (f / fight-01
                                          :ARG0 c6
                                          :ARG1 (a4 / and
                                                :op1 (f2 / force :quant 3)
                                                :op2 (o2 / organization
                                                      :mod (t / terrorist)))
                                          :manner (j / joint))))
                        :op2 (c2 / create-01
                              :ARG0 c6
                              :ARG1 (o3 / organization
                                    :mod (r2 / region)
                                    :ARG0-of (c3 / counter-01
                                          :ARG1 (t2 / terrorism)))
                              :location (c4 / city :wiki "Bishkek" :name (n3 / name :op1 "Bishkek")
                                    :ARG0-of (h2 / have-org-role-91
                                          :ARG1 (c5 / country :wiki "Kyrgyzstan" :name (n4 / name :op1 "Kyrgyzstan"))
                                          :ARG2 (c7 / capital)))
                              :time (s3 / soon
                                    :degree (m2 / most)
                                    :compared-to (p2 / possible-01
                                          :ARG1 c2)))))))

# ::id PROXY_XIN_ENG_20021123_0156.12 ::date 2013-08-10T09:06:41 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tang stated that the Chinese government appreciated and supported some Central Asian countries' proposals on enhancing anti-drug cooperation.
# ::save-date Tue Jan 6, 2015 ::file PROXY_XIN_ENG_20021123_0156_12.txt
(s / state-01
      :ARG0 (p / person :wiki "Tang_Jiaxuan" :name (n / name :op1 "Tang"))
      :ARG1 (a2 / and
            :op1 (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 (c / country :wiki "China" :name (n2 / name :op1 "China")))
                  :ARG0-of (a / appreciate-02
                        :ARG1 (p2 / propose-01
                              :ARG0 (c2 / country
                                    :location (w / world-region :wiki "Central_Asia" :name (n3 / name :op1 "Central" :op2 "Asia"))
                                    :quant (s2 / some))
                              :ARG1 (e / enhance-01
                                    :ARG1 (c3 / cooperate-01
                                          :ARG1 (c4 / counter-01
                                                :ARG1 (d / drug)))))))
            :op2 (s3 / support-01
                  :ARG0 g
                  :ARG1 p2)))

# ::id PROXY_XIN_ENG_20021123_0156.13 ::date 2013-08-10T09:10:12 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tang stated that the Chinese Government signed multilateral anti-drug cooperation pact.
# ::save-date Fri Aug 16, 2013 ::file PROXY_XIN_ENG_20021123_0156_13.txt
(s / state-01
      :ARG0 (p / person :wiki "Tang_Jiaxuan"
            :name (n / name :op1 "Tang"))
      :ARG1 (s2 / sign-02
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 (c / country :wiki "China"
                              :name (n2 / name :op1 "China"))))
            :ARG1 (p2 / pact
                  :mod (m / multilateral)
                  :topic (c2 / cooperate-01
                        :ARG2 (c3 / counter-01
                              :ARG1 (d / drug))))))

# ::id PROXY_XIN_ENG_20021123_0156.14 ::date 2013-08-10T10:45:17 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tang stated anti-drug measures as one of the top tasks of regional anti-terrorist organizations.
# ::save-date Thu Jul 16, 2015 ::file PROXY_XIN_ENG_20021123_0156_14.txt
(s / state-01
      :ARG0 (p / person :wiki "Tang_Jiaxuan" :name (n / name :op1 "Tang"))
      :ARG1 (m / measure-02
            :ARG1 (c2 / counter-01
                  :ARG1 (d / drug)))
      :ARG3 (t4 / thing
            :ARG1-of (t5 / task-01
                  :ARG1-of (i / include-91
                        :ARG2 (t / thing
                              :mod (t2 / top)
                              :ARG1-of (t7 / task-01
                                    :ARG2 (o / organization
                                          :mod (r / region)
                                          :ARG0-of (c / counter-01
                                                :ARG1 (t3 / terrorist)))))))))

# ::id PROXY_XIN_ENG_20021123_0156.15 ::date 2013-08-10T11:01:28 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tang stated that economic cooperation is a key area for cooperation between the SCO members, stating --
# ::save-date Tue Jul 28, 2015 ::file PROXY_XIN_ENG_20021123_0156_15.txt
(s / state-01
      :ARG0 (p / person :wiki "Tang_Jiaxuan" :name (n / name :op1 "Tang"))
      :ARG1 (c / cooperate-01
            :ARG2 (e / economy)
            :mod (a / area
                  :ARG1-of (k / key-02
                        :ARG2 (c2 / cooperate-01
                              :ARG0 (c3 / country
                                    :ARG0-of (h / have-org-role-91
                                          :ARG1 (o / organization :wiki "Shanghai_Cooperation_Organisation" :name (n2 / name :op1 "SCO"))
                                          :ARG2 (m / member)))))))
      :manner (s2 / state-01))

# ::id PROXY_XIN_ENG_20021123_0156.16 ::date 2013-08-10T11:19:02 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt To gain substantial benefits from economic and trade cooperation, all Member States should strengthen political common sense over economic and trade cooperation and regard economic and trade cooperation as a strategic problem that could affect regional security and the SCO's development.
# ::save-date Thu May 28, 2015 ::file PROXY_XIN_ENG_20021123_0156_16.txt
(r / recommend-01
      :ARG1 (a / and
            :op1 (s3 / strengthen-01
                  :ARG0 s2
                  :ARG1 (s4 / sense-02
                        :mod (c2 / common)
                        :mod (p / politics))
                  :topic c)
            :op2 (r2 / regard-01
                  :ARG0 s2
                  :ARG1 c
                  :ARG2 (p2 / problem
                        :mod (s5 / strategy)
                        :ARG0-of (a3 / affect-01
                              :ARG1 (a4 / and
                                    :op1 (s6 / security
                                          :mod (r3 / region))
                                    :op2 (d / develop-02
                                          :ARG1 (o2 / organization :wiki "Shanghai_Cooperation_Organisation" :name (n / name :op1 "SCO"))))
                              :ARG1-of (p3 / possible-01)))))
      :ARG2 (s2 / state
            :mod (a2 / all)
            :ARG0-of (h / have-org-role-91
                  :ARG2 (m / member)))
      :purpose (g / gain-02
            :ARG0 s3
            :ARG1 (b / benefit
                  :mod (s / substantial))
            :ARG2 (c / cooperate-01
                  :ARG2 (a5 / and
                        :op1 (e / economy)
                        :op2 (t / trade-01)))))

# ::id PROXY_XIN_ENG_20021123_0156.17 ::date 2013-08-10T15:05:10 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tang also referenced a volatile world situation and stated that the common and pressing task of all SCO members is to manage threats from untraditional security spheres including terrorism, drug trafficking, weapons smuggle, transnational monetary crimes.
# ::save-date Thu Jun 25, 2015 ::file PROXY_XIN_ENG_20021123_0156_17.txt
(a2 / and
      :op1 (r / reference-04
            :ARG0 (p / person :wiki "Tang_Jiaxuan" :name (n / name :op1 "Tang"))
            :ARG1 (s / situation
                  :location (w / world)
                  :mod (v / volatile))
            :mod (a / also))
      :op2 (s2 / state-01
            :ARG0 p
            :ARG1 (t / task-01
                  :ARG1 (m2 / manage-01
                        :ARG0 c3
                        :ARG1 (t7 / thing
                              :ARG1-of (t2 / threaten-01
                                    :ARG0 (s3 / sphere
                                          :mod (s4 / security)
                                          :mod (t3 / traditional :polarity -)
                                          :ARG2-of (i / include-01
                                                :ARG1 (a4 / and
                                                      :op1 (t4 / terrorism)
                                                      :op2 (t5 / traffic-01
                                                            :ARG1 (d / drug))
                                                      :op3 (s5 / smuggle-01
                                                            :ARG1 (w2 / weapon))
                                                      :op4 (c2 / crime-02
                                                            :ARG1 (m3 / money)
                                                            :mod (t6 / transnational))))))))
                  :ARG2 (c3 / country
                        :mod (a3 / all)
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (o / organization :wiki "Shanghai_Cooperation_Organisation" :name (n2 / name :op1 "SCO"))
                              :ARG2 (m / member)))
                  :mod (c / common)
                  :ARG0-of (p2 / press-01))))

# ::id PROXY_XIN_ENG_20021123_0156.18 ::date 2013-08-10T16:25:14 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tang stated that peace and development still dominate the current age as the general situation of the world is stable and the economy is developing forward in waves.
# ::save-date Tue Jun 9, 2015 ::file PROXY_XIN_ENG_20021123_0156_18.txt
(s / state-01
      :ARG0 (p / person :wiki "Tang_Jiaxuan" :name (n / name :op1 "Tang"))
      :ARG1 (d / dominate-01
            :ARG0 (a / and
                  :op1 (p2 / peace)
                  :op2 (d2 / develop-01))
            :ARG1 (a2 / age
                  :time (c / current))
            :ARG1-of (c2 / cause-01
                  :ARG0 (a3 / and
                        :op1 (s2 / situation
                              :ARG1-of (g / general-02)
                              :location (w / world)
                              :ARG1-of (s3 / stable-03))
                        :op2 (d3 / develop-02
                              :ARG1 (e / economy)
                              :direction (f / forward)
                              :manner (w2 / wave))))
            :mod (s4 / still)))

# ::id PROXY_XIN_ENG_20021123_0156.19 ::date 2013-08-10T16:27:54 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tang stated that the international community was watching the organization closely as more countries and international organizations were willing to conduct dialogues and cooperation with the SCO.
# ::save-date Thu Feb 4, 2016 ::file PROXY_XIN_ENG_20021123_0156_19.txt
(s / state-01
      :ARG0 (p / person :wiki "Tang_Jiaxuan" :name (n / name :op1 "Tang"))
      :ARG1 (w / watch-01
            :ARG0 (c / community
                  :mod (i / international))
            :ARG1 o3
            :ARG1-of (c2 / close-10)
            :ARG1-of (c3 / cause-01
                  :ARG0 (w2 / will-02
                        :ARG0 (a2 / and
                              :op1 (c4 / country
                                    :quant (m / more))
                              :op2 (o2 / organization
                                    :mod (i2 / international)))
                        :ARG1 (c5 / conduct-01
                              :ARG0 a2
                              :ARG1 (a / and
                                    :op1 (d / dialogue-01
                                          :ARG0 a2
                                          :ARG2 o3)
                                    :op2 (c6 / cooperate-01
                                          :ARG0 a2
                                          :ARG1 (o3 / organization :wiki "Shanghai_Cooperation_Organisation" :name (n2 / name :op1 "SCO")))))))))

# ::id PROXY_XIN_ENG_20021123_0156.20 ::date 2013-08-10T16:31:25 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tang stated that the SCO should further enhance the exchange and cooperation with other parties through wider visibility and a more positive post, which may not only strengthen SCO's international influence but also reflect SCO's principles of no-alignment, not-against-a-third-party and opening-up.
# ::save-date Mon Jul 27, 2015 ::file PROXY_XIN_ENG_20021123_0156_20.txt
(s / state-01
      :ARG0 (p / person :wiki "Tang_Jiaxuan" :name (n / name :op1 "Tang"))
      :ARG1 (r / recommend-01
            :ARG0 p
            :ARG1 (e / enhance-01
                  :ARG0 o
                  :ARG1 (a / and
                        :op1 (e2 / exchange-01
                              :ARG0 o
                              :ARG2 (p2 / party
                                    :mod (o2 / other)))
                        :op2 (c / cooperate-01
                              :ARG0 o
                              :ARG1 p2))
                  :ARG2 o
                  :mod (f / further)
                  :manner (a2 / and
                        :op1 (v / visibility
                              :ARG1-of (w / wide-02
                                    :degree (m / more)))
                        :op2 (p3 / post
                              :mod (p4 / positive
                                    :degree (m2 / more))))
                  :ARG0-of (s2 / strengthen-01
                        :ARG1 (i / influence-01
                              :ARG0 o
                              :mod (i2 / international))
                        :ARG1-of (p5 / possible-01))
                  :ARG1-of (r2 / reflect-01
                        :ARG2 (a3 / and
                              :op1 (p6 / principle
                                    :poss o
                                    :mod (a4 / align-01 :polarity -
                                          :ARG1 (o / organization :wiki "Shanghai_Cooperation_Organisation" :name (n2 / name :op1 "SCO"))))
                              :op2 (p9 / principle
                                    :mod (c2 / counter-01
                                          :ARG1 (p11 / party
                                                :ord (o4 / ordinal-entity :value 3))))
                              :op3 (p10 / principle
                                    :mod (o3 / open-up-03
                                          :ARG1 o)))
                        :ARG1-of (p8 / possible-01)
                        :mod (a5 / also)))))

# ::id PROXY_XIN_ENG_20021123_0156.21 ::date 2013-08-10T16:35:48 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tang stated that the SCO will pass a temporary pact on SCO's foreign policies at the meeting on 23 November 2002.
# ::save-date Fri Jan 29, 2016 ::file PROXY_XIN_ENG_20021123_0156_21.txt
(s / state-01
      :ARG0 (p / person :wiki "Tang_Jiaxuan" :name (n / name :op1 "Tang"))
      :ARG1 (p2 / pass-01
            :ARG0 (o2 / organization :wiki "Shanghai_Cooperation_Organisation" :name (n3 / name :op1 "SCO"))
            :ARG1 (p3 / pact
                  :mod (t / temporary)
                  :topic (p4 / policy-01
                        :ARG0 o2
                        :ARG2 (f / foreign)))
            :time (m / meet-03
                  :time (d / date-entity :day 23 :month 11 :year 2002))))

# ::id PROXY_XIN_ENG_20021123_0156.22 ::date 2013-08-10T16:37:24 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Tang stated that the pact will officially start the SCO's exchange activities with other organizations and promote the Shanghai-spirit of mutual trust and benefit, equality, cooperation, multicultural respect and the search for common development.
# ::save-date Wed Feb 10, 2016 ::file PROXY_XIN_ENG_20021123_0156_22.txt
(s / state-01
      :ARG0 (p / person :wiki "Tang_Jiaxuan" :name (n / name :op1 "Tang"))
      :ARG1 (a2 / and
            :op1 (s2 / start-01
                  :ARG0 (p2 / pact)
                  :ARG1 (a / activity-06
                        :ARG1 (e / exchange-01
                              :ARG0 (o2 / organization :wiki "Shanghai_Cooperation_Organisation" :name (n2 / name :op1 "SCO"))
                              :ARG2 (o3 / organization
                                    :mod (o4 / other))))
                  :mod (o / official))
            :op2 (p3 / promote-02
                  :ARG0 p2
                  :ARG1 (s3 / spirit
                        :mod (c / city :wiki "Shanghai" :name (n3 / name :op1 "Shanghai"))
                        :topic (e2 / equal-01)
                        :topic (c2 / cooperate-01)
                        :topic (r / respect-01
                              :ARG1 (m2 / multicultural))
                        :topic (s4 / search-01
                              :ARG1 (d / develop-02
                                    :mod (c3 / common)))
                        :topic (t / trust-01
                              :mod (m / mutual))
                        :topic (b / benefit-01
                              :mod m)))))

# ::id PROXY_XIN_ENG_20021228_0162.1 ::date 2013-08-07T00:40:01 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2002-12-28
# ::save-date Wed Aug 7, 2013 ::file PROXY_XIN_ENG_20021228_0162_1.txt
(d / date-entity :month 12 :day 28 :year 2002)

# ::id PROXY_XIN_ENG_20021228_0162.2 ::date 2013-08-07T00:40:51 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Iraq (IQ)
# ::save-date Wed Aug 7, 2013 ::file PROXY_XIN_ENG_20021228_0162_2.txt
(c / country :wiki "Iraq"
      :name (n / name :op1 "Iraq"))

# ::id PROXY_XIN_ENG_20021228_0162.3 ::date 2013-08-07T00:41:31 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; proliferation; weapons
# ::save-date Wed Aug 7, 2013 ::file PROXY_XIN_ENG_20021228_0162_3.txt
(a / and
      :op1 (i / international)
      :op2 (p / proliferate-01)
      :op3 (w / weapon))

# ::id PROXY_XIN_ENG_20021228_0162.4 ::date 2013-08-07T00:42:25 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt On December 28, 2002 United Nations inspectors searched 7 Iraqi sites for banned weapons.
# ::save-date Tue Sep 17, 2013 ::file PROXY_XIN_ENG_20021228_0162_4.txt
(s / search-01
      :ARG0 (p / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (o / organization :wiki "United_Nations"
                        :name (n / name :op1 "United" :op2 "Nations"))
                  :ARG3 (i / inspect-01)))
      :ARG1 (s2 / site :quant 7
            :mod (c / country :wiki "Iraq"
                  :name (n2 / name :op1 "Iraq")))
      :ARG2 (w / weapon
            :ARG1-of (b / ban-01))
      :time (d / date-entity :month 12 :day 28 :year 2002))

# ::id PROXY_XIN_ENG_20021228_0162.5 ::date 2013-08-08T09:52:32 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt United Nations arms inspectors on December 28, 2002 visited 7 sites in Iraq in order to search for prohibited weapons of mass destruction according to spokesman Hiro Ueki.
# ::save-date Tue Sep 17, 2013 ::file PROXY_XIN_ENG_20021228_0162_5.txt
(s / say-01
      :ARG0 (p3 / person :wiki -
            :name (n / name :op1 "Hiro" :op2 "Ueki")
            :ARG0-of (h2 / have-org-role-91
                  :ARG2 (s2 / spokesman)))
      :ARG1 (v / visit-01
            :ARG0 (p / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (o / organization :wiki "United_Nations"
                              :name (n2 / name :op1 "United" :op2 "Nations"))
                        :ARG3 (i / inspect-01
                              :ARG0 p
                              :ARG1 (a / arm))))
            :ARG1 (s3 / site :quant 7
                  :location (c / country :wiki "Iraq"
                        :name (n3 / name :op1 "Iraq")))
            :time (d / date-entity :month 12 :day 28 :year 2002)
            :purpose (s4 / search-01
                  :ARG0 p
                  :ARG2 (w / weapon
                        :ARG0-of (d2 / destroy-01
                              :degree (m / mass))
                        :ARG1-of (p2 / prohibit-01)))))

# ::id PROXY_XIN_ENG_20021228_0162.6 ::date 2013-08-08T10:00:49 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A team of biological experts from the United Nations Monitoring, Verification and Inspection Commission visited the Yaffa juice plant of the National Food Industries Co. in Baghdad's zafaraniyah industrial area.
# ::save-date Mon Sep 16, 2013 ::file PROXY_XIN_ENG_20021228_0162_6.txt
(v / visit-01
      :ARG0 (t / team
            :consist-of (p / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (o / organization :wiki "United_Nations_Monitoring,_Verification_and_Inspection_Commission"
                              :name (n / name :op1 "United" :op2 "Nations" :op3 "Monitoring" :op4 "Verification" :op5 "and" :op6 "Inspection" :op7 "Commission"))
                        :ARG3 (e / expert-01
                              :ARG1 p
                              :ARG2 (b / biology)))))
      :ARG1 (p2 / plant
            :mod (j / juice :wiki -
                  :name (n3 / name :op1 "Yaffa")
                  :poss (c3 / company :wiki -
                        :name (n4 / name :op1 "National" :op2 "Food" :op3 "Industries" :op4 "Co.")
                        :location (c2 / city-district :wiki -
                              :name (n6 / name :op1 "Zafaraniyah")
                              :mod (a / area
                                    :mod (i / industry))
                              :location (c / city :wiki "Baghdad"
                                    :name (n5 / name :op1 "Baghdad")))))))

# ::id PROXY_XIN_ENG_20021228_0162.7 ::date 2013-08-08T11:13:54 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Yaffa juice plant is self-financed, has a mixed ownership and is a previously declared and monitored site due to the presence of some dual-use equipment.
# ::save-date Sun Aug 25, 2013 ::file PROXY_XIN_ENG_20021228_0162_7.txt
(a / and
      :op1 (f / finance-01
            :ARG0 p2
            :ARG1 (p2 / plant
                  :mod (j / juice :wiki -
                        :name (n / name :op1 "Yaffa"))))
      :op2 (h / have-03
            :ARG0 p2
            :ARG1 (o / own-01
                  :ARG1-of (m2 / mix-01)))
      :op3 (s3 / site
            :domain p2
            :ARG1-of (d / declare-02
                  :time (p3 / previous)
                  :ARG1-of (c / cause-01
                        :ARG0 (b / be-located-at-91
                              :ARG1 (e / equipment
                                    :ARG1-of (u / use-01
                                          :ARG2 (d2 / dual))
                                    :mod (s2 / some))
                              :ARG2 s3)))
            :ARG1-of (m / monitor-01
                  :time p3
                  :ARG1-of c)))

# ::id PROXY_XIN_ENG_20021228_0162.8 ::date 2013-08-08T11:36:33 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A biological team returned to the Al Kindi veterinary vaccines site as a follow-up to the previous inspection carried out on December 22, 2002.
# ::save-date Sun Aug 25, 2013 ::file PROXY_XIN_ENG_20021228_0162_8.txt
(r / return-01
      :ARG1 (t / team
            :mod (b / biology))
      :ARG3 (s / site :wiki -
            :name (n / name :op1 "Al" :op2 "Kindi")
            :mod (v / vaccine
                  :mod (v2 / veterinary)))
      :ARG0-of (f / follow-up-03
            :ARG1 (i / inspect-01
                  :time (p / previous)
                  :ARG1-of (c / carry-out-03
                        :time (d / date-entity :month 12 :day 22 :year 2002)))))

# ::id PROXY_XIN_ENG_20021228_0162.9 ::date 2013-08-08T11:43:26 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Some United Nations Monitoring, Verification and Inspection Commission missile experts conducted an unannounced visit to the Al qaib warhead-filling factory in the Al Qa Qaa complex which undertakes filling of warheads of Al Samoud and Al Fatah missiles.
# ::save-date Mon Sep 16, 2013 ::file PROXY_XIN_ENG_20021228_0162_9.txt
(c2 / conduct-01
      :ARG0 (p / person
            :quant (s / some)
            :ARG0-of (h / have-org-role-91
                  :ARG1 (o / organization :wiki "United_Nations_Monitoring,_Verification_and_Inspection_Commission"
                        :name (n5 / name :op1 "United" :op2 "Nations" :op3 "Monitoring" :op4 "Verification" :op5 "and" :op6 "Inspection" :op7 "Commission"))
                  :ARG3 (e / expert-01
                        :ARG1 p
                        :ARG2 (m3 / missile))))
      :ARG1 (v / visit-01
            :ARG0 p
            :ARG1 (f / factory :wiki -
                  :name (n / name :op1 "Al" :op2 "Qaib")
                  :ARG0-of (f2 / fill-01
                        :ARG1 (w / warhead))
                  :location (c / complex :wiki "Al_Qa'qaa"
                        :name (n2 / name :op1 "Al" :op2 "Qa" :op3 "Qaa")
                        :ARG0-of (u / undertake-01
                              :ARG1 (f3 / fill-01
                                    :ARG0 c
                                    :ARG1 (w2 / warhead
                                          :poss (a2 / and
                                                :op1 (m / missile :wiki -
                                                      :name (n3 / name :op1 "Al" :op2 "Samoud"))
                                                :op2 (m2 / missile :wiki -
                                                      :name (n4 / name :op1 "Al" :op2 "Fatah"))))))))
            :ARG1-of (a / announce-01 :polarity -)))

# ::id PROXY_XIN_ENG_20021228_0162.10 ::date 2013-08-08T12:31:22 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A United Nations Monitoring, Verification and Inspection Commission chemical team with support from the missile and biological teams inspected the Ibn Younis center, which was a mechanical design establishment in Baghdad.
# ::save-date Thu Sep 19, 2013 ::file PROXY_XIN_ENG_20021228_0162_10.txt
(i / inspect-01
      :ARG0 (t2 / team
            :mod (c / chemical)
            :ARG1-of (s / support-01
                  :ARG0 (a / and
                        :op1 (t3 / team
                              :mod (m2 / missile))
                        :op2 (t4 / team
                              :mod (b / biology))))
            :ARG0-of (h / have-org-role-91
                  :ARG1 (o / organization :wiki "United_Nations_Monitoring,_Verification_and_Inspection_Commission"
                        :name (n / name :op1 "United" :op2 "Nations" :op3 "Monitoring" :op4 "Verification" :op5 "and" :op6 "Inspection" :op7 "Commission"))))
      :ARG1 (r2 / research-institute :wiki -
            :name (n4 / name :op1 "Ibn" :op2 "Younis" :op3 "Center")
            :mod (e / establishment
                  :location-of (d / design-01
                        :mod (m / mechanics))
                  :location (c2 / city :wiki "Baghdad"
                        :name (n2 / name :op1 "Baghdad")))))

# ::id PROXY_XIN_ENG_20021228_0162.11 ::date 2013-08-08T12:40:30 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The site was located within a large compound occupied by other companies and institutions including a regional office of the ruling bath Party and the whole compound was inspected by the United Nations arms experts according to Hiro Ueki.
# ::save-date Fri Jan 17, 2014 ::file PROXY_XIN_ENG_20021228_0162_11.txt
(s / say-01
      :ARG0 (p / person :wiki -
            :name (n / name :op1 "Hiro" :op2 "Ueki"))
      :ARG1 (a / and
            :op1 (l / locate-01
                  :ARG1 (s2 / site)
                  :location (c / compound
                        :mod (l2 / large)
                        :ARG1-of (o / occupy-01
                              :ARG0 (a2 / and
                                    :op1 (c2 / company
                                          :mod (o2 / other))
                                    :op2 (i2 / institution
                                          :mod o2)
                                    :ARG2-of (i3 / include-01
                                          :ARG1 (o3 / office
                                                :mod (r / region)
                                                :poss (p2 / political-party :wiki "Ba'ath_Party"
                                                      :name (n2 / name :op1 "Bath" :op2 "Party")
                                                      :ARG0-of (r2 / rule-03))))))))
            :op2 (i / inspect-01
                  :ARG0 (p3 / person
                        :ARG0-of (h2 / have-org-role-91
                              :ARG1 (o4 / organization :wiki "United_Nations"
                                    :name (n3 / name :op1 "United" :op2 "Nations"))
                              :ARG3 (e / expert-01
                                    :ARG1 p3
                                    :ARG2 (a3 / arm))))
                  :ARG1 (c3 / compound
                        :mod (w / whole)))))

# ::id PROXY_XIN_ENG_20021228_0162.12 ::date 2013-08-08T12:50:59 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt On December 28, 2002 other inspectors carried out field operations separately in the Hadre Air Force munitions test site near Mosul which is about 400 kilometers north of Baghdad and two private trading companies.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20021228_0162_12.txt
(c / carry-out-03
      :ARG0 (p / person
            :ARG0-of (i / inspect-01)
            :mod (o / other))
      :ARG1 (o2 / operation
            :mod (f / field))
      :time (d / date-entity :month 12 :day 28 :year 2002)
      :manner (s / separate-02)
      :location (a3 / and
            :op1 (s2 / site :wiki - :name (n / name :op1 "Hadre" :op2 "Air" :op3 "Force")
                  :location-of (t / test-01
                        :ARG1 (m / munition))
                  :ARG1-of (n2 / near-02
                        :ARG2 (c2 / city :wiki "Mosul" :name (n3 / name :op1 "Mosul")
                              :location (r / relative-position
                                    :op1 (c3 / city :wiki "Baghdad" :name (n5 / name :op1 "Baghdad"))
                                    :quant (d2 / distance-quantity :quant 400
                                          :unit (k / kilometer))
                                    :direction (n4 / north)))))
            :op2 (c4 / company :quant 2
                  :ARG1-of (p2 / private-03)
                  :ARG0-of (t2 / trade-01))))

# ::id PROXY_XIN_ENG_20021228_0162.13 ::date 2013-08-08T12:53:12 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Currently there are 105 inspectors in Iraq, 99 of whom are from the United Nations Monitoring, Verification and Inspection Commission and six from the International Atomic Energy Agency.
# ::save-date Fri Jan 17, 2014 ::file PROXY_XIN_ENG_20021228_0162_13.txt
(b / be-located-at-91
      :ARG1 (p / person :quant 105
            :ARG0-of (i2 / inspect-01)
            :ARG2-of (i / include-91
                  :ARG1 (a2 / and
                        :op1 (p2 / person :quant 99
                              :ARG0-of (h / have-org-role-91
                                    :ARG1 (o / organization :wiki "United_Nations_Monitoring,_Verification_and_Inspection_Commission"
                                          :name (n2 / name :op1 "United" :op2 "Nations" :op3 "Monitoring" :op4 "Verification" :op5 "and" :op6 "Inspection" :op7 "Commission"))))
                        :op2 (p3 / person :quant 6
                              :ARG0-of (h2 / have-org-role-91
                                    :ARG1 (o2 / organization :wiki "International_Atomic_Energy_Agency"
                                          :name (n4 / name :op1 "International" :op2 "Atomic" :op3 "Energy" :op4 "Agency")))))))
      :ARG2 (c2 / country :wiki "Iraq"
            :name (n / name :op1 "Iraq"))
      :time (c / current))

# ::id PROXY_XIN_ENG_20021228_0162.14 ::date 2013-08-08T13:13:51 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The inspectors must give a first report to the United Nations Security Council about Iraq's weapons programs by January 27, 2003.
# ::save-date Fri Sep 20, 2013 ::file PROXY_XIN_ENG_20021228_0162_14.txt
(o / obligate-01
      :ARG1 (p / person
            :ARG0-of (i / inspect-01))
      :ARG2 (g / give-01
            :ARG1 (r / report-01
                  :ARG0 p
                  :ARG2 (o2 / organization :wiki "United_Nations_Security_Council"
                        :name (n / name :op1 "United" :op2 "Nations" :op3 "Security" :op4 "Council"))
                  :topic (p2 / program
                        :mod (w / weapon)
                        :poss (c / country :wiki "Iraq"
                              :name (n2 / name :op1 "Iraq")))
                  :ord (o3 / ordinal-entity :value 1)
                  :time (b / by
                        :op1 (d2 / date-entity :month 1 :day 27 :year 2003)))))

# ::id PROXY_XIN_ENG_20030428_0226.1 ::date 2013-08-07T00:43:39 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2003-04-28
# ::save-date Wed Aug 7, 2013 ::file PROXY_XIN_ENG_20030428_0226_1.txt
(d / date-entity :month 4 :day 28 :year 2003)

# ::id PROXY_XIN_ENG_20030428_0226.2 ::date 2013-08-07T00:44:29 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt France (FR); India (IN)
# ::save-date Wed Aug 7, 2013 ::file PROXY_XIN_ENG_20030428_0226_2.txt
(a / and
      :op1 (c / country :wiki "France"
            :name (n / name :op1 "France"))
      :op2 (c2 / country :wiki "India"
            :name (n2 / name :op1 "India")))

# ::id PROXY_XIN_ENG_20030428_0226.3 ::date 2013-08-07T00:45:15 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; weapons; military; money; Government; technology
# ::save-date Wed Aug 7, 2013 ::file PROXY_XIN_ENG_20030428_0226_3.txt
(a / and
      :op1 (i / international)
      :op2 (w / weapon)
      :op3 (m / military)
      :op4 (m2 / money)
      :op5 (g / government-organization
            :ARG0-of (g2 / govern-01))
      :op6 (t / technology))

# ::id PROXY_XIN_ENG_20030428_0226.4 ::date 2013-08-07T00:46:53 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt France and India will sign an estimated 2 billion US dollar deal for manufacture in India under licensed production of 6 advanced diesel-propelled Scorpene submarines.
# ::save-date Tue Jun 30, 2015 ::file PROXY_XIN_ENG_20030428_0226_4.txt
(s / sign-01
      :ARG0 (a / and
            :op1 (c / country :wiki "France" :name (n / name :op1 "France"))
            :op2 (c2 / country :wiki "India" :name (n2 / name :op1 "India")))
      :ARG1 (d / deal-01
            :ARG2 (m2 / manufacture-01
                  :ARG1 (s3 / submarine :quant 6 :wiki "Scorpène-class_submarine" :name (n4 / name :op1 "Scorpene")
                        :ARG1-of (p2 / propel-01
                              :ARG0 (d3 / diesel))
                        :ARG1-of (a2 / advanced-02))
                  :location c2
                  :prep-under (p3 / produce-01
                        :ARG1-of (l / license-01)))
            :ARG3 (e / estimate-01
                  :ARG2 (m / monetary-quantity :quant 2000000000
                        :unit (d2 / dollar
                              :mod (c3 / country :wiki "United_States" :name (n3 / name :op1 "US")))))))

# ::id PROXY_XIN_ENG_20030428_0226.5 ::date 2013-08-08T21:43:24 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt French Defense Minister Michele Alliot-Marie conducted security dialogue with Indian leaders about the deal.
# ::save-date Tue Sep 15, 2015 ::file PROXY_XIN_ENG_20030428_0226_5.txt
(c / conduct-01
      :ARG0 (p2 / person :wiki "Michèle_Alliot-Marie" :name (n2 / name :op1 "Michele" :op2 "Alliot-Marie")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c3 / country :wiki "France" :name (n3 / name :op1 "France"))
                  :ARG2 (m / minister
                        :topic (d3 / defend-01))))
      :ARG1 (d / dialogue-01
            :ARG0 p2
            :ARG1 (d2 / deal-01)
            :ARG2 (p / person
                  :ARG0-of (l / lead-02
                        :ARG1 (c2 / country :wiki "India" :name (n / name :op1 "India"))))
            :mod (s / security)))

# ::id PROXY_XIN_ENG_20030428_0226.6 ::date 2013-08-08T21:48:52 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt On 28 April 2003 France offered India long-term military cooperation on joint development, technology transfer and sale of high-tech weapons systems.
# ::save-date Mon Jul 27, 2015 ::file PROXY_XIN_ENG_20030428_0226_6.txt
(o / offer-01
      :ARG0 (c2 / country :wiki "France" :name (n / name :op1 "France"))
      :ARG1 (c / cooperate-01
            :ARG0 c2
            :ARG1 c3
            :ARG2 (a / and
                  :op1 (d2 / develop-02
                        :mod (j / joint))
                  :op2 (t2 / transfer-01
                        :ARG1 (t4 / technology))
                  :op3 (s / sell-01
                        :ARG1 (s2 / system
                              :mod (w / weapon)
                              :mod (t / tech
                                    :ARG1-of (h / high-02)))))
            :mod (m / military)
            :ARG1-of (l / long-03))
      :ARG3 (c3 / country :wiki "India" :name (n2 / name :op1 "India"))
      :time (d / date-entity :month 4 :day 28 :year 2003))

# ::id PROXY_XIN_ENG_20030428_0226.7 ::date 2013-08-08T21:56:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt France and India will sign an estimated 2 billion US dollar deal for manufacture in India under licensed production of 6 advanced diesel-propelled Scorpene submarines.
# ::save-date Tue Jun 30, 2015 ::file PROXY_XIN_ENG_20030428_0226_7.txt
(s / sign-01
      :ARG0 (a / and
            :op1 (c / country :wiki "France" :name (n / name :op1 "France"))
            :op2 (c2 / country :wiki "India" :name (n2 / name :op1 "India")))
      :ARG1 (d / deal-01
            :ARG2 (m2 / manufacture-01
                  :ARG1 (s3 / submarine :quant 6 :wiki "Scorpène-class_submarine" :name (n4 / name :op1 "Scorpene")
                        :ARG1-of (p2 / propel-01
                              :ARG0 (d3 / diesel))
                        :ARG1-of (a2 / advanced-02))
                  :location c2
                  :prep-under (p3 / produce-01
                        :ARG1-of (l / license-01)))
            :ARG3 (e / estimate-01
                  :ARG2 (m / monetary-quantity :quant 2000000000
                        :unit (d2 / dollar
                              :mod (c3 / country :wiki "United_States" :name (n3 / name :op1 "US")))))))

# ::id PROXY_XIN_ENG_20030428_0226.8 ::date 2013-08-08T21:57:05 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt French Defense Minister Michele Alliot-Marie conducted security dialogue with Indian leaders.
# ::save-date Tue Sep 15, 2015 ::file PROXY_XIN_ENG_20030428_0226_8.txt
(c / conduct-01
      :ARG0 (p2 / person :wiki "Michèle_Alliot-Marie" :name (n2 / name :op1 "Michele" :op2 "Alliot-Marie")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c3 / country :wiki "France" :name (n3 / name :op1 "France"))
                  :ARG2 (m / minister
                        :topic (d2 / defend-01))))
      :ARG1 (d / dialogue-01
            :ARG0 p2
            :ARG1 (s / security)
            :ARG2 (p / person
                  :ARG0-of (l / lead-02
                        :ARG1 (c2 / country :wiki "India" :name (n / name :op1 "India"))))))

# ::id PROXY_XIN_ENG_20030428_0226.9 ::date 2013-08-08T21:59:12 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Alliot-Marie stated that --
# ::save-date Thu Aug 8, 2013 ::file PROXY_XIN_ENG_20030428_0226_9.txt
(s / state-01
      :ARG0 (p / person :wiki "Michèle_Alliot-Marie"
            :name (n / name :op1 "Alliot-Marie")))

# ::id PROXY_XIN_ENG_20030428_0226.10 ::date 2013-08-08T22:01:57 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt International cooperation is necessary especially after the recent war in Iraq.
# ::save-date Sun Aug 9, 2015 ::file PROXY_XIN_ENG_20030428_0226_10.txt
(n / need-01
      :ARG1 (c / cooperate-01
            :mod (i / international))
      :time (a / after
            :op1 (w / war
                  :time (r / recent)
                  :location (c2 / country :wiki "Iraq" :name (n2 / name :op1 "Iraq")))
            :mod (e / especially)))

# ::id PROXY_XIN_ENG_20030428_0226.11 ::date 2013-08-08T22:04:21 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt France wants to deepen the intensity of its defense relations with India.
# ::save-date Thu Jul 30, 2015 ::file PROXY_XIN_ENG_20030428_0226_11.txt
(w / want-01
      :ARG0 (c / country :wiki "France" :name (n / name :op1 "France"))
      :ARG1 (d / deepen-01
            :ARG0 c
            :ARG1 (i2 / intensify-01
                  :ARG0 c
                  :ARG1 (r / relation-03
                        :ARG0 c
                        :ARG1 (d2 / defend-01)
                        :ARG2 (c2 / country :wiki "India" :name (n2 / name :op1 "India"))))))

# ::id PROXY_XIN_ENG_20030428_0226.12 ::date 2013-08-08T22:07:48 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt France will upgrade the weapon systems that France sold to India and maintain them at optimal operational use.
# ::save-date Sun Aug 25, 2013 ::file PROXY_XIN_ENG_20030428_0226_12.txt
(a / and
      :op1 (u / upgrade-02
            :ARG0 (c / country :wiki "France"
                  :name (n / name :op1 "France"))
            :ARG1 (s / system
                  :mod (w / weapon)
                  :ARG1-of (s2 / sell-01
                        :ARG0 c
                        :ARG2 (c2 / country :wiki "India"
                              :name (n2 / name :op1 "India")))))
      :op2 (m / maintain-01
            :ARG0 c
            :ARG1 (u2 / use-01
                  :mod (o / operate-01)
                  :mod (o2 / optimum))
            :ARG2 s))

# ::id PROXY_XIN_ENG_20030428_0226.13 ::date 2013-08-08T22:28:16 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt France offered the sale of its upgraded Mirage 2002-5 to India along with technology transfer and thermal imagers for India's Russia-made T-72 and T-90 tanks and angular determination system for artillery.
# ::save-date Fri Sep 20, 2013 ::file PROXY_XIN_ENG_20030428_0226_13.txt
(o / offer-01
      :ARG0 (c / country :wiki "France"
            :name (n / name :op1 "France"))
      :ARG1 (s / sell-01
            :ARG0 c
            :ARG1 (a / and
                  :op1 (p / product :wiki -
                        :name (n2 / name :op1 "Mirage" :op2 "2002-5")
                        :ARG1-of (u / upgrade-01))
                  :op2 (a2 / and
                        :op1 (t / transfer-01
                              :ARG1 (t3 / technology))
                        :op2 (i2 / imager
                              :mod (t6 / thermal))
                        :beneficiary (a5 / and
                              :op1 (t4 / tank :wiki "T-72"
                                    :name (n4 / name :op1 "T-72")
                                    :ARG1-of (m / make-01
                                          :ARG0 (c3 / country :wiki "Russia"
                                                :name (n6 / name :op1 "Russia")))
                                    :poss (c4 / country :wiki "India"
                                          :name (n7 / name :op1 "India")))
                              :op2 (t5 / tank :wiki "T-90"
                                    :name (n5 / name :op1 "T-90")
                                    :ARG1-of m
                                    :poss c4)))
                  :op3 (s2 / system
                        :ARG0-of (d2 / determine-01
                              :mod (a3 / angle))
                        :beneficiary (a4 / artillery)))
            :ARG2 c4)
      :time (d / date-entity :year 2002))

# ::id PROXY_XIN_ENG_20030428_0226.14 ::date 2013-08-08T22:44:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt France agreed to --
# ::save-date Thu Aug 8, 2013 ::file PROXY_XIN_ENG_20030428_0226_14.txt
(a / agree-01
      :ARG0 (c / country :wiki "France"
            :name (n / name :op1 "France")))

# ::id PROXY_XIN_ENG_20030428_0226.15 ::date 2013-08-08T22:45:09 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt string high-intensity mines on the line of control in Kashmir.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20030428_0226_15.txt
(s / string-01
      :ARG1 (m / mine
            :mod (i / intensity
                  :ARG1-of (h / high-02)))
      :location (l / line
            :mod (c / control-01))
      :location (w / world-region :wiki "Kashmir" :name (n / name :op1 "Kashmir")))

# ::id PROXY_XIN_ENG_20030428_0226.16 ::date 2013-08-08T22:47:55 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt check cross-border terrorism.
# ::save-date Sat Aug 17, 2013 ::file PROXY_XIN_ENG_20030428_0226_16.txt
(c / check-07
      :ARG1 (t / terrorism
            :ARG0-of (c2 / cross-02
                  :ARG1 (b / border))))

# ::id PROXY_XIN_ENG_20030428_0226.17 ::date 2013-08-08T22:49:53 ::snt-type body subordinate ::annotator SDL-AMR-09 ::preferred
# ::snt upgrade fire control systems of Indian tanks.
# ::save-date Thu Aug 8, 2013 ::file PROXY_XIN_ENG_20030428_0226_17.txt
(u / upgrade-02
      :ARG1 (s / system
            :ARG0-of (c / control-01
                  :ARG1 (f / fire-01))
            :poss (t / tank
                  :mod (c2 / country :wiki "India"
                        :name (n / name :op1 "India")))))

# ::id PROXY_XIN_ENG_20030428_0226.18 ::date 2013-08-08T22:51:41 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Before delegation-level talks on 28 April 2003 Alliot-Marie had a 1-to-1 meeting with Indian Defense Minister George Fernandes.
# ::save-date Tue Sep 15, 2015 ::file PROXY_XIN_ENG_20030428_0226_18.txt
(m / meet-03
      :ARG0 (p / person :wiki "Michèle_Alliot-Marie" :name (n / name :op1 "Alliot-Marie"))
      :ARG1 (p2 / person :wiki "George_Fernandes" :name (n2 / name :op1 "George" :op2 "Fernandes")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "India" :name (n3 / name :op1 "India"))
                  :ARG2 (m2 / minister
                        :topic (d / defend-01))))
      :time (b / before
            :op1 (t / talk-01
                  :ARG1 (d2 / delegation
                        :mod (l / level))
                  :time (d3 / date-entity :month 4 :day 28 :year 2003)))
      :manner (o / one
            :prep-to (o2 / one)))

# ::id PROXY_XIN_ENG_20030428_0226.19 ::date 2013-08-08T22:58:06 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Alliot-Marie arrived on Sunday.
# ::save-date Thu Aug 8, 2013 ::file PROXY_XIN_ENG_20030428_0226_19.txt
(a / arrive-01
      :ARG1 (p / person :wiki "Michèle_Alliot-Marie"
            :name (n / name :op1 "Alliot-Marie"))
      :time (d / date-entity
            :weekday (s / sunday)))

# ::id PROXY_XIN_ENG_20030624_0298.1 ::date 2013-08-07T00:47:26 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2003-06-24
# ::save-date Wed Aug 7, 2013 ::file PROXY_XIN_ENG_20030624_0298_1.txt
(d / date-entity :month 6 :day 24 :year 2003)

# ::id PROXY_XIN_ENG_20030624_0298.2 ::date 2013-08-07T00:48:42 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt France (FR)
# ::save-date Wed Aug 7, 2013 ::file PROXY_XIN_ENG_20030624_0298_2.txt
(c / country :wiki "France"
      :name (n / name :op1 "France"))

# ::id PROXY_XIN_ENG_20030624_0298.3 ::date 2013-08-07T00:49:14 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; Government; dissent; crime; terrorism; leader
# ::save-date Thu Jun 25, 2015 ::file PROXY_XIN_ENG_20030624_0298_3.txt
(a / and
      :op1 (i / international)
      :op2 (g / government-organization
            :ARG0-of (g2 / govern-01))
      :op3 (d / dissent-01)
      :op4 (c / crime-02)
      :op5 (t / terrorism)
      :op6 (p / person
            :ARG0-of (l / lead-02)))

# ::id PROXY_XIN_ENG_20030624_0298.4 ::date 2013-08-07T00:51:06 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt The French foreign minister characterizes recent raids on People's Mujahedeen in Paris as part of fight on terrorism.
# ::save-date Tue Oct 6, 2015 ::file PROXY_XIN_ENG_20030624_0298_4.txt
(c / characterize-01
      :ARG0 (p2 / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c2 / country :wiki "France" :name (n / name :op1 "France"))
                  :ARG2 (m / minister
                        :topic (f / foreign))))
      :ARG1 (r / raid-01
            :ARG1 (o / organization :wiki "People's_Mujahedin_of_Iran" :name (n2 / name :op1 "People's" :op2 "Mujahedeen")
                  :location (c3 / city :wiki "Paris" :name (n3 / name :op1 "Paris")))
            :time (r2 / recent))
      :ARG2 (p / part
            :part-of (f2 / fight-off-02
                  :ARG1 (t / terrorism))))

# ::id PROXY_XIN_ENG_20030624_0298.5 ::date 2013-08-08T23:37:06 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt French Foreign Minister Dominique de Villepin said on 030624 that the French Government considers the crackdown of the Iranian armed opposition group the People's Mujahedeen as part of the operations against terrorism.
# ::save-date Tue Oct 6, 2015 ::file PROXY_XIN_ENG_20030624_0298_5.txt
(s / say-01
      :ARG0 (p2 / person :wiki "Dominique_de_Villepin" :name (n3 / name :op1 "Dominique" :op2 "de" :op3 "Villepin")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c2 / country :wiki "France" :name (n / name :op1 "France"))
                  :ARG2 (m / minister
                        :topic (f / foreign))))
      :ARG1 (c / consider-02
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 c2))
            :ARG1 (c3 / crack-down-06
                  :ARG1 (o / organization :wiki "People's_Mujahedin_of_Iran" :name (n2 / name :op1 "People's" :op2 "Mujahedeen")
                        :ARG0-of (o3 / oppose-01)
                        :ARG1-of (a / arm-01)
                        :mod (c4 / country :wiki "Iran" :name (n4 / name :op1 "Iran"))))
            :ARG2 (p / part
                  :part-of (o2 / operation
                        :prep-against (t2 / terrorism))))
      :time (d / date-entity :month 6 :day 3 :year 2003))

# ::id PROXY_XIN_ENG_20030624_0298.6 ::date 2013-08-08T23:38:09 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt At French radio France Info de Villepin said that the People's Mujahedeen Organization has claimed responsibility for numerous attacks in Iran and said that this dimension of terrorism can not be hidden.
# ::save-date Sat Aug 17, 2013 ::file PROXY_XIN_ENG_20030624_0298_6.txt
(s / say-01
      :ARG0 (p2 / person :wiki "Dominique_de_Villepin"
            :name (n6 / name :op1 "de" :op2 "Villepin"))
      :ARG1 (a2 / and
            :op1 (c / claim-01
                  :ARG0 (o / organization :wiki "People's_Mujahedin_of_Iran"
                        :name (n / name :op1 "People's" :op2 "Mujahedeen"))
                  :ARG1 (r / responsible-01
                        :ARG0 o
                        :ARG1 (a / attack-01
                              :location (c2 / country :wiki "Iran"
                                    :name (n3 / name :op1 "Iran"))
                              :quant (n2 / numerous))))
            :op2 (p / possible-01 :polarity -
                  :ARG1 (h / hide-01
                        :ARG1 (d / dimension
                              :mod (t / terrorism)
                              :mod (t2 / this)))))
      :medium (r2 / radio :wiki "France_Info"
            :name (n4 / name :op1 "France" :op2 "Info")
            :mod (c3 / country :wiki "France"
                  :name (n5 / name :op1 "France"))))

# ::id PROXY_XIN_ENG_20030624_0298.7 ::date 2013-08-09T00:03:49 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt De Villepin said that the arrests were a decision of justice and that there is no diplomatic factor in this affair.
# ::save-date Wed Jan 20, 2016 ::file PROXY_XIN_ENG_20030624_0298_7.txt
(s / say-01
      :ARG0 (p / person :wiki "Dominique_de_Villepin" :name (n / name :op1 "De" :op2 "Villepin"))
      :ARG1 (a / and
            :op1 (d / decide-01
                  :ARG0 (j / justice)
                  :ARG1 (a2 / arrest-01))
            :op2 (f / factor :polarity -
                  :mod (d2 / diplomacy)
                  :topic (a3 / affair-02
                        :ARG2 (t / this)))))

# ::id PROXY_XIN_ENG_20030624_0298.8 ::date 2013-08-09T00:07:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt De Villepin said the French had acted strictly on the basis of justice and with the determination to make all efforts to fight terrorism.
# ::save-date Sun Aug 25, 2013 ::file PROXY_XIN_ENG_20030624_0298_8.txt
(s / say-01
      :ARG0 (p / person :wiki "Dominique_de_Villepin"
            :name (n / name :op1 "De" :op2 "Villepin"))
      :ARG1 (a / act-02
            :ARG0 (p2 / person
                  :mod (c / country :wiki "France"
                        :name (n2 / name :op1 "France")))
            :ARG1-of (b / base-02
                  :ARG2 (j / justice)
                  :manner (s2 / strict))
            :manner (d / determine-01
                  :ARG0 p2
                  :ARG1 (t2 / try-01
                        :ARG0 p2
                        :ARG1 (f / fight-01
                              :ARG0 p2
                              :ARG1 (t / terrorism))
                        :mod (a3 / all)))))

# ::id PROXY_XIN_ENG_20030624_0298.9 ::date 2013-08-09T00:29:10 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The headquarters of the People's Mujahedeen in northwest Paris was raided by the French police 030622.
# ::save-date Sat Aug 17, 2013 ::file PROXY_XIN_ENG_20030624_0298_9.txt
(r / raid-01
      :ARG0 (p / police
            :mod (c2 / country :wiki "France"
                  :name (n4 / name :op1 "France")))
      :ARG1 (h / headquarters
            :poss (o / organization :wiki "People's_Mujahedin_of_Iran"
                  :name (n / name :op1 "People's" :op2 "Mujahedeen"))
            :location (n3 / northwest
                  :part-of (c / city :wiki "Paris"
                        :name (n2 / name :op1 "Paris"))))
      :time (d / date-entity :month 6 :day 22 :year 2003))

# ::id PROXY_XIN_ENG_20030624_0298.10 ::date 2013-08-09T00:33:14 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The People's Mujahedeen accused the French authorities of carrying out the operation as part of a deal with the Iranian government.
# ::save-date Thu May 21, 2015 ::file PROXY_XIN_ENG_20030624_0298_10.txt
(a / accuse-01
      :ARG0 (o / organization :wiki "People's_Mujahedin_of_Iran" :name (n / name :op1 "People's" :op2 "Mujahedeen"))
      :ARG1 (a2 / authority
            :mod (c / country :wiki "France" :name (n2 / name :op1 "France")))
      :ARG2 (h / have-part-91
            :ARG1 (d / deal-01
                  :ARG0 a2
                  :ARG1 (g / government-organization
                        :ARG0-of (g2 / govern-01
                              :ARG1 (c3 / country :wiki "Iran" :name (n3 / name :op1 "Iran")))))
            :ARG2 (c2 / carry-out-03
                  :ARG0 a2
                  :ARG1 (o2 / operation))))

# ::id PROXY_XIN_ENG_20030624_0298.11 ::date 2013-08-09T00:37:33 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt This claim the Iranian government has denied.
# ::save-date Sat Aug 17, 2013 ::file PROXY_XIN_ENG_20030624_0298_11.txt
(d / deny-01
      :ARG0 (g / government-organization
            :ARG0-of (g2 / govern-01
                  :ARG1 (c / country :wiki "Iran"
                        :name (n / name :op1 "Iran"))))
      :ARG1 (t2 / thing
            :ARG1-of (c2 / claim-01)
            :mod (t / this)))

# ::id PROXY_XIN_ENG_20030624_0298.12 ::date 2013-08-09T00:39:39 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 17 Mujahedeen members are now under judicial investigation for alleged links to a terrorist organization and for funding terrorist activities.
# ::save-date Mon Jul 6, 2015 ::file PROXY_XIN_ENG_20030624_0298_12.txt
(i / investigate-01
      :ARG0 (j / judiciary)
      :ARG1 (p / person :quant 17
            :ARG0-of (h / have-org-role-91
                  :ARG1 (o / organization :wiki "People's_Mujahedin_of_Iran" :name (n / name :op1 "Mujahedeen"))
                  :ARG2 (m / member)))
      :ARG2 (a / and
            :op1 (l / link-01
                  :ARG1 p
                  :ARG2 (o2 / organization
                        :mod (t / terrorism))
                  :ARG1-of (a2 / allege-01))
            :op2 (f / fund-01
                  :ARG0 p
                  :ARG1 (a3 / activity-06
                        :ARG1 t)))
      :time (n2 / now))

# ::id PROXY_XIN_ENG_20030624_0298.13 ::date 2013-08-09T00:48:57 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Some 160 people were initially detained in the police crackdown of over 10 of the People's Mujahedeen's locations in France.
# ::save-date Sun Aug 25, 2013 ::file PROXY_XIN_ENG_20030624_0298_13.txt
(d / detain-01
      :ARG1 (p / person
            :quant (s / some :op1 160))
      :time (i / initial)
      :time (c / crack-down-06
            :ARG0 (p2 / police)
            :ARG1 (l / location
                  :quant (o / over :op1 10)
                  :ARG1-of (i2 / include-91
                        :ARG2 (l2 / location
                              :poss (o2 / organization :wiki "People's_Mujahedin_of_Iran"
                                    :name (n / name :op1 "People's" :op2 "Mujahedeen"))
                              :location (c2 / country :wiki "France"
                                    :name (n2 / name :op1 "France")))))))

# ::id PROXY_XIN_ENG_20030624_0298.14 ::date 2013-08-09T00:56:32 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt A Paris map with streets related to the United States Embassy marked out, bulletproof jackets, transmission equipment, more than 200 computers and about 9 million US dollars in cash were seized during the police raids.
# ::save-date Fri Sep 20, 2013 ::file PROXY_XIN_ENG_20030624_0298_14.txt
(s3 / seize-01
      :ARG1 (a2 / and
            :op1 (m3 / map
                  :mod (c / city :wiki "Paris"
                        :name (n / name :op1 "Paris"))
                  :consist-of (s2 / street
                        :ARG1-of (r / relate-01
                              :ARG2 (e3 / embassy
                                    :poss (c5 / country :wiki "United_States"
                                          :name (n2 / name :op1 "United" :op2 "States"))))
                        :ARG1-of (m5 / mark-02
                              :manner (o / out))))
            :op2 (j / jacket
                  :mod (b2 / bulletproof))
            :op3 (e / equipment
                  :instrument-of (t2 / transmit-01))
            :op4 (c2 / computer
                  :quant (m / more-than :op1 200))
            :op5 (a / about
                  :op1 (m4 / monetary-quantity :quant 9000000
                        :unit (d / dollar
                              :mod (c4 / cash)
                              :mod c5))))
      :time (r2 / raid-01
            :ARG0 (p2 / police)))

# ::id PROXY_XIN_ENG_20030624_0298.15 ::date 2013-08-09T02:15:41 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The People's Mujahedeen has been classified by the United States, the European Union and Iran as a terrorist organization.
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20030624_0298_15.txt
(c / classify-01
      :ARG0 (a / and
            :op1 (c2 / country :wiki "United_States"
                  :name (n2 / name :op1 "United" :op2 "States"))
            :op2 (o2 / organization :wiki "European_Union"
                  :name (n3 / name :op1 "European" :op2 "Union"))
            :op3 (c3 / country :wiki "Iran"
                  :name (n4 / name :op1 "Iran")))
      :ARG1 (o / organization :wiki "People's_Mujahedin_of_Iran"
            :name (n / name :op1 "People's" :op2 "Mujahedeen"))
      :ARG2 (o3 / organization
            :mod (t / terrorism)))

# ::id PROXY_XIN_ENG_20030624_0298.16 ::date 2013-08-09T02:18:04 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The People's Mujahedeen was formed in the 1960s by college-educated young Iranians and was described as an Islamic leftist Organization.
# ::save-date Thu Mar 3, 2016 ::file PROXY_XIN_ENG_20030624_0298_16.txt
(a / and
      :op1 (f / form-01
            :ARG0 (p / person
                  :mod (c / country :wiki "Iran" :name (n2 / name :op1 "Iran"))
                  :mod (y / young)
                  :ARG1-of (e / educate-01
                        :location (c2 / college)))
            :ARG1 (o / organization :wiki "People's_Mujahedin_of_Iran" :name (n / name :op1 "People's" :op2 "Mujahedeen"))
            :time (d / date-entity :decade 1960))
      :op2 (d2 / describe-01
            :ARG1 o
            :ARG2 (o2 / organization
                  :ARG1-of (l / left-19)
                  :mod (r / religious-group :wiki "Islam" :name (n3 / name :op1 "Islamism")))))

# ::id PROXY_XIN_ENG_20030624_0298.17 ::date 2013-08-09T02:33:19 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The People's Mujahedeen staged terrorist attacks inside Iran in the 1970s and killed several US military personnel and civilians working on defense projects in Teheran.
# ::save-date Mon Nov 2, 2015 ::file PROXY_XIN_ENG_20030624_0298_17.txt
(a / and
      :op1 (s / stage-01
            :ARG0 (o / organization :wiki "People's_Mujahedin_of_Iran" :name (n / name :op1 "People's" :op2 "Mujahedeen"))
            :ARG1 (a2 / attack-01
                  :mod (t / terrorism)
                  :location (i / inside
                        :op1 (c / country :wiki "Iran" :name (n2 / name :op1 "Iran")))
                  :time (d / date-entity :decade 1970)))
      :op2 (k / kill-01
            :ARG0 o
            :ARG1 (a3 / and
                  :op1 (p / person
                        :quant (s2 / several)
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (m / military
                                    :mod (c4 / country :wiki "United_States" :name (n4 / name :op1 "US")))
                              :ARG2 (p3 / personnel)))
                  :op2 (c2 / civilian)
                  :ARG0-of (w / work-01
                        :ARG1 (p2 / project
                              :mod (d2 / defend-01))
                        :location (c3 / city :wiki "Tehran" :name (n3 / name :op1 "Teheran"))))))

# ::id PROXY_XIN_ENG_20030624_0298.18 ::date 2013-08-09T02:40:16 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The People's Mujahedeen was part of the broad coalition that initially supported the Iranian Revolution and participated in the takeover in 790000 of the US embassy in Teheran.
# ::save-date Sat Jul 25, 2015 ::file PROXY_XIN_ENG_20030624_0298_18.txt
(h / have-part-91
      :ARG1 (c / coalition
            :ARG1-of (b / broad-02)
            :ARG0-of (s / support-01
                  :ARG1 (w / war :wiki "Iranian_Revolution" :name (n4 / name :op1 "Iranian" :op2 "Revolution"))
                  :time (i / initial))
            :ARG0-of (p / participate-01
                  :ARG1 (t / take-over-12
                        :ARG1 (e / embassy
                              :mod (c5 / country :wiki "United_States" :name (n / name :op1 "US"))
                              :location (c4 / city :wiki "Tehran" :name (n5 / name :op1 "Teheran")))
                        :time (d / date-entity :year 1979))))
      :ARG2 (o / organization :wiki "People's_Mujahedin_of_Iran" :name (n2 / name :op1 "People's" :op2 "Mujahedeen")))

# ::id PROXY_XIN_ENG_20030624_0298.19 ::date 2013-08-09T02:49:00 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The People's Mujahedeen fell out with the Government and has built military bases in Iraq and political bases in Europe since the 1980s.
# ::save-date Sat Jul 11, 2015 ::file PROXY_XIN_ENG_20030624_0298_19.txt
(a / and
      :op1 (f / fall-out-03
            :ARG1 (a3 / and
                  :op1 (o / organization :wiki "People's_Mujahedin_of_Iran" :name (n / name :op1 "People's" :op2 "Mujahedeen"))
                  :op2 (g / government-organization
                        :ARG0-of (g2 / govern-01))))
      :op2 (a2 / and
            :op1 (b / build-01
                  :ARG0 o
                  :ARG1 (b3 / base
                        :mod (m / military))
                  :location (c / country :wiki "Iraq" :name (n2 / name :op1 "Iraq")))
            :op2 (b2 / build-01
                  :ARG0 o
                  :ARG1 (b4 / base
                        :mod (p / politics))
                  :location (c2 / continent :wiki "Europe" :name (n3 / name :op1 "Europe")))
            :time (s / since
                  :op1 (d / date-entity :decade 1980))))

# ::id PROXY_XIN_ENG_20030624_0298.20 ::date 2013-08-09T03:05:21 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The People's Mujahedeen in recent years claimed responsibility for the assassination of several persons in the Iranian regime.
# ::save-date Wed Dec 31, 2014 ::file PROXY_XIN_ENG_20030624_0298_20.txt
(c / claim-01
      :ARG0 (o / organization :wiki "People's_Mujahedin_of_Iran" :name (n2 / name :op1 "People's" :op2 "Mujahedeen"))
      :ARG1 (r / responsible-01
            :ARG0 o
            :ARG1 (a / assassinate-01
                  :ARG0 o
                  :ARG1 (p / person
                        :quant (s / several)
                        :poss (r2 / regime
                              :mod (c2 / country :wiki "Iran" :name (n / name :op1 "Iran"))))))
      :time (y / year
            :mod (r3 / recent)))

# ::id PROXY_XIN_ENG_20030624_0298.21 ::date 2013-08-09T03:09:58 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt These assassinations include that of the Teheran Evin prison's former director assodalah Ladjevardi in August 980800 and of former Commandant in chief of the Iranian army General Ali Sayad Chirazi in 990400.
# ::save-date Wed Apr 9, 2014 ::file PROXY_XIN_ENG_20030624_0298_21.txt
(i / include-91
      :ARG1 (a2 / and
            :op1 (a3 / assassinate-01
                  :ARG1 (p / person :wiki "Asadollah_Lajevardi"
                        :name (n / name :op1 "Assodalah" :op2 "Ladjevardi")
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (f2 / facility :wiki "Evin_Prison"
                                    :name (n2 / name :op1 "Evin" :op2 "Prison")
                                    :location (c / city :wiki "Tehran"
                                          :name (n3 / name :op1 "Teheran")))
                              :ARG2 (d4 / director)
                              :time (f / former)))
                  :time (d2 / date-entity :month 8 :year 1998))
            :op2 (a4 / assassinate-01
                  :ARG1 (p3 / person :wiki "Ali_Sayad_Shirazi"
                        :name (n4 / name :op1 "Ali" :op2 "Sayad" :op3 "Chirazi")
                        :ARG0-of (h2 / have-org-role-91
                              :ARG1 (a5 / army
                                    :mod (c4 / country :wiki "Iran"
                                          :name (n5 / name :op1 "Iran")))
                              :ARG2 (c2 / commandant
                                    :mod (c3 / chief))
                              :time f)
                        :ARG0-of (h3 / have-org-role-91
                              :ARG2 (g / general)))
                  :time (d3 / date-entity :month 4 :year 1999)))
      :ARG2 (a / assassinate-01
            :mod (t / this)))

# ::id PROXY_XIN_ENG_20030709_0070.1 ::date 2013-08-08T08:29:12 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2003-07-09
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20030709_0070_1.txt
(d / date-entity :year 2003 :month 7 :day 9)

# ::id PROXY_XIN_ENG_20030709_0070.2 ::date 2013-08-09T03:02:14 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Australia (AU)
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20030709_0070_2.txt
(c / country :wiki "Australia"
      :name (n / name :op1 "Australia"))

# ::id PROXY_XIN_ENG_20030709_0070.3 ::date 2013-08-09T03:32:18 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; weapons; Government; leader
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20030709_0070_3.txt
(a / and
      :op1 (i / international)
      :op2 (w / weapon)
      :op3 (g / government-organization
            :ARG0-of (g2 / govern-01))
      :op3 (p / person
            :ARG0-of (l / lead-02)))

# ::id PROXY_XIN_ENG_20030709_0070.4 ::date 2013-08-09T03:33:30 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Despite pressure from the United States and the creation of the Proliferation Security Initiative, Australian Prime Minister John Howard is hesitant to use military force to intercept suspected drug- or weapon-smuggling vessels belonging to the Democratic People's Republic of Korea.
# ::save-date Wed Sep 25, 2013 ::file PROXY_XIN_ENG_20030709_0070_4.txt
(h / hesitate-01
      :ARG0 (p / person :wiki "John_Howard"
            :name (n / name :op1 "John" :op2 "Howard")
            :ARG0-of (h2 / have-org-role-91
                  :ARG1 (c / country :wiki "Australia"
                        :name (n2 / name :op1 "Australia"))
                  :ARG2 (m / minister
                        :mod (p2 / prime))))
      :ARG1 (u / use-01
            :ARG0 p
            :ARG1 (f / force
                  :mod (m2 / military))
            :purpose (i / intercept-01
                  :ARG0 p
                  :ARG1 (v / vessel
                        :ARG0-of (s / smuggle-01
                              :ARG1 (o / or
                                    :op1 (d / drug)
                                    :op2 (w / weapon)))
                        :ARG0-of (b / belong-01
                              :ARG1 (c2 / country :wiki "North_Korea"
                                    :name (n3 / name :op1 "Democratic" :op2 "People's" :op3 "Republic" :op4 "of" :op5 "Korea")))
                        :ARG2-of (s2 / suspect-01))))
      :concession (p3 / pressure-01
            :ARG0 (a / and
                  :op1 (c3 / country :wiki "United_States"
                        :name (n4 / name :op1 "United" :op2 "States"))
                  :op2 (c4 / create-01
                        :ARG1 (o2 / organization :wiki "Proliferation_Security_Initiative"
                              :name (n5 / name :op1 "Proliferation" :op2 "Security" :op3 "Initiative"))))))

# ::id PROXY_XIN_ENG_20030709_0070.5 ::date 2013-08-09T04:42:39 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Australian Government is hesitating at using Australian military to intercept the Democratic People's Republic of Korea (DPRK)' s vessels suspected of trafficking weapons or drugs.
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20030709_0070_5.txt
(h / hesitate-01
      :ARG0 (g / government-organization
            :ARG0-of (g2 / govern-01
                  :ARG1 (c / country :wiki "Australia"
                        :name (n / name :op1 "Australia"))))
      :ARG1 (u / use-01
            :ARG0 g
            :ARG1 (m / military
                  :mod c)
            :ARG2 (i / intercept-01
                  :ARG0 g
                  :ARG1 (v / vessel
                        :mod (c2 / country :wiki "North_Korea"
                              :name (n2 / name :op1 "Democratic" :op2 "People's" :op3 "Republic" :op4 "of" :op5 "Korea"))
                        :ARG2-of (s / suspect-01
                              :ARG1 (t / traffic-01
                                    :ARG1 (o / or
                                          :op1 (w / weapon)
                                          :op2 (d / drug))))))))

# ::id PROXY_XIN_ENG_20030709_0070.6 ::date 2013-08-09T04:48:51 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Australian Prime Minister John Howard was quoted on 9 July 2003 by the Australian Associated Press as stating that the Australian government is not at this stage considering military contributions.
# ::save-date Fri Jan 17, 2014 ::file PROXY_XIN_ENG_20030709_0070_6.txt
(q / quote-01
      :ARG0 (p3 / publication :wiki "Associated_Press"
            :name (n3 / name :op1 "Associated" :op2 "Press")
            :mod c)
      :ARG1 (s / state-01
            :ARG0 p
            :ARG1 (c2 / consider-01 :polarity -
                  :ARG0 (g / government-organization
                        :ARG0-of (g2 / govern-01
                              :ARG1 c))
                  :ARG1 (c3 / contribute-01
                        :ARG0 g
                        :ARG1 (m2 / military))
                  :time (s2 / stage
                        :mod (t / this))))
      :ARG2 (p / person :wiki "John_Howard"
            :name (n / name :op1 "John" :op2 "Howard")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Australia"
                        :name (n2 / name :op1 "Australia"))
                  :ARG2 (m / minister
                        :mod (p2 / prime))))
      :time (d / date-entity :year 2003 :month 6 :day 9))

# ::id PROXY_XIN_ENG_20030709_0070.7 ::date 2013-08-09T05:16:42 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Howard stated the Australian government is considering ways and means of dealing with a very big problem and the Australian Government must choose descriptors and words sensibly because the Australian government is dealing with a volatile issue and a country that is not operating according to Convention.
# ::save-date Wed Jul 15, 2015 ::file PROXY_XIN_ENG_20030709_0070_7.txt
(s / state-01
      :ARG0 (p / person :wiki "John_Howard" :name (n / name :op1 "Howard"))
      :ARG1 (a / and
            :op2 (c / consider-01
                  :ARG0 (g / government-organization
                        :ARG0-of (g2 / govern-01
                              :ARG1 (c2 / country :wiki "Australia" :name (n2 / name :op1 "Australia"))))
                  :ARG1 (a2 / and
                        :op1 (w / way)
                        :op2 (m / mean-01
                              :ARG1 (d / deal-01
                                    :ARG0 g
                                    :ARG2 (p2 / problem
                                          :mod (b / big
                                                :degree (v / very)))))))
            :op2 (o / obligate-01
                  :ARG1 g
                  :ARG2 (c3 / choose-01
                        :ARG0 g
                        :ARG1 (a3 / and
                              :op1 (d2 / descriptor)
                              :op2 (w2 / word))
                        :ARG1-of (s2 / sense-02
                              :ARG1-of (c4 / cause-01
                                    :ARG0 (d3 / deal-01
                                          :ARG0 g
                                          :ARG2 (a4 / and
                                                :op1 (i / issue-02
                                                      :mod (v2 / volatile))
                                                :op2 (c5 / country
                                                      :ARG0-of (o2 / operate-01 :polarity -
                                                            :ARG3 (s3 / say-01
                                                                  :ARG0 (t / treaty :wiki "Australian_Constitutional_Convention_1998" :name (n3 / name :op1 "Convention")))))))))))))

# ::id PROXY_XIN_ENG_20030709_0070.8 ::date 2013-08-09T05:17:41 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Howard referenced future talks with Japanese Prime Minister Junichiro Koizumi and South Korean President Roh Woo-hyun on the issue when Howard visits the region during the week of 14 July 2003.
# ::save-date Wed Jul 15, 2015 ::file PROXY_XIN_ENG_20030709_0070_8.txt
(r / reference-04
      :ARG0 (p / person :wiki "John_Howard" :name (n / name :op1 "Howard"))
      :ARG1 (t / talk-01
            :ARG0 p
            :ARG1 (i / issue-02)
            :ARG2 (a / and
                  :op1 (h / have-org-role-91
                        :ARG0 (p2 / person :wiki "Junichiro_Koizumi" :name (n2 / name :op1 "Junichiro" :op2 "Koizumi"))
                        :ARG1 (c / country :wiki "Japan" :name (n3 / name :op1 "Japan"))
                        :ARG2 (m / minister
                              :mod (p3 / prime)))
                  :op2 (h2 / have-org-role-91
                        :ARG0 (p4 / person :wiki "Roh_Moo-hyun" :name (n4 / name :op1 "Roh" :op2 "Woo-hyun"))
                        :ARG1 (c2 / country :wiki "South_Korea" :name (n5 / name :op1 "South" :op2 "Korea"))
                        :ARG2 (p5 / president)))
            :time (f / future))
      :time (v / visit-01
            :ARG0 p
            :ARG1 (r2 / region)
            :time (w / week
                  :mod (d2 / date-entity :year 2003 :month 7 :day 14))))

# ::id PROXY_XIN_ENG_20030709_0070.9 ::date 2013-08-09T05:28:10 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt American government has recently formed a proliferation security initiative that consists of 11 members.
# ::save-date Tue Sep 17, 2013 ::file PROXY_XIN_ENG_20030709_0070_9.txt
(f / form-01
      :ARG0 (g / government-organization
            :ARG0-of (g2 / govern-01
                  :ARG1 (c / country :wiki "United_States"
                        :name (n / name :op1 "United" :op2 "States"))))
      :ARG1 (o / organization :wiki "Proliferation_Security_Initiative"
            :name (n2 / name :op1 "Proliferation" :op2 "Security" :op3 "Initiative")
            :consist-of (p / person :quant 11
                  :ARG0-of (h / have-org-role-91
                        :ARG1 o
                        :ARG2 (m / member))))
      :time (r / recent))

# ::id PROXY_XIN_ENG_20030709_0070.10 ::date 2013-08-09T05:36:18 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Proliferation Security Initiative started a meeting 9 July 2003 in Brisbane.
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20030709_0070_10.txt
(s / start-01
      :ARG0 (o / organization :wiki "Proliferation_Security_Initiative"
            :name (n / name :op1 "Proliferation" :op2 "Security" :op3 "Initiative"))
      :ARG1 (m / meet-03
            :ARG0 o
            :location (c / city :wiki "Brisbane"
                  :name (n2 / name :op1 "Brisbane")))
      :time (d / date-entity :year 2003 :month 7 :day 9))

# ::id PROXY_XIN_ENG_20030709_0070.11 ::date 2013-08-09T05:43:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Members of the Proliferation Security Initiative are considering ways of intercepting ships or aircraft suspected of carrying weapons of mass destruction.
# ::save-date Tue Sep 3, 2013 ::file PROXY_XIN_ENG_20030709_0070_11.txt
(c / consider-01
      :ARG0 (p / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (o / organization :wiki "Proliferation_Security_Initiative"
                        :name (n / name :op1 "Proliferation" :op2 "Security" :op3 "Initiative"))
                  :ARG2 (m / member)))
      :ARG1 (w / way
            :mod (i / intercept-01
                  :ARG0 m
                  :ARG1 (o2 / or
                        :op1 (s / ship)
                        :op2 (a / aircraft)
                        :ARG2-of (s2 / suspect-01
                              :ARG1 (c2 / carry-01
                                    :ARG0 o2
                                    :ARG1 (w2 / weapon
                                          :ARG2-of (d / destroy-01
                                                :degree (m2 / mass)))))))))

# ::id PROXY_XIN_ENG_20030709_0070.12 ::date 2013-08-09T05:49:13 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The American government has reportedly suggested the Australian military could be involved in stopping nations from transporting weapons both on the high seas and through Australian territorial waters.
# ::save-date Mon Nov 2, 2015 ::file PROXY_XIN_ENG_20030709_0070_12.txt
(s / suggest-01
      :ARG0 (g / government-organization
            :ARG0-of (g2 / govern-01
                  :ARG1 (c / country :wiki "United_States" :name (n / name :op1 "United" :op2 "States"))))
      :ARG1 (p / possible-01
            :ARG1 (i / involve-01
                  :ARG1 (m / military
                        :mod (c2 / country :wiki "Australia" :name (n2 / name :op1 "Australia")))
                  :ARG2 (s2 / stop-03
                        :ARG0 m
                        :ARG1 (n3 / nation)
                        :ARG2 (t / transport-01
                              :ARG0 n3
                              :ARG1 (w / weapon)
                              :ARG3 (a / and
                                    :op1 (s3 / sea
                                          :ARG1-of (h / high-02))
                                    :op2 (t2 / through
                                          :path (w2 / water
                                                :mod (t3 / territory
                                                      :location c2)))
                                    :mod (b / both))))))
      :manner (r / report-01))

# ::id PROXY_XIN_ENG_20031107_0242.1 ::date 2013-08-09T07:17:22 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2003-11-07
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20031107_0242_1.txt
(d / date-entity :year 2003 :month 11 :day 7)

# ::id PROXY_XIN_ENG_20031107_0242.2 ::date 2013-08-09T07:18:02 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt South Africa (ZA); Brazil (BR); India (IN)
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20031107_0242_2.txt
(a / and
      :op1 (c / country :wiki "South_Africa"
            :name (n / name :op1 "South" :op2 "Africa"))
      :op2 (c2 / country :wiki "Brazil"
            :name (n2 / name :op1 "Brazil"))
      :op3 (c3 / country :wiki "India"
            :name (n3 / name :op1 "India")))

# ::id PROXY_XIN_ENG_20031107_0242.3 ::date 2013-08-09T07:22:31 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; politics
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20031107_0242_3.txt
(a / and
      :op1 (i / international)
      :op2 (p / politics))

# ::id PROXY_XIN_ENG_20031107_0242.4 ::date 2013-08-09T07:22:57 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Brazilian President Lula da Silva arrived in Pretoria, South Africa on 031107 for bilateral political and economic discussions with South African President Thabo Mbeki scheduled for 031108.
# ::save-date Fri Oct 24, 2014 ::file PROXY_XIN_ENG_20031107_0242_4.txt
(a / arrive-01
      :ARG1 (p / person :wiki "Luiz_Inácio_Lula_da_Silva" :name (n / name :op1 "Lula" :op2 "da" :op3 "Silva")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Brazil" :name (n2 / name :op1 "Brazil"))
                  :ARG2 (p2 / president)))
      :ARG4 (c2 / city :wiki "Pretoria" :name (n3 / name :op1 "Pretoria")
            :location (c3 / country :wiki "South_Africa" :name (n4 / name :op1 "South" :op2 "Africa")))
      :time (d / date-entity :year 2003 :month 11 :day 7)
      :purpose (d2 / discuss-01
            :ARG0 p
            :ARG1 (a2 / and
                  :op1 (p5 / politics)
                  :op2 (e / economy)
                  :mod (b / bilateral))
            :ARG2 (p3 / person :wiki "Thabo_Mbeki" :name (n5 / name :op1 "Thabo" :op2 "Mbeki")
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 c3
                        :ARG2 (p4 / president)))
            :ARG1-of (s / schedule-01
                  :ARG3 (d3 / date-entity :year 2003 :month 11 :day 8))))

# ::id PROXY_XIN_ENG_20031107_0242.5 ::date 2013-08-09T08:54:46 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The South African Press Association reported on 031108 that the Brazilian President Lula da Silva arrived in Pretoria, South Africa on the evening of 031107 for bilateral political and economic discussions scheduled for the morning of 031108 with South African President Thabo Mbeki.
# ::save-date Fri Oct 24, 2014 ::file PROXY_XIN_ENG_20031107_0242_5.txt
(r / report-01
      :ARG0 (o / organization :wiki "South_African_Press_Association" :name (n / name :op1 "South" :op2 "African" :op3 "Press" :op4 "Association"))
      :ARG1 (a / arrive-01
            :ARG1 (p / person :wiki "Luiz_Inácio_Lula_da_Silva" :name (n2 / name :op1 "Lula" :op2 "da" :op3 "Silva")
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c / country :wiki "Brazil" :name (n3 / name :op1 "Brazil"))
                        :ARG2 (p2 / president)))
            :ARG4 (c2 / city :wiki "Pretoria" :name (n4 / name :op1 "Pretoria")
                  :location (c3 / country :wiki "South_Africa" :name (n5 / name :op1 "South" :op2 "Africa")))
            :time (d2 / date-entity :year 2003
                  :dayperiod (e / evening))
            :purpose (d3 / discuss-01
                  :ARG0 p
                  :ARG1 (a2 / and
                        :op1 (p5 / politics)
                        :op2 (e2 / economy)
                        :mod (b / bilateral))
                  :ARG2 (p3 / person :wiki "Thabo_Mbeki" :name (n6 / name :op1 "Thabo" :op2 "Mbeki")
                        :ARG0-of (h2 / have-org-role-91
                              :ARG1 c3
                              :ARG2 (p4 / president)))
                  :ARG1-of (s / schedule-01
                        :ARG2 (d4 / date-entity :year 2003 :month 11 :day 8
                              :dayperiod (m / morning)))))
      :time (d / date-entity :year 2003 :month 11 :day 8 :month 11 :day 7))

# ::id PROXY_XIN_ENG_20031107_0242.6 ::date 2013-08-09T10:21:47 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The discussions will be held in Pretoria, South Africa.
# ::save-date Thu Sep 5, 2013 ::file PROXY_XIN_ENG_20031107_0242_6.txt
(h / hold-04
      :ARG1 (d / discuss-01)
      :location (c / city :wiki "Pretoria"
            :name (n / name :op1 "Pretoria")
            :location (c2 / country :wiki "South_Africa"
                  :name (n2 / name :op1 "South" :op2 "Africa"))))

# ::id PROXY_XIN_ENG_20031107_0242.7 ::date 2013-08-09T10:24:14 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt South African foreign affairs spokeswoman manusha Pillay stated that Lula da Silva's aircraft landed at Waterkloof Air Force base shortly after 1730 Greenwich Mean Time.
# ::save-date Thu Feb 4, 2016 ::file PROXY_XIN_ENG_20031107_0242_7.txt
(s / state-01
      :ARG0 (p / person :wiki - :name (n / name :op1 "Manusha" :op2 "Pillay")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (a4 / affair-02
                        :ARG1 (c / country :wiki "South_Africa" :name (n2 / name :op1 "South" :op2 "Africa"))
                        :ARG2 (f / foreign))
                  :ARG2 (s2 / spokeswoman)))
      :ARG1 (l / land-01
            :ARG1 (a / aircraft
                  :beneficiary (p2 / person :wiki "Luiz_Inácio_Lula_da_Silva" :name (n4 / name :op1 "Lula" :op2 "da" :op3 "Silva")))
            :location (b / base
                  :mod (a2 / airport :wiki "Air_Force_Base_Waterkloof" :name (n5 / name :op1 "Waterkloof" :op2 "Air" :op3 "Force")))
            :time (a3 / after
                  :op1 (d / date-entity :time "17:30" :timezone "GMT")
                  :ARG1-of (s3 / short-07))))

# ::id PROXY_XIN_ENG_20031107_0242.8 ::date 2013-08-09T11:04:28 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Lula da Silva's visit to South Africa follows the second meeting of the South Africa-Brazil Joint Commission held in Pretoria in 030500.
# ::save-date Fri Oct 24, 2014 ::file PROXY_XIN_ENG_20031107_0242_8.txt
(f / follow-01
      :ARG1 (v / visit-01
            :ARG0 (p / person :wiki "Luiz_Inácio_Lula_da_Silva" :name (n / name :op1 "Lula" :op2 "da" :op3 "Silva"))
            :ARG1 (c / country :wiki "South_Africa" :name (n2 / name :op1 "South" :op2 "Africa")))
      :ARG2 (h / hold-04
            :ARG1 (m / meet-03
                  :ARG0 (o2 / organization :wiki - :name (n3 / name :op1 "Joint" :op2 "Commission")
                        :mod c
                        :mod (c2 / country :wiki "Brazil" :name (n4 / name :op1 "Brazil")))
                  :ord (o / ordinal-entity :value 2)
                  :location (c4 / city :wiki "Pretoria" :name (n7 / name :op1 "Pretoria"))
                  :time (d / date-entity :year 2003 :month 5))))

# ::id PROXY_XIN_ENG_20031107_0242.9 ::date 2013-08-09T11:09:21 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Joint Commission was jointly chaired by South African Foreign Minister Dlamini-Zuma and Brazilian Foreign Minister Celso Amorim.
# ::save-date Tue Oct 6, 2015 ::file PROXY_XIN_ENG_20031107_0242_9.txt
(c / chair-01
      :ARG0 (a / and
            :op2 (p / person :wiki "Nkosazana_Dlamini-Zuma" :name (n / name :op1 "Dlamini-Zuma")
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c2 / country :wiki "South_Africa" :name (n2 / name :op1 "South" :op2 "Africa"))
                        :ARG2 (m / minister
                              :topic (f / foreign))))
            :op2 (p2 / person :wiki "Celso_Amorim" :name (n3 / name :op1 "Celso" :op2 "Amorim")
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (c3 / country :wiki "Brazil" :name (n4 / name :op1 "Brazil"))
                        :ARG2 (m2 / minister
                              :topic (f2 / foreign)))))
      :ARG1 (o / organization :wiki - :name (n5 / name :op1 "Joint" :op2 "Commission"))
      :manner (j / joint))

# ::id PROXY_XIN_ENG_20031107_0242.10 ::date 2013-08-09T11:15:23 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Dlamini-Zuma participated in the Brazil-Africa Forum in Fortaleza, Brazil, in 030600.
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20031107_0242_10.txt
(p / participate-01
      :ARG0 (p2 / person :wiki "Nkosazana_Dlamini-Zuma"
            :name (n / name :op1 "Dlamini-Zuma"))
      :ARG1 (o / organization :wiki -
            :name (n2 / name :op1 "Brazil-Africa" :op2 "Forum"))
      :location (c / city :wiki "Fortaleza"
            :name (n3 / name :op1 "Fortaleza")
            :location (c2 / country :wiki "Brazil"
                  :name (n4 / name :op1 "Brazil")))
      :time (d / date-entity :year 2003 :month 6))

# ::id PROXY_XIN_ENG_20031107_0242.11 ::date 2013-08-09T11:22:19 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The South African Foreign Affairs Department stated that The historic and strategic India-Brazil-South Africa agreement which resulted from the Brazil-Africa Forum had outlined plans for trilateral political and economic cooperation between India, Brazil and South Africa.
# ::save-date Fri Jan 24, 2014 ::file PROXY_XIN_ENG_20031107_0242_11.txt
(s / state-01
      :ARG0 (g / government-organization :wiki "Department_of_International_Relations_and_Cooperation"
            :name (n / name :op1 "Foreign" :op2 "Affairs" :op3 "Department")
            :mod (c5 / country :wiki "South_Africa"
                  :name (n6 / name :op1 "South" :op2 "Africa")))
      :ARG1 (o / outline-01
            :ARG0 (a / agree-01
                  :ARG0 (a2 / and
                        :op1 (c / country :wiki "India"
                              :name (n2 / name :op1 "India"))
                        :op2 (c2 / country :wiki "Brazil"
                              :name (n3 / name :op1 "Brazil"))
                        :op3 c5
                        :mod (h / historic)
                        :mod (s2 / strategy))
                  :ARG2-of (r / result-01
                        :ARG1 (o2 / organization :wiki -
                              :name (n5 / name :op1 "Brazil-Africa" :op2 "Forum"))))
            :ARG1 (p / plan-01
                  :ARG0 a
                  :purpose (c4 / cooperate-01
                        :ARG0 a2
                        :ARG2 (a4 / and
                              :op1 (p2 / politics)
                              :op2 (e / economy))
                        :mod (t / trilateral)))))

# ::id PROXY_XIN_ENG_20031107_0242.12 ::date 2013-08-09T11:33:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt India, Brazil and South Africa formed part of a group at recent World Trade Organization negotiations, which advocated support for the development agenda of under-developed countries.
# ::save-date Wed Mar 2, 2016 ::file PROXY_XIN_ENG_20031107_0242_12.txt
(i / include-91
      :ARG1 (a / and
            :op1 (c / country :wiki "India" :name (n / name :op1 "India"))
            :op2 (c2 / country :wiki "Brazil" :name (n2 / name :op1 "Brazil"))
            :op3 (c3 / country :wiki "South_Africa" :name (n3 / name :op1 "South" :op2 "Africa")))
      :ARG2 (g / group)
      :time (n4 / negotiate-01
            :ARG0 (o / organization :wiki "World_Trade_Organization" :name (n5 / name :op1 "World" :op2 "Trade" :op3 "Organization")
                  :ARG0-of (a2 / advocate-01
                        :ARG1 (s / support-01)
                        :ARG2 (a3 / agenda
                              :mod (d / develop-02
                                    :ARG1 (c4 / country
                                          :ARG1-of (d2 / develop-02
                                                :degree (u / under))))))
                  :time (r / recent))))

# ::id PROXY_XIN_ENG_20031107_0242.13 ::date 2013-08-09T11:46:13 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The South African Foreign Affairs Department stated that relations between South Africa and Brazil were strategic in the sense that Brazil had the largest population of people of African origin outside the continent of Africa.
# ::save-date Thu Mar 12, 2015 ::file PROXY_XIN_ENG_20031107_0242_13.txt
(s / state-01
      :ARG0 (g / government-organization :wiki "Department_of_International_Relations_and_Cooperation" :name (n / name :op1 "Foreign" :op2 "Affairs" :op3 "Department")
            :mod (c5 / country :wiki "South_Africa" :name (n5 / name :op1 "South" :op2 "Africa")))
      :ARG1 (s2 / strategic
            :domain (r / relate-01
                  :ARG1 c5
                  :ARG2 (c2 / country :wiki "Brazil" :name (n3 / name :op1 "Brazil")))
            :ARG1-of (m2 / mean-01
                  :ARG2 (h / have-03
                        :ARG0 c2
                        :ARG1 (p / population
                              :consist-of (p2 / person
                                    :mod (o2 / origin
                                          :mod (c4 / continent :wiki "Africa" :name (n4 / name :op1 "Africa")))
                                    :location (o3 / outside
                                          :op1 c4))
                              :mod (l / large
                                    :degree (m / most)))))))

# ::id PROXY_XIN_ENG_20031107_0242.14 ::date 2013-08-09T11:54:24 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The South African Foreign Affairs Department stated that South Africa and Brazil shared opinions on a variety of global issues including the importance of multi-lateralism and the expansion of the United Nations Security Council.
# ::save-date Wed Mar 2, 2016 ::file PROXY_XIN_ENG_20031107_0242_14.txt
(s / state-01
      :ARG0 (g2 / government-organization :wiki "Department_of_International_Relations_and_Cooperation" :name (n / name :op1 "Foreign" :op2 "Affairs" :op3 "Department")
            :mod (c3 / country :wiki "South_Africa" :name (n5 / name :op1 "South" :op2 "Africa")))
      :ARG1 (s2 / share-01
            :ARG0 c3
            :ARG1 (o / opine-01
                  :ARG0 (a / and
                        :op1 c3
                        :op2 c2)
                  :ARG1 (i / issue-02
                        :ARG1 (g / globe)
                        :ARG2-of (i2 / include-01
                              :ARG1 (a2 / and
                                    :op1 (i3 / important
                                          :domain (m / multilateralism))
                                    :op2 (e / expand-01
                                          :ARG1 (o3 / organization :wiki "United_Nations_Security_Council" :name (n4 / name :op1 "United" :op2 "Nations" :op3 "Security" :op4 "Council")))))
                        :mod (v / variety)))
            :ARG2 (c2 / country :wiki "Brazil" :name (n3 / name :op1 "Brazil"))))

# ::id PROXY_XIN_ENG_20031107_0242.15 ::date 2013-08-09T13:30:12 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Discussions between Lula da Silva and Thabo Mbeki would also address new threats to international security such as terrorism, drugs, illegal weapons trafficking and AIDS.
# ::save-date Fri Feb 5, 2016 ::file PROXY_XIN_ENG_20031107_0242_15.txt
(a / address-01
      :ARG0 (d2 / discuss-01
            :ARG0 (p / person :wiki "Luiz_Inácio_Lula_da_Silva" :name (n / name :op1 "Lula" :op2 "da" :op3 "Silva"))
            :ARG2 (p2 / person :wiki "Thabo_Mbeki" :name (n2 / name :op1 "Thabo" :op2 "Mbeki")))
      :ARG1 (t / threat
            :ARG1-of (n3 / new-01)
            :example (a3 / and
                  :op1 (t2 / terrorism)
                  :op2 (d3 / drug)
                  :op3 (t3 / traffic-01
                        :ARG1 (w / weapon)
                        :ARG1-of (l / legal-02 :polarity -))
                  :op4 (d / disease :wiki "HIV/AIDS" :name (n4 / name :op1 "AIDS"))))
      :ARG2 (s / security
            :mod (i / international))
      :mod (a2 / also))

# ::id PROXY_XIN_ENG_20031107_0242.16 ::date 2013-08-09T13:54:48 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The South African Foreign Affairs Department stated that Brazil is South Africa's largest trading partner in Latin America.
# ::save-date Thu May 8, 2014 ::file PROXY_XIN_ENG_20031107_0242_16.txt
(s / state-01
      :ARG0 (g / government-organization :wiki "Department_of_International_Relations_and_Cooperation"
            :name (n / name :op1 "Foreign" :op2 "Affairs" :op3 "Department")
            :mod (c4 / country :wiki "South_Africa"
                  :name (n5 / name :op1 "South" :op2 "Africa")))
      :ARG1 (c / country :wiki "Brazil"
            :name (n2 / name :op1 "Brazil")
            :ARG1-of (p / partner-01
                  :ARG0 c4
                  :ARG0-of (t / trade-01
                        :ARG2 c4)
                  :mod (l / large
                        :degree (m / most))
                  :location (w / world-region :wiki "Latin_America"
                        :name (n4 / name :op1 "Latin" :op2 "America")))))

# ::id PROXY_XIN_ENG_20031107_0242.17 ::date 2013-08-09T14:01:20 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Trade between Brazil and South Africa totaled 696 million United States dollars in 020000 and 296 million United States dollars more in the trade balance going to Brazil.
# ::save-date Sun May 24, 2015 ::file PROXY_XIN_ENG_20031107_0242_17.txt
(t / total-01
      :ARG1 (t2 / trade-01
            :ARG0 (c / country :wiki "Brazil" :name (n / name :op1 "Brazil"))
            :ARG2 (c2 / country :wiki "South_Africa" :name (n2 / name :op1 "South" :op2 "Africa")))
      :ARG2 (a / and
            :op1 (m / monetary-quantity :quant 696000000
                  :unit (d / dollar
                        :mod (c3 / country :wiki "United_States" :name (n3 / name :op1 "United" :op2 "States")))
                  :time (d2 / date-entity :year 2002))
            :op2 (m3 / monetary-quantity :quant 296000000
                  :mod (m2 / more)
                  :purpose (b / balance-01
                        :ARG1 (t3 / trade-01)
                        :ARG1-of (g / go-10
                              :ARG2 c))
                  :unit d)))

# ::id PROXY_XIN_ENG_20031107_0242.18 ::date 2013-08-09T14:01:49 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The South African Foreign Affairs Department stated that the South African delegation is to brief the Brazilians on progress with the African Union and the New Partnership for Africa' s development.
# ::save-date Thu Jan 16, 2014 ::file PROXY_XIN_ENG_20031107_0242_18.txt
(s / state-01
      :ARG0 (g / government-organization :wiki "Department_of_International_Relations_and_Cooperation"
            :name (n / name :op1 "Foreign" :op2 "Affairs" :op3 "Department")
            :mod c)
      :ARG1 (b / brief-01
            :ARG0 (d3 / delegation
                  :mod (c / country :wiki "South_Africa"
                        :name (n2 / name :op1 "South" :op2 "Africa")))
            :ARG1 (p2 / person
                  :mod (c2 / country :wiki "Brazil"
                        :name (n3 / name :op1 "Brazil")))
            :ARG2 (p3 / progress-01
                  :ARG1 (a / and
                        :op1 (o / organization :wiki "African_Union"
                              :name (n4 / name :op1 "Africa" :op2 "Union"))
                        :op2 (o2 / organization :wiki "New_Partnership_for_Africa's_Development"
                              :name (n5 / name :op1 "New" :op2 "Partnership")
                              :beneficiary (d / develop-02
                                    :ARG1 (c3 / continent :wiki "Africa"
                                          :name (n6 / name :op1 "Africa"))))))))

# ::id PROXY_XIN_ENG_20040403_0262.1 ::date 2013-08-09T14:11:10 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2004-04-03
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20040403_0262_1.txt
(d / date-entity :year 2004 :month 4 :day 3)

# ::id PROXY_XIN_ENG_20040403_0262.2 ::date 2013-08-09T14:13:38 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Russia (RU)
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20040403_0262_2.txt
(c / country :wiki "Russia"
      :name (n / name :op1 "Russia"))

# ::id PROXY_XIN_ENG_20040403_0262.3 ::date 2013-08-09T14:19:40 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; Government; technology; military; space; leader
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20040403_0262_3.txt
(a / and
      :op1 (i / international)
      :op2 (g / government-organization
            :ARG0-of (g2 / govern-01))
      :op3 (t / technology)
      :op4 (m / military)
      :op5 (s / space)
      :op6 (p / person
            :ARG0-of (l / lead-02)))

# ::id PROXY_XIN_ENG_20040403_0262.4 ::date 2013-08-09T14:21:06 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt French President Jacques Chirac became the first Western leader to visit the top-secret Russian Titov test and control space center in Krasnoznamernsk
# ::save-date Fri Sep 20, 2013 ::file PROXY_XIN_ENG_20040403_0262_4.txt
(b / become-01
      :ARG1 (p2 / person :wiki "Jacques_Chirac"
            :name (n2 / name :op1 "Jacques" :op2 "Chirac")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "France"
                        :name (n3 / name :op1 "France"))
                  :ARG2 (p3 / president)))
      :ARG2 (p / person
            :ARG0-of (l / lead-02
                  :ARG1 (w / world-region :wiki "Western_world"
                        :name (n / name :op1 "West"))
                  :ord (o / ordinal-entity :value 1)
                  :ARG0-of (v / visit-01
                        :ARG1 (c2 / center :wiki "Titov_Main_Test_and_Space_Systems_Control_Centre"
                              :name (n4 / name :op1 "Titov")
                              :mod (s / space)
                              :mod (c4 / country :wiki "Russia"
                                    :name (n5 / name :op1 "Russia"))
                              :location (c5 / city :wiki "Krasnoznamensk,_Moscow_Oblast"
                                    :name (n6 / name :op1 "Krasnoznamernsk"))
                              :mod (s2 / secret
                                    :degree (t2 / top))
                              :mod (t / test-01)
                              :mod (c3 / control-01))))))

# ::id PROXY_XIN_ENG_20040403_0262.5 ::date 2013-08-09T14:27:54 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt On 040403 visiting French President Jacques Chirac became the first Western leader to visit the top-secret Russian Titov test and control space center.
# ::save-date Wed Mar 2, 2016 ::file PROXY_XIN_ENG_20040403_0262_5.txt
(b / become-01
      :ARG1 (p2 / person :wiki "Jacques_Chirac" :name (n2 / name :op1 "Jacques" :op2 "Chirac")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "France" :name (n3 / name :op1 "France"))
                  :ARG2 (p3 / president))
            :ARG0-of (v / visit-01))
      :ARG2 (p / person
            :ARG0-of (l / lead-02
                  :ARG1 (w / world-region :wiki "Western_world" :name (n / name :op1 "West")))
            :ord (o / ordinal-entity :value 1)
            :ARG0-of (v2 / visit-01
                  :ARG1 (c2 / center :wiki "Titov_Main_Test_and_Space_Systems_Control_Centre" :name (n4 / name :op1 "Titov")
                        :mod (s / space)
                        :mod (c4 / country :wiki "Russia" :name (n5 / name :op1 "Russia"))
                        :mod (s2 / secret
                              :degree (t2 / top))
                        :mod (t / test-01)
                        :mod (c3 / control-01)))
            :time (d2 / date-entity :year 2004 :month 4 :day 3)))

# ::id PROXY_XIN_ENG_20040403_0262.6 ::date 2013-08-09T14:52:12 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Chirac flew into Krasnoznamernsk for a meeting with Russian President Vladimir Putin at the space center.
# ::save-date Mon Mar 9, 2015 ::file PROXY_XIN_ENG_20040403_0262_6.txt
(f / fly-01
      :ARG1 (p / person :wiki "Jacques_Chirac" :name (n / name :op1 "Chirac"))
      :destination (c / city :wiki "Krasnoznamensk,_Moscow_Oblast" :name (n2 / name :op1 "Krasnoznamernsk"))
      :purpose (m / meet-03
            :ARG0 p
            :ARG1 (p2 / person :wiki "Vladimir_Putin" :name (n3 / name :op1 "Vladimir" :op2 "Putin")
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c2 / country :wiki "Russia" :name (n4 / name :op1 "Russia"))
                        :ARG2 (p3 / president)))
            :location (c3 / center
                  :mod (s / space))))

# ::id PROXY_XIN_ENG_20040403_0262.7 ::date 2013-08-09T14:58:02 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Putin and Russian Defense Minister Sergei Ivanov greeted Chirac at the space center some 40 km southwest of Moscow in Krasnoznamernsk.
# ::save-date Tue Sep 15, 2015 ::file PROXY_XIN_ENG_20040403_0262_7.txt
(g / greet-01
      :ARG0 (a / and
            :op1 (p / person :wiki "Vladimir_Putin" :name (n / name :op1 "Putin"))
            :op2 (p2 / person :wiki "Sergei_Ivanov" :name (n2 / name :op1 "Sergei" :op2 "Ivanov")
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c / country :wiki "Russia" :name (n3 / name :op1 "Russia"))
                        :ARG2 (m / minister
                              :topic (d / defend-01)))))
      :ARG1 (p3 / person :wiki "Jacques_Chirac" :name (n4 / name :op1 "Chirac"))
      :location (c2 / center
            :mod (s2 / space)
            :location (c4 / city :wiki "Krasnoznamensk,_Moscow_Oblast" :name (n6 / name :op1 "Krasnoznamernsk")
                  :location (r / relative-position
                        :op1 (c3 / city :wiki "Moscow" :name (n5 / name :op1 "Moscow"))
                        :quant (s3 / some
                              :op1 (d3 / distance-quantity :quant 40
                                    :unit (k2 / kilometer)))
                        :direction (s4 / southwest)))))

# ::id PROXY_XIN_ENG_20040403_0262.8 ::date 2013-08-10T07:33:51 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The closed Soviet-era military facility was founded in 570000 and collects and analyzes all information gathered from Russia's military spy satellites.
# ::save-date Tue Nov 3, 2015 ::file PROXY_XIN_ENG_20040403_0262_8.txt
(a / and
      :op1 (f / found-01
            :ARG1 (f2 / facility
                  :mod (m / military)
                  :time (e / era
                        :mod (c / country :wiki "Soviet_Union" :name (n / name :op1 "Soviet" :op2 "Union")))
                  :ARG1-of (c2 / close-01))
            :time (d2 / date-entity :year 2005 :month 7))
      :op2 (c3 / collect-01
            :ARG0 f2
            :ARG1 i)
      :op3 (a2 / analyze-01
            :ARG0 f2
            :ARG1 (i / information
                  :ARG1-of (g / gather-01
                        :source (s / satellite
                              :mod (s2 / spy-01)
                              :mod (m2 / military)
                              :mod (c4 / country :wiki "Russia" :name (n2 / name :op1 "Russia"))))
                  :mod (a3 / all))))

# ::id PROXY_XIN_ENG_20040403_0262.9 ::date 2013-08-10T08:34:58 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The space center is also involved in launches of intercontinental ballistic missiles and is working on a plan to develop defensive early warning systems.
# ::save-date Thu Sep 5, 2013 ::file PROXY_XIN_ENG_20040403_0262_9.txt
(a / and
      :op1 (i / involve-01
            :ARG1 (c / center
                  :mod (s / space))
            :ARG2 (l / launch-01
                  :ARG1 (m / missile
                        :mod (b / ballistics)
                        :mod (i2 / intercontinental)))
            :mod (a2 / also))
      :op2 (w / work-01
            :ARG0 c
            :ARG1 (p / plan)
            :purpose (d / develop-02
                  :ARG0 c
                  :ARG1 (s2 / system
                        :ARG0-of (d2 / defend-01)
                        :ARG0-of (w2 / warn-01
                              :time (e / early))))))

# ::id PROXY_XIN_ENG_20040403_0262.10 ::date 2013-08-10T08:46:48 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Putin held two-hour meeting with Chirac.
# ::save-date Thu Sep 5, 2013 ::file PROXY_XIN_ENG_20040403_0262_10.txt
(h3 / hold-03
      :ARG1 (m / meet-03
            :ARG0 (p / person :wiki "Vladimir_Putin"
                  :name (n / name :op1 "Putin"))
            :ARG1 (p2 / person :wiki "Jacques_Chirac"
                  :name (n2 / name :op1 "Chirac")))
      :duration (t2 / temporal-quantity :quant 2
            :unit (h2 / hour)))

# ::id PROXY_XIN_ENG_20040403_0262.11 ::date 2013-08-10T08:50:24 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Russian Space Forces Commander Lt. Gen. Vladimir Popovkin reported to Chirac and Putin and said it is one of Russia's priorities to expand space cooperation with France.
# ::save-date Fri Jan 17, 2014 ::file PROXY_XIN_ENG_20040403_0262_11.txt
(a / and
      :op1 (r / report-01
            :ARG0 (p5 / person :wiki "Vladimir_Popovkin"
                  :name (n / name :op1 "Vladimir" :op2 "Popovkin")
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (m / military :wiki "Russian_Space_Forces"
                              :name (n2 / name :op1 "Russian" :op2 "Space" :op3 "Forces"))
                        :ARG2 (c / commander))
                  :ARG0-of (h2 / have-org-role-91
                        :ARG2 (l / lieutenant-general)))
            :ARG2 (a2 / and
                  :op1 (p2 / person :wiki "Jacques_Chirac"
                        :name (n3 / name :op1 "Chirac"))
                  :op2 (p3 / person :wiki "Vladimir_Putin"
                        :name (n4 / name :op1 "Putin"))))
      :op2 (s / say-01
            :ARG0 p5
            :ARG1 (i / include-91
                  :ARG1 (e / expand-01
                        :ARG1 (c2 / cooperate-01
                              :ARG0 (c3 / country :wiki "Russia"
                                    :name (n5 / name :op1 "Russia"))
                              :ARG1 (c4 / country :wiki "France"
                                    :name (n6 / name :op1 "France"))
                              :ARG2 (s2 / space)))
                  :ARG2 (p4 / priority
                        :poss c3))))

# ::id PROXY_XIN_ENG_20040403_0262.12 ::date 2013-08-10T09:00:13 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt France is a leader in the European Space Agency.
# ::save-date Sat Aug 10, 2013 ::file PROXY_XIN_ENG_20040403_0262_12.txt
(c / country
      :ARG0-of (l / lead-02
            :ARG1 (o / organization :wiki "European_Space_Agency"
                  :name (n / name :op1 "European" :op2 "Space" :op3 "Agency")))
      :domain (c2 / country :wiki "France"
            :name (n2 / name :op1 "France")))

# ::id PROXY_XIN_ENG_20040403_0262.13 ::date 2013-08-10T09:01:59 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Chirac's visit has come while the Russian Government has displayed uneasiness about NATO's latest expansion to the Russian borders and the European Union's imminent enlargement within the former Soviet sphere of influence in Eastern Europe.
# ::save-date Mon Jan 19, 2015 ::file PROXY_XIN_ENG_20040403_0262_13.txt
(v2 / visit-01
      :ARG0 (p / person :wiki "Jacques_Chirac" :name (n / name :op1 "Chirac"))
      :time (d / display-01
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 (c2 / country :wiki "Russia" :name (n2 / name :op1 "Russia"))))
            :ARG1 (u / uneasy-01
                  :ARG1 g
                  :ARG2 (a / and
                        :op1 (e / expand-01
                              :ARG1 (m / military :wiki "NATO" :name (n3 / name :op1 "NATO"))
                              :ARG4 (b / border-01
                                    :ARG2 c2)
                              :time (l / late
                                    :degree (m2 / most)))
                        :op2 (e2 / enlarge-01
                              :ARG1 (o2 / organization :wiki "European_Union" :name (n4 / name :op1 "European" :op2 "Union"))
                              :ARG2 (s / sphere
                                    :mod (c / country :wiki "Soviet_Union" :name (n5 / name :op1 "Soviet" :op2 "Union"))
                                    :ARG1-of (i / influence-01)
                                    :location (w2 / world-region :wiki "Eastern_Europe" :name (n6 / name :op1 "Eastern" :op2 "Europe"))
                                    :time (f / former))
                              :mod (i2 / imminent))))))

# ::id PROXY_XIN_ENG_20040403_0262.14 ::date 2013-08-10T09:46:17 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt At the press conference following the meeting Putin said that Russia's activities in defending national security are non-aggressive and not targeted against anyone.
# ::save-date Mon Jul 6, 2015 ::file PROXY_XIN_ENG_20040403_0262_14.txt
(s / say-01
      :ARG0 (p / person :wiki "Vladimir_Putin" :name (n / name :op1 "Putin"))
      :ARG1 (a / and
            :op1 (a2 / aggressive :polarity -)
            :op2 (t / target-01 :polarity -
                  :ARG1 (a3 / anyone))
            :domain (a4 / activity-06
                  :ARG0 (c2 / country :wiki "Russia" :name (n2 / name :op1 "Russia"))
                  :ARG1 (d / defend-01
                        :ARG1 (s2 / security
                              :mod (n3 / nation)))))
      :time (c / conference
            :mod (p2 / press)
            :ARG1-of (f / follow-01
                  :ARG2 (m / meet-03))))

# ::id PROXY_XIN_ENG_20040403_0262.15 ::date 2013-08-10T10:27:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Titov space center is a military facility and is run by Russian space forces and operates under tight security.
# ::save-date Sat Jul 4, 2015 ::file PROXY_XIN_ENG_20040403_0262_15.txt
(a / and
      :op1 (f / facility
            :mod (m / military)
            :domain (c / center :wiki "Titov_Main_Test_and_Space_Systems_Control_Centre" :name (n / name :op1 "Titov")
                  :mod (s / space)))
      :op2 (r / run-01
            :ARG0 (m2 / military :wiki "Russian_Space_Forces" :name (n2 / name :op1 "Russian" :op2 "Space" :op3 "Forces"))
            :ARG1 c)
      :op3 (o2 / operate-01
            :ARG1 c
            :manner (s2 / security
                  :ARG1-of (t / tight-05))))

# ::id PROXY_XIN_ENG_20040403_0262.16 ::date 2013-08-10T10:31:41 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Putin said Chirac's visit there indicated that Russia is developing the most advanced systems of weapons but finds it possible to acquaint its French partners with these projects.
# ::save-date Wed Jul 1, 2015 ::file PROXY_XIN_ENG_20040403_0262_16.txt
(s / say-01
      :ARG0 (p / person :wiki "Vladimir_Putin" :name (n / name :op1 "Putin"))
      :ARG1 (v / visit-01
            :ARG0 (p2 / person :wiki "Jacques_Chirac" :name (n2 / name :op1 "Chirac"))
            :ARG1 (t / there)
            :ARG0-of (i / indicate-01
                  :ARG1 (c / contrast-01
                        :ARG1 (d / develop-02
                              :ARG0 (c2 / country :wiki "Russia" :name (n3 / name :op1 "Russia"))
                              :ARG1 (s2 / system
                                    :mod (w / weapon)
                                    :ARG1-of (a / advanced-02
                                          :degree (m / most))))
                        :ARG2 (f / find-02
                              :ARG0 c2
                              :ARG1 (p5 / possible-01
                                    :ARG1 (a2 / acquaint-01
                                          :ARG0 c2
                                          :ARG1 (t3 / thing
                                                :mod (c3 / country :wiki "France" :name (n4 / name :op1 "France"))
                                                :ARG1-of (p3 / partner-01
                                                      :ARG0 c2))
                                          :ARG2 (p4 / project
                                                :mod (t2 / this)))))))))

# ::id PROXY_XIN_ENG_20040403_0262.17 ::date 2013-08-10T10:38:28 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Putin stressed that this points to Russia's transparency and openness in security matters.
# ::save-date Sat Aug 10, 2013 ::file PROXY_XIN_ENG_20040403_0262_17.txt
(s / stress-01
      :ARG0 (p / person :wiki "Vladimir_Putin"
            :name (n / name :op1 "Putin"))
      :ARG1 (p2 / point-out-02
            :ARG0 (t / this)
            :ARG1 (a / and
                  :op1 (t2 / transparency
                        :mod (c / country :wiki "Russia"
                              :name (n2 / name :op1 "Russia")))
                  :op2 (o / open-01
                        :ARG3 (m / matter
                              :mod (s2 / security))))))

# ::id PROXY_XIN_ENG_20040407_0026.1 ::date 2013-08-10T10:44:00 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2004-04-07
# ::save-date Sat Aug 10, 2013 ::file PROXY_XIN_ENG_20040407_0026_1.txt
(d2 / date-entity :year 2004 :month 4 :day 7)

# ::id PROXY_XIN_ENG_20040407_0026.2 ::date 2013-08-10T10:44:53 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Philippines (PH)
# ::save-date Sat Aug 10, 2013 ::file PROXY_XIN_ENG_20040407_0026_2.txt
(c / country :wiki "Philippines"
      :name (n / name :op1 "Philippines"))

# ::id PROXY_XIN_ENG_20040407_0026.3 ::date 2013-08-10T11:11:00 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; terrorism; media
# ::save-date Sat Aug 10, 2013 ::file PROXY_XIN_ENG_20040407_0026_3.txt
(a / and
      :op1 (i / international)
      :op2 (t / terrorism)
      :op3 (m / media))

# ::id PROXY_XIN_ENG_20040407_0026.4 ::date 2013-08-10T11:15:47 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Philippine Immigrations Bureau's record showed that two high-profiled terrorist suspects had most likely been staying in the Philippines.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20040407_0026_4.txt
(s / show-01
      :ARG0 (r / record
            :source (g / government-organization :wiki - :name (n / name :op1 "Immigrations" :op2 "Bureau")
                  :mod (c / country :wiki "Philippines" :name (n2 / name :op1 "Philippines"))))
      :ARG1 (l / likely-01
            :ARG1 (s2 / stay-01
                  :ARG1 (p2 / person :quant 2
                        :ARG2-of (s3 / suspect-01
                              :ARG1 (t / terrorist
                                    :mod (p / profile
                                          :ARG1-of (h / high-02)))))
                  :location c)
            :degree (m / most)))

# ::id PROXY_XIN_ENG_20040407_0026.5 ::date 2013-08-10T11:33:45 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt ABS-CBN news channel reported on April 7, 2004 that the Philippine Immigrations Bureau's record showed that at least 2 high-profiled terrorist suspects had most likely been staying in the country.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20040407_0026_5.txt
(r / report-01
      :ARG0 (c / channel :wiki "ABS-CBN_Corporation" :name (n / name :op1 "ABS-CBN")
            :mod (n2 / news))
      :ARG1 (s / show-01
            :ARG0 (r2 / record
                  :source (g / government-organization :wiki - :name (n3 / name :op1 "Immigrations" :op2 "Bureau")
                        :mod (c2 / country :wiki "Philippines" :name (n4 / name :op1 "Philippines"))))
            :ARG1 (l / likely-01
                  :ARG1 (s2 / stay-01
                        :ARG1 (p2 / person
                              :ARG2-of (s3 / suspect-01
                                    :ARG1 (t / terrorist)
                                    :mod (p / profile
                                          :ARG1-of (h / high-02))
                                    :quant (a2 / at-least :op1 2)))
                        :location (c3 / country))
                  :degree (m / most)))
      :time (d2 / date-entity :year 2004 :month 4 :day 7))

# ::id PROXY_XIN_ENG_20040407_0026.6 ::date 2013-08-10T12:32:30 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt ABS-CBN News Channel stated that one of the two suspects was identified as Isamudin Raduan Hambali.
# ::save-date Fri Sep 6, 2013 ::file PROXY_XIN_ENG_20040407_0026_6.txt
(s / state-01
      :ARG0 (c / channel :wiki "ABS-CBN_News_and_Current_Affairs"
            :name (n / name :op1 "ABS-CBN" :op2 "News"))
      :ARG1 (i / identify-01
            :ARG1 (p / person :quant 1 :wiki "Riduan_Isamuddin"
                  :name (n2 / name :op1 "Isamudin" :op2 "Raduan" :op3 "Hambali")
                  :ARG2-of (s2 / suspect-01
                        :ARG1-of (i2 / include-91
                              :ARG2 (p2 / person
                                    :ARG2-of (s3 / suspect-01 :quant 2)))))))

# ::id PROXY_XIN_ENG_20040407_0026.7 ::date 2013-08-10T12:37:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Hambali was allegedly the mastermind of the Bali bombings in 2002.
# ::save-date Fri Sep 6, 2013 ::file PROXY_XIN_ENG_20040407_0026_7.txt
(m / mastermind-01
      :ARG0 (p / person :wiki "Riduan_Isamuddin"
            :name (n / name :op1 "Hambali"))
      :ARG1 (b / bomb-01
            :ARG1 (i / island :wiki "Bali"
                  :name (n2 / name :op1 "Bali"))
            :time (d2 / date-entity :year 2002))
      :ARG1-of (a / allege-01))

# ::id PROXY_XIN_ENG_20040407_0026.8 ::date 2013-08-10T12:41:36 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Philippine Immigrations Bureau record showed Hambali was allowed to enter and leave the Philippines in 2001.
# ::save-date Sat Jul 25, 2015 ::file PROXY_XIN_ENG_20040407_0026_8.txt
(s / show-01
      :ARG0 (r / record
            :mod (g / government-organization :wiki - :name (n / name :op1 "Immigrations" :op2 "Bureau")
                  :mod (c / country :wiki "Philippines" :name (n2 / name :op1 "Philippines"))))
      :ARG1 (a / allow-01
            :ARG1 (a2 / and
                  :op1 (e / enter-01
                        :ARG0 (p / person :wiki "Riduan_Isamuddin" :name (n3 / name :op1 "Hambali"))
                        :ARG1 c)
                  :op2 (l / leave-11
                        :ARG0 p
                        :ARG1 c)
                  :time (d2 / date-entity :year 2001))))

# ::id PROXY_XIN_ENG_20040407_0026.9 ::date 2013-08-10T12:52:25 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Hambali was blacklisted as the most wanted terrorist in Asia.
# ::save-date Sat Aug 10, 2013 ::file PROXY_XIN_ENG_20040407_0026_9.txt
(b / blacklist-01
      :ARG1 (p / person :wiki "Riduan_Isamuddin"
            :name (n / name :op1 "Hambali"))
      :prep-as (t / terrorist
            :ARG1-of (w / want-01
                  :ARG4 (c / continent :wiki "Asia"
                        :name (n2 / name :op1 "Asia"))
                  :degree (m / most))))

# ::id PROXY_XIN_ENG_20040407_0026.10 ::date 2013-08-10T12:56:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Hambali was arrested in Thailand in February 2004 and in 2007.
# ::save-date Sat Aug 10, 2013 ::file PROXY_XIN_ENG_20040407_0026_10.txt
(a / arrest-01
      :ARG1 (p / person :wiki "Riduan_Isamuddin"
            :name (n / name :op1 "Hambali"))
      :location (c / country :wiki "Thailand"
            :name (n2 / name :op1 "Thailand"))
      :time (a2 / and
            :op1 (d3 / date-entity :year 2004 :month 2)
            :op2 (d4 / date-entity :year 2007)))

# ::id PROXY_XIN_ENG_20040407_0026.11 ::date 2013-08-10T13:00:43 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Immigrations Bureau stated that they only recently received intelligence reports on Hambali's record in the country.
# ::save-date Thu Jan 23, 2014 ::file PROXY_XIN_ENG_20040407_0026_11.txt
(s / state-01
      :ARG0 (g / government-organization :wiki -
            :name (n / name :op1 "Immigrations" :op2 "Bureau"))
      :ARG1 (r / receive-01
            :ARG0 g
            :ARG1 (r2 / report-01
                  :ARG0 (i / intelligence)
                  :ARG1 (r3 / record-01
                        :ARG0 (p / person :wiki "Riduan_Isamuddin"
                              :name (n2 / name :op1 "Hambali"))
                        :location (c / country))
                  :ARG2 g)
            :time (r4 / recent
                  :mod (o2 / only))))

# ::id PROXY_XIN_ENG_20040407_0026.12 ::date 2013-08-10T13:05:35 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt According to the records Osama bin Laden's brother Sheik Mohammed Khalid has been able to travel in and out of the country a number of times.
# ::save-date Thu May 21, 2015 ::file PROXY_XIN_ENG_20040407_0026_12.txt
(s / say-01
      :ARG0 (t3 / thing
            :ARG1-of (r / record-01))
      :ARG1 (p / possible-01
            :ARG1 (a2 / and
                  :op1 (t / travel-01
                        :ARG0 (p2 / person :wiki "Khalid_Sheikh_Mohammed" :name (n / name :op1 "Sheik" :op2 "Mohammed" :op3 "Khalid")
                              :ARG0-of (h / have-rel-role-91
                                    :ARG1 (p3 / person :wiki "Osama_bin_Laden" :name (n2 / name :op1 "Osama" :op2 "bin" :op3 "Laden"))
                                    :ARG2 (b / brother)))
                        :ARG1 (c / country))
                  :op2 (t2 / travel-01
                        :ARG0 p2
                        :ARG2 c)
                  :frequency (n3 / number))))

# ::id PROXY_XIN_ENG_20040407_0026.13 ::date 2013-08-10T13:15:23 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Sheik Mohammed Khalid is allegedly funding terrorist networks in the Philippines.
# ::save-date Fri Sep 6, 2013 ::file PROXY_XIN_ENG_20040407_0026_13.txt
(f / fund-01
      :ARG0 (p / person :wiki "Khalid_Sheikh_Mohammed"
            :name (n / name :op1 "Sheik" :op2 "Mohammed" :op3 "Khalid"))
      :ARG1 (n2 / network
            :mod (t / terrorist)
            :location (c / country :wiki "Philippines"
                  :name (n3 / name :op1 "Philippines")))
      :ARG1-of (a / allege-01))

# ::id PROXY_XIN_ENG_20040407_0026.14 ::date 2013-08-10T13:19:26 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The military and police have been placed on high alert for the holy week starting April 5, 2004.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20040407_0026_14.txt
(p2 / place-01
      :ARG1 (a / alert-01
            :ARG1 (a2 / and
                  :op1 (m / military)
                  :op2 (p / police))
            :time (w / week
                  :ARG1-of (s / start-01
                        :time (d2 / date-entity :year 2004 :month 4 :day 5))
                  :mod (h2 / holy))
            :ARG1-of (h / high-02)))

# ::id PROXY_XIN_ENG_20040407_0026.15 ::date 2013-08-10T13:49:59 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt 6 Abu Sayyaf suspects were captured last week in separate raids in Metro Manila.
# ::save-date Fri Jul 24, 2015 ::file PROXY_XIN_ENG_20040407_0026_15.txt
(c / capture-01
      :ARG1 (s / suspect :quant 6
            :mod (c3 / criminal-organization :wiki "Abu_Sayyaf" :name (n / name :op1 "Abu" :op2 "Sayyaf")))
      :time (w / week
            :mod (l / last))
      :time (r / raid-01
            :ARG1 s
            :ARG1-of (s2 / separate-02))
      :location (c2 / country-region :wiki "Metro_Manila" :name (n2 / name :op1 "Metro" :op2 "Manila")))

# ::id PROXY_XIN_ENG_20040407_0026.16 ::date 2013-08-10T13:55:05 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The suspects' plot to launch terrorist attacks allegedly as devastating as the Madrid bombings in Spain was foiled.
# ::save-date Sat Jan 17, 2015 ::file PROXY_XIN_ENG_20040407_0026_16.txt
(f / foil-01
      :ARG2 (p / plot-01
            :ARG0 (s / suspect)
            :ARG1 (l / launch-01
                  :ARG0 s
                  :ARG1 (a / attack-01
                        :ARG0 (t / terrorist)
                        :ARG0-of (d / devastate-01
                              :ARG1 (a2 / allege-01)
                              :degree (e / equal)
                              :compared-to (b / bomb-01
                                    :ARG1 (c / city :wiki "Madrid" :name (n / name :op1 "Madrid")
                                          :location (c2 / country :wiki "Spain" :name (n2 / name :op1 "Spain")))))))))

# ::id PROXY_XIN_ENG_20040407_0026.17 ::date 2013-08-10T13:56:38 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt President Gloria Macapagal-Arroyo said in a statement on April 7, 2004 that the government is closely watching foreigners in the country who may have taught the local rebels and terrorists to make bombs or have laundered money from the al-Qaeda terrorist group.
# ::save-date Thu Feb 4, 2016 ::file PROXY_XIN_ENG_20040407_0026_17.txt
(s / say-01
      :ARG0 (p / person :wiki "Gloria_Macapagal-Arroyo" :name (n / name :op1 "Gloria" :op2 "Macapagal-Arroyo")
            :ARG0-of (h / have-org-role-91
                  :ARG2 (p2 / president)))
      :ARG1 (w / watch-01
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01))
            :ARG1 (p5 / person
                  :location (c2 / country)
                  :ARG0-of (t / teach-01
                        :ARG1 (m / make-01
                              :ARG0 a
                              :ARG1 (b / bomb))
                        :ARG2 (a / and
                              :op1 (p4 / person
                                    :ARG0-of (r / rebel-01)
                                    :ARG1-of (l2 / local-02))
                              :op2 (t2 / terrorist))
                        :ARG1-of (p3 / possible-01))
                  :ARG0-of (l / launder-01
                        :ARG1 (m2 / money)
                        :source (c3 / criminal-organization :wiki "Al-Qaeda" :name (n2 / name :op1 "al-Qaeda")
                              :mod (t3 / terrorist)))
                  :mod (f / foreign))
            :ARG1-of (c / close-10))
      :time (s2 / statement)
      :time (d / date-entity :year 2004 :month 4 :day 7))

# ::id PROXY_XIN_ENG_20040407_0026.18 ::date 2013-08-10T13:57:19 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt ABS-CBN news channel is a local television station in Manila.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20040407_0026_18.txt
(s / station
      :mod (t / television
            :ARG1-of (l / local-02))
      :domain (c / channel :wiki "ABS-CBN_Corporation" :name (n2 / name :op1 "ABS-CBN")
            :mod (n / news))
      :location (c2 / city :wiki "Manila" :name (n3 / name :op1 "Manila")))

# ::id PROXY_XIN_ENG_20040429_0189.1 ::date 2013-08-09T02:52:25 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2004-04-29
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20040429_0189_1.txt
(d / date-entity :day 29 :month 4 :year 2004)

# ::id PROXY_XIN_ENG_20040429_0189.2 ::date 2013-08-09T02:59:54 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt China (CN); Germany (DE)
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20040429_0189_2.txt
(a / and
      :op1 (c / country :wiki "China"
            :name (n / name :op1 "China"))
      :op2 (c2 / country :wiki "Germany"
            :name (n2 / name :op1 "Germany")))

# ::id PROXY_XIN_ENG_20040429_0189.3 ::date 2013-08-09T03:02:30 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; Government; technology; politics; economy
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20040429_0189_3.txt
(a / and
      :op1 (i / international)
      :op2 (g / government-organization
            :ARG0-of (g2 / govern-01))
      :op3 (t / technology)
      :op4 (p / politics)
      :op5 (e / economy))

# ::id PROXY_XIN_ENG_20040429_0189.4 ::date 2013-08-09T03:04:34 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Chinese premier discusses plans for broad cooperation with important trade partner Germany ahead of European visit.
# ::save-date Sat Jul 25, 2015 ::file PROXY_XIN_ENG_20040429_0189_4.txt
(d / discuss-01
      :ARG0 (p4 / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "China" :name (n / name :op1 "China"))
                  :ARG2 (p / premier)))
      :ARG1 (p2 / plan-01
            :ARG1 (c2 / cooperate-01
                  :ARG0 (c3 / country :wiki "Germany" :name (n2 / name :op1 "Germany")
                        :mod (p3 / partner-01
                              :mod (t / trade-01)
                              :mod (i / important)))
                  :ARG1-of (b / broad-02)))
      :time (a / ahead
            :op1 (v / visit-01
                  :ARG1 (c4 / continent :wiki "Europe" :name (n3 / name :op1 "Europe")))))

# ::id PROXY_XIN_ENG_20040429_0189.5 ::date 2013-08-09T03:04:59 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Wen states that the main purpose of the Germany visit is to advance trade, economic and technological exchanges.
# ::save-date Wed Jul 1, 2015 ::file PROXY_XIN_ENG_20040429_0189_5.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (p2 / purpose-01
            :ARG0 (v / visit-01
                  :ARG1 (c / country :wiki "Germany" :name (n2 / name :op1 "Germany")))
            :ARG1 (a / advance-01
                  :ARG0 v
                  :ARG1 (a3 / and
                        :op1 (e / exchange-01
                              :mod (t / trade-01))
                        :op2 (e3 / exchange-01
                              :mod (e2 / economy))
                        :op3 (e4 / exchange-01
                              :mod (t2 / technology))))
            :mod (m / main)))

# ::id PROXY_XIN_ENG_20040429_0189.6 ::date 2013-08-09T03:05:31 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt In an interview with Dieter stolte on 29 April 2004 Chinese Premier Wen Jiabao stated that the governments of China and Germany should establish solid cooperation, enhance consultations on major international issues and further strengthen trade and technological exchanges.
# ::save-date Wed Jul 29, 2015 ::file PROXY_XIN_ENG_20040429_0189_6.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen" :op2 "Jiabao")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "China" :name (n2 / name :op1 "China"))
                  :ARG2 (p2 / premier)))
      :ARG1 (r / recommend-01
            :ARG1 (a / and
                  :op1 (e / establish-01
                        :ARG0 (a2 / and
                              :op1 (g / government-organization
                                    :ARG0-of (g2 / govern-01
                                          :ARG1 c))
                              :op2 (g3 / government-organization
                                    :ARG0-of (g4 / govern-01
                                          :ARG1 (c2 / country :wiki "Germany" :name (n4 / name :op1 "Germany")))))
                        :ARG1 (c3 / cooperate-01
                              :ARG1-of (s2 / solid-02)))
                  :op2 (e2 / enhance-01
                        :ARG0 a2
                        :ARG1 (c4 / consult-01
                              :ARG2 (i2 / issue-02
                                    :ARG1 (i3 / international)
                                    :ARG1-of (m / major-02))))
                  :op3 (s3 / strengthen-01
                        :ARG0 a2
                        :ARG1 (e3 / exchange-01
                              :ARG1 (a3 / and
                                    :op1 (t / trade-01)
                                    :op2 (t2 / technology)))
                        :manner (f / further-01))))
      :time (d / date-entity :day 29 :month 4 :year 2004)
      :medium (i / interview-01
            :ARG0 (p3 / person :wiki - :name (n3 / name :op1 "Dieter" :op2 "Stolte"))
            :ARG1 p))

# ::id PROXY_XIN_ENG_20040429_0189.7 ::date 2013-08-09T03:05:44 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen was interviewed before his imminent visit to Europe by the publisher of Die Welt.
# ::save-date Wed Jul 1, 2015 ::file PROXY_XIN_ENG_20040429_0189_7.txt
(i / interview-01
      :ARG0 (p / publish-01
            :ARG1 (p3 / publication :wiki "Die_Welt" :name (n2 / name :op1 "Die" :op2 "Welt")))
      :ARG1 (p2 / person :wiki "Wen_Jiabao" :name (n3 / name :op1 "Wen"))
      :time (b / before
            :op1 (v / visit-01
                  :ARG0 p2
                  :ARG1 (c / continent :wiki "Europe" :name (n4 / name :op1 "Europe"))
                  :mod (i2 / imminent))))

# ::id PROXY_XIN_ENG_20040429_0189.8 ::date 2013-08-09T03:16:24 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen is scheduled to visit 5 European nations including Germany starting 2 May 2004.
# ::save-date Thu Sep 19, 2013 ::file PROXY_XIN_ENG_20040429_0189_8.txt
(s / schedule-01
      :ARG0 (p / person :wiki "Wen_Jiabao"
            :name (n / name :op1 "Wen"))
      :ARG1 (v / visit-01
            :ARG0 p
            :ARG1 (n2 / nation :quant 5
                  :mod (c / continent :wiki "Europe"
                        :name (n3 / name :op1 "Europe"))
                  :ARG2-of (i / include-91
                        :ARG1 (c2 / country :wiki "Germany"
                              :name (n4 / name :op1 "Germany")))))
      :ARG1-of (s2 / start-01
            :time (d / date-entity :day 2 :month 5 :year 2004)))

# ::id PROXY_XIN_ENG_20040429_0189.9 ::date 2013-08-09T05:28:03 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that the Chinese people are familiar with Germany particularly due to the profound influence of Karl Marx on China's revolution and economic construction.
# ::save-date Tue Jun 9, 2015 ::file PROXY_XIN_ENG_20040429_0189_9.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (f / familiarize-01
            :ARG1 (p2 / people
                  :mod (c / country :wiki "China" :name (n2 / name :op1 "China")))
            :ARG2 (c2 / country :wiki "Germany" :name (n3 / name :op1 "Germany"))
            :ARG1-of (c3 / cause-01
                  :ARG0 (i / influence-01
                        :ARG0 (p5 / person :wiki "Karl_Marx" :name (n4 / name :op1 "Karl" :op2 "Marx"))
                        :ARG1 (a / and
                              :op1 (r / revolution-03
                                    :ARG0 c)
                              :op2 (c4 / construct-01
                                    :ARG0 c
                                    :ARG1 (e / economy)))
                        :mod (p4 / profound))
                  :mod (p3 / particular))))

# ::id PROXY_XIN_ENG_20040429_0189.10 ::date 2013-08-09T05:37:58 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that many world-renowned thinkers, writers, philosophers and artists are German.
# ::save-date Mon May 12, 2014 ::file PROXY_XIN_ENG_20040429_0189_10.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (c / country :wiki "Germany" :name (n2 / name :op1 "Germany")
            :domain (a / and
                  :op1 (p4 / person
                        :mod (r / renowned
                              :location (w / world))
                        :quant (m / many)
                        :ARG0-of (t / think-01))
                  :op2 (p3 / person
                        :ARG0-of (w2 / write-01))
                  :op3 (p2 / philosopher)
                  :op4 (a2 / artist))))

# ::id PROXY_XIN_ENG_20040429_0189.11 ::date 2013-08-09T05:44:05 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that forerunner of German classic philosophy Gottfried leibnitz called China's Confucian thought an influence on the Enlightenment movement in 18th century Germany.
# ::save-date Sun Jun 21, 2015 ::file PROXY_XIN_ENG_20040429_0189_11.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (c / call-01
            :ARG0 (f / forerun-00
                  :ARG0 (p2 / person :wiki "Gottfried_Wilhelm_Leibniz" :name (n2 / name :op1 "Gottfried" :op2 "Leibnitz"))
                  :ARG1 (p3 / philosophy
                        :mod (c2 / classic)
                        :mod (c3 / country :wiki "Germany" :name (n3 / name :op1 "Germany"))))
            :ARG1 (t / think-01
                  :mod (c4 / confucian)
                  :mod (c5 / country :wiki "China" :name (n4 / name :op1 "China")))
            :ARG2 (i / influence-01
                  :ARG0 t
                  :ARG1 (m / movement-07
                        :ARG1 (e / enlighten-01))
                  :location c3
                  :time (d / date-entity :century 18))))

# ::id PROXY_XIN_ENG_20040429_0189.12 ::date 2013-08-09T06:05:30 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that the purpose of his visit to Germany is to advance trade, economic and technological exchanges.
# ::save-date Wed Feb 10, 2016 ::file PROXY_XIN_ENG_20040429_0189_12.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (v / visit-01
            :ARG0 p
            :ARG1 (c / country :wiki "Germany" :name (n2 / name :op1 "Germany"))
            :purpose (a / advance-01
                        :ARG0 v
                        :ARG1 (a3 / and
                              :op1 (e / exchange-01
                                    :mod (t / trade-01))
                              :op2 (e3 / exchange-01
                                    :mod (e2 / economy))
                              :op3 (e4 / exchange-01
                                    :mod (t2 / technology))))))

# ::id PROXY_XIN_ENG_20040429_0189.13 ::date 2013-08-09T06:10:19 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The governments of China and Germany are expected to further increase cooperation in this regard.
# ::save-date Mon Aug 19, 2013 ::file PROXY_XIN_ENG_20040429_0189_13.txt
(e / expect-01
      :ARG1 (i / increase-01
            :ARG0 (a / and
                  :op1 (g / government-organization
                        :ARG0-of (g2 / govern-01
                              :ARG1 (c / country :wiki "China"
                                    :name (n / name :op1 "China"))))
                  :op2 (g3 / government-organization
                        :ARG0-of (g4 / govern-01
                              :ARG1 (c2 / country :wiki "Germany"
                                    :name (n2 / name :op1 "Germany")))))
            :ARG1 (c3 / cooperate-01
                  :ARG2 (r / regard
                        :mod (t / this)))
            :manner (f / further-01)))

# ::id PROXY_XIN_ENG_20040429_0189.14 ::date 2013-08-09T06:37:18 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen spoke of his brief visit to Frankfurt during a tour of Nordic nations in 1988 and stated that the friendship between China and Germany is sincere, active and fruitful.
# ::save-date Mon Jul 20, 2015 ::file PROXY_XIN_ENG_20040429_0189_14.txt
(a / and
      :op1 (s / speak-01
            :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
            :ARG1 (v / visit-01
                  :ARG0 p
                  :ARG1 (c / city :wiki "Frankfurt" :name (n2 / name :op1 "Frankfurt"))
                  :mod (b / brief)
                  :time (t / tour-01
                        :ARG0 p
                        :ARG1 (n3 / nation
                              :location (w / world-region :wiki "Nordic_countries" :name (n4 / name :op1 "North")))
                        :time (d / date-entity :year 1988))))
      :op2 (s2 / state-01
            :ARG0 p
            :ARG1 (a4 / and
                  :op1 (a2 / and
                        :op1 (s3 / sincere)
                        :op2 (f / fruitful)
                        :domain (f2 / friendship
                              :mod (b2 / between
                                    :op1 (c2 / country :wiki "China" :name (n5 / name :op1 "China"))
                                    :op2 (c3 / country :wiki "Germany" :name (n6 / name :op1 "Germany")))))
                  :op2 (a3 / activity-06
                        :ARG0 f2))))

# ::id PROXY_XIN_ENG_20040429_0189.15 ::date 2013-08-09T06:53:46 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen pledged to establish a development goal for Sino-German relations stating that mutual trust constitutes the foundation of bilateral relations.
# ::save-date Wed May 6, 2015 ::file PROXY_XIN_ENG_20040429_0189_15.txt
(a / and
      :op1 (p / pledge-01
            :ARG0 (p2 / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
            :ARG2 (e / establish-01
                  :ARG0 p2
                  :ARG1 (g / goal
                        :topic (d / develop-02)
                        :beneficiary (r / relation-03
                              :ARG0 (c / country :wiki "China" :name (n2 / name :op1 "China"))
                              :ARG2 (c2 / country :wiki "Germany" :name (n3 / name :op1 "Germany"))))))
      :op2 (s / state-01
            :ARG0 p2
            :ARG1 (c3 / constitute-01
                  :ARG0 (t / trust-01
                        :mod (m / mutual))
                  :ARG1 (f / found-01
                        :ARG1 (r2 / relation-03
                              :ARG0 c
                              :ARG1 (b / bilateral)
                              :ARG2 c2)))))

# ::id PROXY_XIN_ENG_20040429_0189.16 ::date 2013-08-09T07:03:00 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that trade between China and Germany has amounted to 41.8 billion U.S. dollars totaling one-third of China-Europe trade volume.
# ::save-date Thu Sep 19, 2013 ::file PROXY_XIN_ENG_20040429_0189_16.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao"
            :name (n / name :op1 "Wen"))
      :ARG1 (a / and
            :op1 (a2 / amount-01
                  :ARG1 (t / trade-01
                        :ARG0 (c / country :wiki "China"
                              :name (n2 / name :op1 "China"))
                        :ARG2 (c2 / country :wiki "Germany"
                              :name (n3 / name :op1 "Germany")))
                  :ARG2 (m / monetary-quantity :quant 41800000000
                        :unit (d / dollar
                              :mod (c3 / country :wiki "United_States"
                                    :name (n4 / name :op1 "U.S.")))))
            :op2 (t2 / total-01
                  :ARG1 t
                  :ARG2 (v2 / volume
                        :ARG1-of (i / include-91 :ARG3 "1/3"
                              :ARG2 (v / volume
                                    :quant-of (t3 / trade-01
                                          :ARG0 c
                                          :ARG2 (c4 / continent :wiki "Europe"
                                                :name (n5 / name :op1 "Europe")))))))))

# ::id PROXY_XIN_ENG_20040429_0189.17 ::date 2013-08-10T08:57:08 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that both China-German and China-Europe trade are expected to double by 2010.
# ::save-date Sat Aug 10, 2013 ::file PROXY_XIN_ENG_20040429_0189_17.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao"
            :name (n / name :op1 "Wen"))
      :ARG1 (e / expect-01
            :ARG1 (d / double-01
                  :ARG1 (t / trade-01
                        :ARG0 (a / and
                              :op1 (c / country :wiki "China"
                                    :name (n2 / name :op1 "China"))
                              :op2 (c2 / country :wiki "Germany"
                                    :name (n3 / name :op1 "Germany")))
                        :ARG2 (a2 / and
                              :op1 c
                              :op2 (c3 / continent :wiki "Europe"
                                    :name (n4 / name :op1 "Europe"))))
                  :time (d2 / date-entity :year 2010))))

# ::id PROXY_XIN_ENG_20040429_0189.18 ::date 2013-08-10T09:04:33 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that the governments of China and Germany plan close cooperation in high-tech research and development and among medium and small-sized enterprises.
# ::save-date Mon Nov 9, 2015 ::file PROXY_XIN_ENG_20040429_0189_18.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (p2 / plan-01
            :ARG0 (a / and
                  :op1 (g / government-organization
                        :ARG0-of (g2 / govern-01
                              :ARG1 (c / country :wiki "China" :name (n2 / name :op1 "China"))))
                  :op2 (g3 / government-organization
                        :ARG0-of (g4 / govern-01
                              :ARG1 (c2 / country :wiki "Germany" :name (n3 / name :op1 "Germany")))))
            :ARG1 (c3 / cooperate-01
                  :ARG0 g
                  :ARG1 g3
                  :ARG2 (a2 / and
                        :op1 (a3 / and
                              :op1 (r / research-01
                                    :ARG1 (t / tech
                                          :ARG1-of (h / high-02)))
                              :op2 (d / develop-02
                                    :ARG1 t))
                        :op2 (a4 / and
                              :op1 (e / enterprise
                                    :ARG1-of (s2 / size-01
                                          :ARG2 (m / medium)))
                              :op2 (e2 / enterprise
                                    :ARG1-of (s4 / size-01
                                          :ARG2 (s3 / small)))))
                  :ARG1-of (c4 / close-10))))

# ::id PROXY_XIN_ENG_20040429_0189.19 ::date 2013-08-10T09:17:54 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that it is important to create channels for settling trade disputes between the 2 countries and that China and Germany should address each other's concerns.
# ::save-date Mon Nov 2, 2015 ::file PROXY_XIN_ENG_20040429_0189_19.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (a / and
            :op1 (i / important
                  :domain (c / create-01
                        :ARG1 (c2 / channel)
                        :purpose (s2 / settle-02
                              :ARG1 (d / dispute-01
                                    :ARG0 c4
                                    :ARG1 c5
                                    :mod (t / trade-01)))))
            :op2 (r / recommend-01
                  :ARG1 (a2 / address-02
                        :ARG0 (a3 / and
                              :op1 (c4 / country :wiki "China" :name (n2 / name :op1 "China"))
                              :op2 (c5 / country :wiki "Germany" :name (n3 / name :op1 "Germany")))
                        :ARG1 (c6 / concern-02
                              :ARG0 (a4 / and
                                    :op1 c4
                                    :op2 c5))))))

# ::id PROXY_XIN_ENG_20040429_0189.20 ::date 2013-08-10T09:27:36 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt China considers Germany the most important trade partner of Europe.
# ::save-date Tue Sep 17, 2013 ::file PROXY_XIN_ENG_20040429_0189_20.txt
(c / consider-01
      :ARG0 (c2 / country :wiki "China"
            :name (n / name :op1 "China"))
      :ARG1 (p / partner-01
            :ARG1 (c4 / country :wiki "Germany"
                  :name (n3 / name :op1 "Germany"))
            :mod (i / important
                  :degree (m / most))
            :mod (t / trade-01)
            :location (c3 / continent :wiki "Europe"
                  :name (n2 / name :op1 "Europe"))))

# ::id PROXY_XIN_ENG_20040429_0189.21 ::date 2013-08-10T09:32:08 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt To support this statement Wen cited that 600 of the 7000 Chinese enterprises that invest internationally are in Germany.
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20040429_0189_21.txt
(c / cite-01
      :ARG0 (p / person :wiki "Wen_Jiabao"
            :name (n / name :op1 "Wen"))
      :purpose (s / support-01
            :ARG0 p
            :ARG1 (s2 / state-01
                  :mod (t / this)))
      :location (c2 / country :wiki "Germany"
            :name (n2 / name :op1 "Germany")
            :domain (e / enterprise :quant 600
                  :ARG1-of (i / include-91
                        :ARG2 (e2 / enterprise :quant 7000
                              :mod (c3 / country :wiki "China"
                                    :name (n3 / name :op1 "China"))
                              :ARG0-of (i2 / invest-01
                                    :manner (i3 / international)))))))

# ::id PROXY_XIN_ENG_20040429_0189.22 ::date 2013-08-10T09:34:07 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that the Government of China will support enterprises which invest in Germany with loans, insurance, foreign exchange, finance and investment.
# ::save-date Tue Apr 15, 2014 ::file PROXY_XIN_ENG_20040429_0189_22.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (s2 / support-01
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 (c / country :wiki "China" :name (n2 / name :op1 "China"))))
            :ARG1 (e / enterprise
                  :ARG0-of (i / invest-01
                        :ARG2 (c2 / country :wiki "Germany" :name (n3 / name :op1 "Germany"))))
            :manner (a / and
                  :op1 (l / loan-01)
                  :op2 (i2 / insure-01)
                  :op3 (e2 / exchange-01
                        :mod (f / foreign))
                  :op4 (f2 / finance-01)
                  :op5 (i3 / invest-01))))

# ::id PROXY_XIN_ENG_20040429_0189.23 ::date 2013-08-10T09:39:46 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Chinese investment in Germany is much less than German investment in China since China has only recently started investing in this respect.
# ::save-date Tue Nov 3, 2015 ::file PROXY_XIN_ENG_20040429_0189_23.txt
(i2 / invest-01
      :ARG0 c2
      :ARG2 c
      :mod (l / less
            :degree (m / much)
            :ARG1-of (c3 / cause-01
                  :ARG0 (s / start-01
                        :ARG0 c2
                        :ARG1 (i3 / invest-01
                              :ARG2 c)
                        :mod (o / only)
                        :time (r / recent))))
      :compared-to (i / invest-01
            :ARG0 (c / country :wiki "Germany" :name (n / name :op1 "Germany"))
            :ARG2 (c2 / country :wiki "China" :name (n2 / name :op1 "China"))))

# ::id PROXY_XIN_ENG_20040429_0189.24 ::date 2013-08-10T09:40:31 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that German investment projects in China have exceeded 3500 with total investment near 10 billion U.S. dollars.
# ::save-date Thu Sep 5, 2013 ::file PROXY_XIN_ENG_20040429_0189_24.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao"
            :name (n / name :op1 "Wen"))
      :ARG1 (a / and
            :op1 (e / exceed-01 :ARG2 3500
                  :ARG0 (p2 / project
                        :mod (i / invest-01
                              :ARG0 (c / country :wiki "Germany"
                                    :name (n2 / name :op1 "Germany"))
                              :location (c2 / country :wiki "China"
                                    :name (n3 / name :op1 "China")))))
            :op2 (n4 / near-01
                  :ARG1 (i2 / invest-01
                        :ARG1-of (t / total-01))
                  :ARG2 (m / monetary-quantity :quant 10000000000
                        :unit (d / dollar
                              :mod (c3 / country :wiki "United_States"
                                    :name (n5 / name :op1 "U.S.")))))))

# ::id PROXY_XIN_ENG_20040429_0189.25 ::date 2013-08-10T09:40:49 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Some German firms such as Volkswagen, Siemens and Daimler-Chrysler have a reputation for high quality and efficiency.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20040429_0189_25.txt
(r2 / repute-01
      :ARG1 (f / firm
            :mod (c / country :wiki "Germany" :name (n / name :op1 "Germany"))
            :mod (s / some)
            :example (a / and
                  :op1 (c2 / company :wiki "Volkswagen" :name (n2 / name :op1 "Volkswagen"))
                  :op2 (c3 / company :wiki "Siemens" :name (n3 / name :op1 "Siemens"))
                  :op3 (c4 / company :wiki "Daimler_AG" :name (n4 / name :op1 "Daimler-Chrysler"))))
      :ARG2 (a2 / and
            :op1 (q / quality
                  :ARG1-of (h / high-02))
            :op2 (e / efficient-01
                  :ARG1 f)))

# ::id PROXY_XIN_ENG_20040429_0189.26 ::date 2013-08-10T09:50:22 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that Chinese enterprises can make progress and learn modern management by cooperating with German partners.
# ::save-date Fri Jul 24, 2015 ::file PROXY_XIN_ENG_20040429_0189_26.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (p2 / possible-01
            :ARG1 (a / and
                  :op1 (p3 / progress-01
                        :ARG1 (e / enterprise
                              :mod (c / country :wiki "China" :name (n2 / name :op1 "China"))))
                  :op2 (l / learn-01
                        :ARG0 e
                        :ARG1 (m / manage-01
                              :ARG1-of (m2 / modern-02))
                        :manner (c2 / cooperate-01
                              :ARG0 e
                              :ARG1 (p4 / partner-01
                                    :mod (c3 / country :wiki "Germany" :name (n3 / name :op1 "Germany"))))))))

# ::id PROXY_XIN_ENG_20040429_0189.27 ::date 2013-08-10T11:44:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that Germany is China's closest European partner in technology transfer.
# ::save-date Mon Nov 9, 2015 ::file PROXY_XIN_ENG_20040429_0189_27.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (p2 / partner-01
            :ARG0 (c4 / country :wiki "Germany" :name (n4 / name :op1 "Germany"))
            :ARG1 (c3 / country :wiki "China" :name (n3 / name :op1 "China"))
            :location (c / continent :wiki "Europe" :name (n2 / name :op1 "Europe"))
            :ARG1-of (c2 / close-13
                  :degree (m / most))
            :mod (t / transfer-01
                  :topic (t2 / technology))))

# ::id PROXY_XIN_ENG_20040429_0189.28 ::date 2013-08-10T11:49:21 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that China considers Sino-EU relations a crucial part of China's diplomatic strategy and that China and Europe developed a comprehensive strategic partnership in 2003.
# ::save-date Wed May 6, 2015 ::file PROXY_XIN_ENG_20040429_0189_28.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (a / and
            :op1 (c5 / consider-02
                  :ARG0 (c2 / country :wiki "China" :name (n2 / name :op1 "China"))
                  :ARG1 (r / relation-03
                        :ARG0 c2
                        :ARG2 (o / organization :wiki "European_Union" :name (n3 / name :op1 "EU")))
                  :ARG2 (p2 / part
                        :mod (c / crucial)
                        :poss (s3 / strategy
                              :mod (d / diplomacy)
                              :poss c2)))
            :op2 (d2 / develop-02
                  :ARG0 (a2 / and
                        :op1 c2
                        :op2 (c3 / continent :wiki "Europe" :name (n4 / name :op1 "Europe")))
                  :ARG1 (p3 / partnership
                        :mod (s4 / scheme)
                        :mod (c4 / comprehensive))
                  :time (d3 / date-entity :year 2003))))

# ::id PROXY_XIN_ENG_20040429_0189.29 ::date 2013-08-10T11:52:43 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that he was optimistic that the EU would lift the arms embargo on China soon and would give China market economy status.
# ::save-date Thu Sep 5, 2013 ::file PROXY_XIN_ENG_20040429_0189_29.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao"
            :name (n / name :op1 "Wen"))
      :ARG1 (o / optimistic
            :domain p
            :topic (a / and
                  :op1 (l / lift-02
                        :ARG0 (o2 / organization :wiki "European_Union"
                              :name (n2 / name :op1 "EU"))
                        :ARG1 (e / embargo-01
                              :ARG1 (c / country :wiki "China"
                                    :name (n3 / name :op1 "China"))
                              :mod (a2 / arm))
                        :time (s2 / soon))
                  :op2 (g / give-01
                        :ARG0 o2
                        :ARG1 (s3 / status
                              :mod (e2 / economy)
                              :mod (m / market-01))
                        :ARG2 c))))

# ::id PROXY_XIN_ENG_20040429_0189.30 ::date 2013-08-10T11:53:03 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that the arms embargo is an outdated result of the cold war.
# ::save-date Thu Jan 21, 2016 ::file PROXY_XIN_ENG_20040429_0189_30.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao"
            :name (n / name :op1 "Wen"))
      :ARG1 (r / result-01
            :ARG1 (w2 / war :wiki "Cold_War"
                  :name (n2 / name :op1 "Cold" :op2 "War"))
            :ARG2 (e / embargo-01
                  :ARG1 (a / arm))
            :mod (o / outdated)))

# ::id PROXY_XIN_ENG_20040429_0189.31 ::date 2013-08-10T11:57:27 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that China is deeply concerned with the current situation in Iraq and is sympathetic to the Iraqi people.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20040429_0189_31.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (a / and
            :op1 (c / concern-01
                  :ARG0 (s2 / situation
                        :time (c3 / current)
                        :location (c4 / country :wiki "Iraq" :name (n3 / name :op1 "Iraq")))
                  :ARG1 (c2 / country :wiki "China" :name (n2 / name :op1 "China"))
                  :ARG1-of (d / deep-02))
            :op2 (s3 / sympathize-01
                  :ARG0 c2
                  :ARG1 (p2 / people
                        :mod c4))))

# ::id PROXY_XIN_ENG_20040429_0189.32 ::date 2013-08-10T12:05:54 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that China and Europe have similar positions on the issue of Iraq's reconstruction.
# ::save-date Fri Jul 24, 2015 ::file PROXY_XIN_ENG_20040429_0189_32.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (h / have-03
            :ARG0 (a / and
                  :op1 (c / country :wiki "China" :name (n2 / name :op1 "China"))
                  :op2 (c2 / continent :wiki "Europe" :name (n3 / name :op1 "Europe")))
            :ARG1 (p2 / position-02
                  :ARG1 (i / issue-02
                        :ARG0 (r2 / reconstruct-01
                              :ARG1 (c3 / country :wiki "Iraq" :name (n4 / name :op1 "Iraq"))))
                  :ARG1-of (r / resemble-01))))

# ::id PROXY_XIN_ENG_20040429_0189.33 ::date 2013-08-10T12:06:22 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that the United Nations should play a dominant role in the process of Iraq's reconstruction and that every country should participate.
# ::save-date Mon Jul 13, 2015 ::file PROXY_XIN_ENG_20040429_0189_33.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (a / and
            :op1 (r / recommend-01
                  :ARG1 (p2 / play-08
                        :ARG0 (o / organization :wiki "United_Nations" :name (n2 / name :op1 "United" :op2 "Nations"))
                        :ARG1 (p4 / process-02
                              :ARG1 (r2 / reconstruct-01
                                    :ARG1 (c / country :wiki "Iraq" :name (n3 / name :op1 "Iraq"))))
                        :mod (d / dominate-01)))
            :op2 (r3 / recommend-01
                  :ARG1 (p3 / participate-01
                        :ARG0 (c2 / country
                              :mod (e / every))))))

# ::id PROXY_XIN_ENG_20040429_0189.34 ::date 2013-08-10T12:06:33 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that China is willing to participate in Iraq's reconstruction process.
# ::save-date Mon Jul 13, 2015 ::file PROXY_XIN_ENG_20040429_0189_34.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (w / will-02
            :ARG0 (c / country :wiki "China" :name (n2 / name :op1 "China"))
            :ARG1 (p2 / participate-01
                  :ARG0 c
                  :ARG1 (p3 / process-02
                        :ARG1 (r / reconstruct-01
                              :ARG1 (c2 / country :wiki "Iraq" :name (n3 / name :op1 "Iraq")))))))

# ::id PROXY_XIN_ENG_20040429_0189.35 ::date 2013-08-10T12:10:01 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that it is easy to win a war but much more difficult to win peace.
# ::save-date Fri Jul 3, 2015 ::file PROXY_XIN_ENG_20040429_0189_35.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (c / contrast-01
            :ARG1 (e / easy-05
                  :ARG1 (w2 / win-01
                        :ARG2 (w3 / war)))
            :ARG2 (d / difficult
                  :degree (m / more
                        :degree (m2 / much))
                  :domain (w / win-01
                        :ARG1 (p2 / peace))
                  :compared-to w2)))

# ::id PROXY_XIN_ENG_20040429_0189.36 ::date 2013-08-10T12:10:33 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that he is deeply worried about the increasing tension between Palestine and Israel and that the Chinese government hopes the disputes between the 2 countries can be resolved through political negotiation so that the countries can peacefully share land.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20040429_0189_36.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (a / and
            :op1 (w / worry-02
                  :ARG0 p
                  :ARG1 (t / tension
                        :ARG1-of (i / increase-01
                              :ARG0 (b / between
                                    :op1 (c / country :wiki "State_of_Palestine" :name (n2 / name :op1 "Palestine"))
                                    :op2 (c2 / country :wiki "Israel" :name (n3 / name :op1 "Israel")))))
                  :ARG1-of (d / deep-02))
            :op1 (h / hope-01
                  :ARG0 (g / government-organization
                        :ARG0-of (g2 / govern-01
                              :ARG1 (c3 / country :wiki "China" :name (n4 / name :op1 "China"))))
                  :ARG1 (p2 / possible-01
                        :ARG1 (r / resolve-01
                              :ARG1 (d2 / dispute-01
                                    :ARG0 c
                                    :ARG1 c2)
                              :manner (n5 / negotiate-01
                                    :mod (p3 / politics))
                              :purpose (p4 / possible-01
                                    :ARG1 (s2 / share-01
                                          :ARG0 b
                                          :ARG1 (l / land)
                                          :manner (p5 / peace))))))))

# ::id PROXY_XIN_ENG_20040429_0189.37 ::date 2013-08-10T12:10:42 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt With regard to the situation in Palestine and Israel Wen stated that relevant UN resolutions must be implemented.
# ::save-date Mon Nov 2, 2015 ::file PROXY_XIN_ENG_20040429_0189_37.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (o / obligate-01
            :ARG2 (i / implement-01
                  :ARG1 (r / resolution
                        :mod (o2 / organization :wiki "United_Nations" :name (n4 / name :op1 "UN"))
                        :ARG1-of (r2 / relevant-01))))
      :manner (r3 / regard-01
            :ARG0 p
            :ARG1 (s2 / situation
                  :location (a / and
                        :op1 (c / country :wiki "State_of_Palestine" :name (n2 / name :op1 "Palestine"))
                        :op2 (c2 / country :wiki "Israel" :name (n3 / name :op1 "Israel"))))))

# ::id PROXY_XIN_ENG_20040429_0189.38 ::date 2013-08-10T12:10:55 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that the Chinese government supports plans for peace in the Middle East and remains firmly opposed to violent retaliation.
# ::save-date Sun Jul 5, 2015 ::file PROXY_XIN_ENG_20040429_0189_38.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (a / and
            :op1 (s2 / support-01
                  :ARG0 (g / government-organization
                        :ARG0-of (g2 / govern-01
                              :ARG1 (c / country :wiki "China" :name (n2 / name :op1 "China"))))
                  :ARG1 (p2 / plan-01
                        :ARG1 (p3 / peace
                              :location (w / world-region :wiki "Middle_East" :name (n3 / name :op1 "Middle" :op2 "East")))))
            :op2 (r / remain-01
                  :ARG1 g
                  :ARG3 (o / oppose-01
                        :ARG0 g
                        :ARG1 (r2 / retaliate-01
                              :mod (v / violence))
                        :ARG1-of (f / firm-03)))))

# ::id PROXY_XIN_ENG_20040429_0189.39 ::date 2013-08-11T00:39:35 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt When asked to comment on how to temper China's rapidly growing economy and how to realize balanced growth Wen stated that the Chinese economy is very healthy in general with fast growth, increasing corporate profits, improving agricultural production, expanding foreign trade volume and rapidly growing fiscal revenue and individual incomes.
# ::save-date Wed Feb 10, 2016 ::file PROXY_XIN_ENG_20040429_0189_39.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (a5 / and
            :op1 (h / healthy
                  :degree (v / very)
                  :domain (e2 / economy
                        :mod c2)
                  :ARG1-of (g3 / general-02))
            :op2 (g4 / grow-01
                  :ARG1 e2
                  :ARG1-of (f / fast-02))
            :op3 (i / increase-01
                  :ARG1 (p2 / profit-01
                        :ARG0 (c3 / corporate)))
            :op4 (i2 / improve-01
                  :ARG1 (p3 / produce-01
                        :mod (f2 / farming)))
            :op5 (e3 / expand-01
                  :ARG1 (v2 / volume
                        :mod (t2 / trade-01
                              :mod (f3 / foreign))))
            :op6 (g5 / grow-01
                  :ARG1 (a6 / and
                        :op1 (r4 / revenue
                              :mod (f4 / finance))
                        :op2 (i3 / income
                              :mod (i4 / individual)))
                  :manner (r3 / rapid)))
      :time (a / ask-02
            :ARG1 (c / comment-01
                  :ARG0 p
                  :ARG3 (a2 / and
                        :op1 (t / temper-01
                              :ARG1 (e / economy
                                    :mod (g / grow-01
                                          :manner (r / rapid))
                                    :poss (c2 / country :wiki "China" :name (n2 / name :op1 "China")))
                              :manner (a3 / amr-unknown))
                        :op2 (r2 / realize-02
                              :ARG1 (g2 / grow-01
                                    :mod (b / balance-01))
                              :manner (a4 / amr-unknown))))
            :ARG2 p))

# ::id PROXY_XIN_ENG_20040429_0189.40 ::date 2013-08-11T00:40:21 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt In order to restrict the excessive fixed asset construction that caused a rise in capital good prices and strained the supply of coal, electricity, oil and transportation, the Chinese government will increase its macro economic control and employ all necessary administrative methods.
# ::save-date Wed Nov 4, 2015 ::file PROXY_XIN_ENG_20040429_0189_40.txt
(a / and
      :op1 (i / increase-01
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 (c / country :wiki "China" :name (n / name :op1 "China"))))
            :ARG1 (c2 / control-01
                  :ARG0 g
                  :ARG2 (e / economy)
                  :mod (m / macro)))
      :op2 (e2 / employ-02
            :ARG0 g
            :ARG1 (m2 / method
                  :mod (a2 / administrate-01)
                  :mod (n2 / need-01)
                  :mod (a3 / all)))
      :purpose (r / restrict-01
            :ARG0 g
            :ARG1 (c3 / construct-01
                  :ARG1 (a4 / asset
                        :ARG1-of (f / fix-03))
                  :ARG1-of (e3 / excessive-02)
                  :ARG0-of (c4 / cause-01
                        :ARG1 (r2 / rise-01
                              :ARG1 (t2 / thing
                                    :ARG2-of (p / price-01
                                          :ARG1 (g3 / good
                                                :mod (c5 / capital))))))
                  :ARG0-of (s / strain-01
                        :ARG1 (s2 / supply-01
                              :ARG1 (a6 / and
                                    :op1 (c6 / coal)
                                    :op2 (e4 / electricity)
                                    :op3 (o / oil)
                                    :op4 (t / transport-01)))))))

# ::id PROXY_XIN_ENG_20040429_0189.41 ::date 2013-08-11T00:40:31 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Wen stated that the Chinese government will control the loan and land supply and will advance reform in the structural and systematic causes of current economic problems.
# ::save-date Wed Apr 30, 2014 ::file PROXY_XIN_ENG_20040429_0189_41.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (a / and
            :op1 (c / control-01
                  :ARG0 (g / government-organization
                        :ARG0-of (g2 / govern-01
                              :ARG1 (c2 / country :wiki "China" :name (n2 / name :op1 "China"))))
                  :ARG1 (a2 / and
                        :op1 (l / loan-01)
                        :op2 (s2 / supply-01
                              :ARG1 (l2 / land))))
            :op2 (a4 / advance-01
                  :ARG0 g
                  :ARG1 (r / reform-01
                        :ARG1 (c3 / cause-01
                              :ARG1 (p2 / problem
                                    :time (c4 / current)
                                    :topic (e / economy))
                              :mod (s3 / structure)
                              :mod (s4 / systematic))))))

# ::id PROXY_XIN_ENG_20040429_0189.42 ::date 2013-08-11T00:48:10 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt With regard to the issue of social balance Wen stated that China's new leadership has begun to resolve problems of coordination between urban and rural development and between different regions and has focused on balancing economic growth with social progress, domestic construction with external works, and development with respect for nature.
# ::save-date Fri Feb 5, 2016 ::file PROXY_XIN_ENG_20040429_0189_42.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (a / and
            :op1 (b2 / begin-01
                  :ARG0 (l / lead-01
                        :ARG1 (c / country :wiki "China" :name (n3 / name :op1 "China"))
                        :ARG1-of (n2 / new-01))
                  :ARG1 (r / resolve-01
                        :ARG0 l
                        :ARG1 (p2 / problem
                              :topic (c2 / coordinate-01
                                    :ARG1 (b5 / between
                                          :op1 (d / develop-02
                                                :mod (b4 / between
                                                      :op1 (c3 / city)
                                                      :op2 (c4 / country)))
                                          :op2 (r2 / region
                                                :ARG1-of (d4 / differ-02)))))))
            :op2 (f / focus-01
                  :ARG0 l
                  :ARG1 (b3 / balance-01
                        :ARG1 (a4 / and
                              :op1 (a5 / and
                                    :op1 (g / grow-01
                                          :ARG1 (e / economy))
                                    :op2 (p3 / progress-01
                                          :ARG1 (s2 / society)))
                              :op2 (a6 / and
                                    :op1 (c5 / construct-01
                                          :mod (d2 / domestic))
                                    :op2 (w / work-01
                                          :mod (e2 / external)))
                              :op3 (a7 / and
                                    :op1 (d3 / develop-02)
                                    :op2 (r3 / respect-01
                                          :ARG1 (n4 / nature)))))))
      :manner (r4 / regard-01
            :ARG0 p
            :ARG1 (i / issue-02
                  :ARG0 (b / balance-01
                        :mod (s3 / society)))))

# ::id PROXY_XIN_ENG_20040429_0189.43 ::date 2013-08-11T00:48:22 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt When asked to comment on German Federal Chancellor Gerhard Schroeder's promise to support sale of nuclear fuel from Hanau to China Wen stated that cooperation between China and Germany in this field is exclusively for peaceful utilization of nuclear energy with equality and mutual benefits.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20040429_0189_43.txt
(s / state-01
      :ARG0 (p / person :wiki "Wen_Jiabao" :name (n / name :op1 "Wen"))
      :ARG1 (c6 / cooperate-01
            :ARG0 c5
            :ARG1 c2
            :topic (f3 / field
                  :mod (t / this))
            :purpose (u / utilize-01
                  :ARG1 (e2 / energy
                        :mod (n7 / nucleus))
                  :mod (p3 / peace)
                  :manner (e / exclusive-02)
                  :prep-with (a2 / and
                        :op1 (e3 / equality)
                        :op2 (b / benefit-01
                              :mod (m / mutual)))))
      :time (a / ask-02
            :ARG1 (c / comment-01
                  :ARG0 p
                  :ARG3 (p2 / promise-01
                        :ARG0 (p4 / person :wiki "Gerhard_Schröder" :name (n2 / name :op1 "Gerhard" :op2 "Schroeder")
                              :ARG0-of (h / have-org-role-91
                                    :ARG1 (c2 / country :wiki "Germany" :name (n3 / name :op1 "Germany"))
                                    :ARG2 (c3 / chancellor
                                          :mod (f / federal))))
                        :ARG2 (s2 / support-01
                              :ARG0 p4
                              :ARG1 (s3 / sell-01
                                    :ARG1 (f2 / fuel
                                          :mod (n4 / nucleus))
                                    :source (c4 / city :wiki "Hanau" :name (n5 / name :op1 "Hanau"))
                                    :destination (c5 / country :wiki "China" :name (n6 / name :op1 "China"))))))
            :ARG2 p))

# ::id PROXY_XIN_ENG_20040922_0123.1 ::date 2013-08-09T06:39:16 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2004-09-22
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20040922_0123_1.txt
(d / date-entity :year 2004 :month 9 :day 22)

# ::id PROXY_XIN_ENG_20040922_0123.2 ::date 2013-08-09T07:03:58 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt China (CN); Kyrgyzstan (KG)
# ::save-date Fri Aug 9, 2013 ::file PROXY_XIN_ENG_20040922_0123_2.txt
(a / and
      :op1 (c / country :wiki "China"
            :name (n / name :op1 "China"))
      :op2 (c2 / country :wiki "Kyrgyzstan"
            :name (n2 / name :op1 "Kyrgyzstan")))

# ::id PROXY_XIN_ENG_20040922_0123.3 ::date 2013-08-09T07:06:46 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; Government; crime; dissent; terrorism
# ::save-date Thu Jun 25, 2015 ::file PROXY_XIN_ENG_20040922_0123_3.txt
(a / and
      :op1 (i / international)
      :op2 (g / government-organization
            :ARG0-of (g2 / govern-01))
      :op3 (c / crime-02)
      :op4 (d / dissent-01)
      :op5 (t / terrorism))

# ::id PROXY_XIN_ENG_20040922_0123.4 ::date 2013-08-09T07:08:30 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt China and Kyrgyzstan pledge to make joint efforts to crack down on terrorism and other threats to regional and global security.
# ::save-date Fri Nov 28, 2014 ::file PROXY_XIN_ENG_20040922_0123_4.txt
(p / pledge-01
      :ARG0 (a / and
            :op1 (c / country :wiki "China" :name (n / name :op1 "China"))
            :op2 (c2 / country :wiki "Kyrgyzstan" :name (n2 / name :op1 "Kyrgyzstan")))
      :ARG2 (t / try-01
            :ARG0 a
            :ARG1 (c3 / crack-down-06
                  :ARG0 a
                  :ARG1 (a2 / and
                        :op1 (t2 / terrorism)
                        :op2 (t3 / thing
                              :mod (o / other)
                              :ARG1-of (t4 / threaten-01
                                    :ARG2 (a4 / and
                                          :op1 (s / security
                                                :mod (r / region))
                                          :op2 (s2 / security
                                                :mod (g / globe)))))))
            :manner (j / joint)))

# ::id PROXY_XIN_ENG_20040922_0123.5 ::date 2013-08-09T07:19:56 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt China and Kyrgyzstan agreed in a joint communique that terrorism, separatism and extremism still pose major threats to regional security and stability.
# ::save-date Thu Jul 30, 2015 ::file PROXY_XIN_ENG_20040922_0123_5.txt
(a / agree-01
      :ARG0 (a2 / and
            :op1 (c / country :wiki "China" :name (n / name :op1 "China"))
            :op2 (c2 / country :wiki "Kyrgyzstan" :name (n2 / name :op1 "Kyrgyzstan")))
      :ARG1 (t / threaten-01
            :ARG0 (a3 / and
                  :op1 (t2 / terrorism)
                  :op2 (s / separatism)
                  :op3 (e / extremism))
            :ARG2 (a4 / and
                  :op1 (s3 / security
                        :mod (r / region))
                  :op2 (s4 / stability
                        :mod r))
            :time (s2 / still)
            :ARG1-of (m / major-02))
      :medium (c3 / communique
            :mod (j / joint)))

# ::id PROXY_XIN_ENG_20040922_0123.6 ::date 2013-08-09T07:38:25 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The communique was signed by visiting Chinese Premier Wen Jiabao and his Kyrgyz counterpart Nikolai Tanayev on 040922.
# ::save-date Sat Jan 25, 2014 ::file PROXY_XIN_ENG_20040922_0123_6.txt
(s / sign-01
      :ARG0 (a / and
            :op1 (p / person :wiki "Wen_Jiabao"
                  :name (n / name :op1 "Wen" :op2 "Jiabao")
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c2 / country :wiki "China"
                              :name (n3 / name :op1 "China"))
                        :ARG2 (p3 / premier))
                  :ARG0-of (v / visit-01))
            :op2 (p2 / person :wiki "Nikolai_Tanayev"
                  :name (n2 / name :op1 "Nikolai" :op2 "Tanayev")
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (c3 / country :wiki "Kyrgyzstan"
                              :name (n4 / name :op1 "Kyrgyzstan"))
                        :ARG2 (p4 / premier))))
      :ARG1 (c / communique)
      :time (d / date-entity :year 2004 :month 9 :day 22))

# ::id PROXY_XIN_ENG_20040922_0123.7 ::date 2013-08-09T08:11:03 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The communique said China and Kyrgyzstan will strengthen coordination and cooperation among the relevant authorities in accordance with the Shanghai Convention on Combating Terrorism, separatism and extremism and the China-Kyrgyzstan Agreement on cooperation in combating terrorism, separatism and extremism.
# ::save-date Mon Nov 2, 2015 ::file PROXY_XIN_ENG_20040922_0123_7.txt
(s / say-01
      :ARG0 (c / communique)
      :ARG1 (s2 / strengthen-01
            :ARG0 (a / and
                  :op1 (c2 / country :wiki "China" :name (n / name :op1 "China"))
                  :op2 (c3 / country :wiki "Kyrgyzstan" :name (n2 / name :op1 "Kyrgyzstan")))
            :ARG1 (a2 / and
                  :op1 (c4 / coordinate-01
                        :ARG0 a3)
                  :op2 (c5 / cooperate-01
                        :ARG0 (a3 / authority
                              :ARG1-of (r / relevant-01))))
            :ARG1-of (a6 / accord-02
                  :ARG2 (a4 / and
                        :op1 (t / treaty :wiki - :name (n3 / name :op1 "Shanghai" :op2 "Convention" :op3 "on" :op4 "Combating" :op5 "Terrorism," :op6 "Separatism" :op7 "and" :op8 "Extremism"))
                        :op2 (t2 / treaty :wiki - :name (n4 / name :op1 "China-Kyrgyzstan" :op2 "Agreement")
                              :topic (c6 / cooperate-01
                                    :ARG0 a
                                    :ARG2 (c7 / combat-01
                                          :ARG1 (a5 / and
                                                :op1 (t3 / terrorism)
                                                :op2 (s4 / separatism)
                                                :op3 (e / extremism)))))))))

# ::id PROXY_XIN_ENG_20040922_0123.8 ::date 2013-08-09T08:42:31 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The communique added that China and Kyrgyzstan will continue to adopt strong measures within the framework of the Shanghai Cooperation Organization (SCO) in jointly fighting all forms of terrorism in order to maintain peace and tranquillity in China and Kyrgyzstan and in the region as a whole.
# ::save-date Thu Jul 30, 2015 ::file PROXY_XIN_ENG_20040922_0123_8.txt
(a / add-01
      :ARG0 (c / communique)
      :ARG1 (c2 / continue-01
            :ARG0 (a2 / and
                  :op1 (c3 / country :wiki "China" :name (n / name :op1 "China"))
                  :op2 (c4 / country :wiki "Kyrgyzstan" :name (n2 / name :op1 "Kyrgyzstan")))
            :ARG1 (a3 / adopt-01
                  :ARG0 a2
                  :ARG1 (m / measure-02
                        :ARG0 a2
                        :ARG1 (f2 / fight-01
                              :ARG0 a2
                              :ARG1 (f3 / form
                                    :mod (a4 / all)
                                    :mod (t / terrorism))
                              :ARG2 (m2 / maintain-01
                                    :ARG0 a2
                                    :ARG1 (a5 / and
                                          :op1 (p / peace)
                                          :op2 (t2 / tranquillity))
                                    :ARG2 (a6 / and
                                          :op1 c3
                                          :op2 c4
                                          :op3 (r / region
                                                :mod (w / whole))))
                              :manner (j / joint))
                        :ARG1-of (s / strong-02))
                  :ARG1-of (c5 / conform-01
                        :ARG2 (f / framework
                              :poss (o / organization :wiki "Shanghai_Cooperation_Organisation" :name (n3 / name :op1 "Shanghai" :op2 "Cooperation" :op3 "Organization")))))))

# ::id PROXY_XIN_ENG_20040922_0123.9 ::date 2013-08-10T23:46:02 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt China and Kyrgyzstan agree that the crackdown on the terrorist force of Eastern Turkistan is a major part of the international anti-terrorism campaign.
# ::save-date Thu Jul 30, 2015 ::file PROXY_XIN_ENG_20040922_0123_9.txt
(a / agree-01
      :ARG0 (a2 / and
            :op1 (c / country :wiki "China" :name (n / name :op1 "China"))
            :op2 (c2 / country :wiki "Kyrgyzstan" :name (n2 / name :op1 "Kyrgyzstan")))
      :ARG1 (h / have-part-91
            :ARG1 (c3 / campaign
                  :mod (i / international)
                  :ARG0-of (c4 / counter-01
                        :ARG1 (t / terrorism)))
            :ARG2 (c5 / crack-down-06
                  :ARG1 (f / force
                        :mod (t2 / terrorist)
                        :mod (c6 / country-region :wiki "East_Turkestan" :name (n3 / name :op1 "Eastern" :op2 "Turkistan"))))
            :ARG1-of (m / major-02)))

# ::id PROXY_XIN_ENG_20040922_0123.10 ::date 2013-08-11T00:05:43 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The so-called Eastern Turkistan terrorist group comprises a number of secession-minded terrorist cells.
# ::save-date Fri Jul 24, 2015 ::file PROXY_XIN_ENG_20040922_0123_10.txt
(c / comprise-01
      :ARG1 (g / group
            :mod (t / terrorist)
            :mod (c4 / country-region :wiki "East_Turkestan" :name (n / name :op1 "Eastern" :op2 "Turkistan"))
            :ARG1-of (c3 / call-01
                  :manner (s2 / so)))
      :ARG2 (c2 / cell
            :quant (n2 / number)
            :mod (t2 / terrorist)
            :ARG0-of (m / mind-04
                  :ARG1 (s / secede-01))))

# ::id PROXY_XIN_ENG_20040922_0123.11 ::date 2013-08-11T01:16:21 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The communique said that China and Kyrgyzstan agree to promote consultations and cooperation on issues of common concern within the framework of the United Nations and other international organizations.
# ::save-date Wed Jul 15, 2015 ::file PROXY_XIN_ENG_20040922_0123_11.txt
(s / say-01
      :ARG0 (c / communique)
      :ARG1 (a / agree-01
            :ARG0 (a2 / and
                  :op1 (c2 / country :wiki "China" :name (n / name :op1 "China"))
                  :op2 (c3 / country :wiki "Kyrgyzstan" :name (n2 / name :op1 "Kyrgyzstan")))
            :ARG1 (p / promote-02
                  :ARG0 a2
                  :ARG1 (a3 / and
                        :op1 (c4 / consult-01
                              :ARG2 (i / issue-02
                                    :ARG2-of (c6 / concern-01
                                          :mod (c7 / common))))
                        :op2 (c5 / cooperate-01
                              :ARG2 i))
                  :ARG1-of (c8 / conform-01
                        :ARG2 (f / framework
                              :poss (a4 / and
                                    :op1 (o3 / organization :wiki "United_Nations" :name (n3 / name :op1 "United" :op2 "Nations"))
                                    :op2 (o / organization
                                          :mod (o2 / other)
                                          :mod (i2 / international))))))))

# ::id PROXY_XIN_ENG_20040922_0123.12 ::date 2013-08-11T01:32:48 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt China and Kyrgyzstan said in the communique that peace, stability and a just and rational world political and economic order should be established on the basis of the UN Charter and norms and principles of international law.
# ::save-date Wed Jul 22, 2015 ::file PROXY_XIN_ENG_20040922_0123_12.txt
(s / say-01
      :ARG0 (a / and
            :op1 (c / country :wiki "China" :name (n / name :op1 "China"))
            :op2 (c2 / country :wiki "Kyrgyzstan" :name (n2 / name :op1 "Kyrgyzstan")))
      :ARG1 (r / recommend-01
            :ARG1 (e / establish-01
                  :ARG1 (a2 / and
                        :op1 (p / peace)
                        :op2 (s2 / stability)
                        :op3 (a6 / and
                              :op1 (o / order
                                    :mod (p2 / politics))
                              :op2 (o2 / order
                                    :mod (e2 / economy))
                              :mod (w / world
                                    :ARG0-of (j / just-02)
                                    :mod (r2 / rational))))
                  :ARG1-of (b / base-02
                        :ARG2 (a5 / and
                              :op1 (t / treaty :wiki "United_Nations_Charter" :name (n3 / name :op1 "UN" :op2 "Charter"))
                              :op2 (n4 / norm
                                    :poss (l / law
                                          :mod (i / international)))
                              :op3 (p3 / principle
                                    :poss l)))))
      :medium (c3 / communique))

# ::id PROXY_XIN_ENG_20040922_0123.13 ::date 2013-08-11T01:51:05 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt China and Kyrgyzstan also agree that international disputes should be solved by peaceful means and the United Nations should play a leading role in safeguarding peace and security in the world and efforts should be made to diversify modes of development.
# ::save-date Mon Nov 2, 2015 ::file PROXY_XIN_ENG_20040922_0123_13.txt
(a / agree-01
      :ARG0 (a2 / and
            :op1 (c / country :wiki "China" :name (n / name :op1 "China"))
            :op2 (c2 / country :wiki "Kyrgyzstan" :name (n2 / name :op1 "Kyrgyzstan")))
      :ARG1 (a4 / and
            :op1 (r / recommend-01
                  :ARG1 (s / solve-01
                        :ARG1 (d / dispute-01
                              :mod (i / international))
                        :ARG2 (m / means
                              :mod (p / peaceful))))
            :op3 (r2 / recommend-01
                  :ARG1 (p2 / play-08
                        :ARG0 (o / organization :wiki "United_Nations" :name (n3 / name :op1 "United" :op2 "Nations"))
                        :ARG1 (r4 / role
                              :mod (l / lead-02
                                    :ARG0 o
                                    :ARG2 (s2 / safeguard-01
                                          :ARG1 (a5 / and
                                                :op1 (p3 / peace)
                                                :op2 (s3 / security))
                                          :location (w / world))))))
            :op3 (r3 / recommend-01
                  :ARG1 (t / try-01
                        :ARG1 (d2 / diversify-01
                              :ARG1 (m2 / mode
                                    :mod (d3 / develop-02))))))
      :mod (a3 / also))

# ::id PROXY_XIN_ENG_20040922_0123.14 ::date 2013-08-11T02:36:03 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt China and Kyrgyzstan further agree in the communique that the Shanghai Cooperation Organization's purposes and principles conform to reality and the development trend and the SCO's activities are conducive to regional peace and stability.
# ::save-date Mon Jul 6, 2015 ::file PROXY_XIN_ENG_20040922_0123_14.txt
(a / agree-01
      :ARG0 (a2 / and
            :op1 (c / country :wiki "China" :name (n / name :op1 "China"))
            :op2 (c2 / country :wiki "Kyrgyzstan" :name (n2 / name :op1 "Kyrgyzstan")))
      :ARG1 (a3 / and
            :op1 (c4 / conform-01
                  :ARG1 (a4 / and
                        :op1 (p / purpose
                              :poss (o / organization :wiki "Shanghai_Cooperation_Organisation" :name (n3 / name :op1 "Shanghai" :op2 "Cooperation" :op3 "Organization")))
                        :op2 (p2 / principle
                              :poss o))
                  :ARG2 (r / reality))
            :op2 (c5 / conducive
                  :domain (a5 / and
                        :op1 (t / trend
                              :mod (d / develop-02))
                        :op2 (a6 / activity-06
                              :ARG0 o))
                  :purpose (a7 / and
                        :op1 (p3 / peace
                              :mod (r2 / region))
                        :op2 (s / stability
                              :mod r2))))
      :mod (f / further)
      :medium (c3 / communique))

# ::id PROXY_XIN_ENG_20040922_0123.15 ::date 2013-08-11T03:00:40 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The communique said China and Kyrgyzstan are willing to work together with other members of the Shanghai Cooperation Organization and take effective measures in fighting terrorism, separatism, extremism, drug trafficking, illegal immigration and cross-border crimes.
# ::save-date Fri Aug 14, 2015 ::file PROXY_XIN_ENG_20040922_0123_15.txt
(s / say-01
      :ARG0 (c / communique)
      :ARG1 (w / will-02
            :ARG0 (a / and
                  :op1 (c2 / country :wiki "China" :name (n / name :op1 "China"))
                  :op2 (c3 / country :wiki "Kyrgyzstan" :name (n2 / name :op1 "Kyrgyzstan")))
            :ARG1 (a2 / and
                  :op1 (w2 / work-01
                        :ARG0 a
                        :ARG3 (c6 / country
                              :mod (o / other)
                              :ARG0-of (h / have-org-role-91
                                    :ARG1 (o2 / organization :wiki "Shanghai_Cooperation_Organisation" :name (n3 / name :op1 "Shanghai" :op2 "Cooperation" :op3 "Organization"))
                                    :ARG2 (m / member)))
                        :manner (t / together))
                  :op2 (m2 / measure-02
                        :ARG0 a
                        :ARG1 (f / fight-01
                              :ARG1 (a3 / and
                                    :op1 (t3 / terrorism)
                                    :op2 (s2 / separatism)
                                    :op3 (e2 / extremism)
                                    :op4 (t4 / traffic-01
                                          :ARG1 (d / drug))
                                    :op5 (i / immigrate-01
                                          :ARG1-of (l / legal-02 :polarity -))
                                    :op6 (c4 / crime-02
                                          :ARG0-of (c5 / cross-02
                                                :ARG1 (b / border)))))
                        :ARG0-of (e / effective-04
                              :ARG1 f)))))

# ::id PROXY_XIN_ENG_20040922_0123.16 ::date 2013-08-11T03:44:04 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The communique said China and Kyrgyzstan are also ready to expand cooperation in economy and other fields with other SCO members, promote the relations between the SCO and other countries and international organizations, and strengthen the SCO's role in maintaining regional and global peace and development.
# ::save-date Wed Jul 22, 2015 ::file PROXY_XIN_ENG_20040922_0123_16.txt
(s / say-01
      :ARG0 (c / communique)
      :ARG1 (r / ready-02
            :ARG1 (a / and
                  :op1 (c2 / country :wiki "China" :name (n / name :op1 "China"))
                  :op2 (c3 / country :wiki "Kyrgyzstan" :name (n2 / name :op1 "Kyrgyzstan")))
            :ARG2 (a3 / and
                  :op1 (e / expand-01
                        :ARG0 a
                        :ARG1 (c4 / cooperate-01
                              :ARG0 a
                              :ARG1 (c6 / country
                                    :mod (o / other)
                                    :ARG0-of (h / have-org-role-91
                                          :ARG1 (o2 / organization :wiki "Shanghai_Cooperation_Organisation" :name (n3 / name :op1 "SCO"))
                                          :ARG2 (m / member)))
                              :ARG2 (a7 / and
                                    :op1 (e2 / economy)
                                    :op2 (f / field
                                          :mod (o5 / other)))))
                  :op2 (p / promote-02
                        :ARG0 a
                        :ARG1 (r2 / relation-03
                              :ARG0 o2
                              :ARG2 (a4 / and
                                    :op1 (c5 / country
                                          :mod (o3 / other))
                                    :op2 (o4 / organization
                                          :mod (i / international)))))
                  :op3 (s2 / strengthen-01
                        :ARG0 a
                        :ARG1 (r3 / role
                              :poss o2
                              :purpose (m2 / maintain-01
                                    :ARG1 (a5 / and
                                          :op1 (a8 / and
                                                :op1 (p3 / peace
                                                      :mod (r4 / region))
                                                :op2 (p4 / peace
                                                      :mod (g2 / globe)))
                                          :op2 (a9 / and
                                                :op1 (d / develop-02
                                                      :mod (r5 / region))
                                                :op2 (d2 / develop-02
                                                      :mod (g / globe))))))))
            :mod (a2 / also)))

# ::id PROXY_XIN_ENG_20041010_0024.1 ::date 2013-08-11T03:59:02 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2004-10-09
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20041010_0024_1.txt
(d / date-entity :year 2004 :month 10 :day 9)

# ::id PROXY_XIN_ENG_20041010_0024.2 ::date 2013-08-11T04:01:46 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Viet Nam (VN); Germany (DE)
# ::save-date Thu Sep 19, 2013 ::file PROXY_XIN_ENG_20041010_0024_2.txt
(a / and
      :op1 (c / country :wiki "Vietnam"
            :name (n / name :op1 "Vietnam"))
      :op2 (c2 / country :wiki "Germany"
            :name (n2 / name :op1 "Germany")))

# ::id PROXY_XIN_ENG_20041010_0024.3 ::date 2013-08-11T04:02:31 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt International; Government; technology; politics; economy; money; leader
# ::save-date Thu Sep 12, 2013 ::file PROXY_XIN_ENG_20041010_0024_3.txt
(a / and
      :op1 (i / international)
      :op2 (g / government-organization
            :ARG0-of (g2 / govern-01))
      :op3 (t / technology)
      :op4 (p / politics)
      :op5 (e / economy)
      :op6 (m / money)
      :op7 (p2 / person
            :ARG0-of (l / lead-02)))

# ::id PROXY_XIN_ENG_20041010_0024.4 ::date 2013-08-11T04:05:26 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt German Chancellor Gerhard Schroeder attended meetings with Vietnamese government leaders after the 5th Asia-Europe Meeting summit in Hanoi.
# ::save-date Thu Sep 12, 2013 ::file PROXY_XIN_ENG_20041010_0024_4.txt
(a / attend-01
      :ARG0 (p / person :wiki "Gerhard_Schröder"
            :name (n / name :op1 "Gerhard" :op2 "Schroeder")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Germany"
                        :name (n2 / name :op1 "Germany"))
                  :ARG2 (c2 / chancellor)))
      :ARG1 (m / meet-03
            :ARG0 p
            :ARG1 (p2 / person
                  :ARG0-of (l / lead-02
                        :ARG1 (g / government-organization
                              :ARG0-of (g2 / govern-01
                                    :ARG1 (c3 / country :wiki "Vietnam"
                                          :name (n3 / name :op1 "Vietnam")))))))
      :time (a2 / after
            :op1 (s / summit
                  :mod (o / organization :wiki "Asia–Europe_Meeting"
                        :name (n4 / name :op1 "Asia-Europe" :op2 "Meeting"))
                  :ord (o2 / ordinal-entity :value 5)
                  :location (c4 / city :wiki "Hanoi"
                        :name (n5 / name :op1 "Hanoi")))))

# ::id PROXY_XIN_ENG_20041010_0024.5 ::date 2013-08-11T04:16:42 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt German and Vietnamese officials signed 5 documents on financial, technical and business cooperation totaling over 260 million dollars.
# ::save-date Thu Jan 16, 2014 ::file PROXY_XIN_ENG_20041010_0024_5.txt
(s / sign-01
      :ARG0 (a / and
            :op1 (p / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c / country :wiki "Germany"
                              :name (n / name :op1 "Germany"))
                        :ARG2 (o / official)))
            :op2 (p2 / person
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (c2 / country :wiki "Vietnam"
                              :name (n2 / name :op1 "Vietnam"))
                        :ARG2 (o2 / official))))
      :ARG1 (d / document :quant 5
            :topic (c3 / cooperate-01
                  :ARG2 (a2 / and
                        :op1 (f / finance)
                        :op2 (t / technical)
                        :op3 (b / business)))
            :ARG1-of (t2 / total-01
                  :ARG2 (o3 / over
                        :op1 (m / monetary-quantity :quant 260000000
                              :unit (d2 / dollar))))))

# ::id PROXY_XIN_ENG_20041010_0024.6 ::date 2013-08-11T04:27:56 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Media reports stated on 10 October 2004 that Vietnamese and German officials have pledged to further Vietnamese and German relations in such fields as investment, trade and technology and to support each other in the United Nations (UN).
# ::save-date Wed May 6, 2015 ::file PROXY_XIN_ENG_20041010_0024_6.txt
(s / state-01
      :ARG0 (r / report
            :mod (m / media))
      :ARG1 (p / pledge-01
            :ARG0 (a / and
                  :op1 (p2 / person
                        :ARG0-of (h / have-org-role-91
                              :ARG1 (c / country :wiki "Vietnam" :name (n / name :op1 "Vietnam"))
                              :ARG2 (o / official)))
                  :op2 (p3 / person
                        :ARG0-of (h2 / have-org-role-91
                              :ARG1 (c2 / country :wiki "Germany" :name (n2 / name :op1 "Germany"))
                              :ARG2 (o2 / official))))
            :ARG1 (a2 / and
                  :op1 (r2 / relation-03
                        :ARG0 c
                        :ARG1 (f2 / field
                              :example (a4 / and
                                    :op1 (i / invest-01)
                                    :op2 (t / trade-01)
                                    :op3 (t2 / technology)))
                        :ARG2 c2
                        :ARG1-of (f / further-01))
                  :op2 (s2 / support-01
                        :ARG0 (e / each)
                        :ARG1 (o3 / other)
                        :location (o4 / organization :wiki "United_Nations" :name (n3 / name :op1 "United" :op2 "Nations")))))
      :time (d / date-entity :year 2004 :month 10 :day 10))

# ::id PROXY_XIN_ENG_20041010_0024.7 ::date 2013-08-11T04:45:23 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt German Chancellor Gerhard Schroeder attended the 5th Asia-Europe Meeting summit in Hanoi on 8 October 2004 and 9 October 2004.
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20041010_0024_7.txt
(a / attend-01
      :ARG0 (p / person :wiki "Gerhard_Schröder"
            :name (n / name :op1 "Gerhard" :op2 "Schroeder")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Germany"
                        :name (n2 / name :op1 "Germany"))
                  :ARG2 (c2 / chancellor)))
      :ARG1 (s / summit
            :mod (o / organization :wiki "Asia–Europe_Meeting"
                  :name (n3 / name :op1 "Asia-Europe" :op2 "Meeting"))
            :ord (o2 / ordinal-entity :value 5)
            :location (c3 / city :wiki "Hanoi"
                  :name (n4 / name :op1 "Hanoi"))
            :time (a2 / and
                  :op1 (d / date-entity :year 2004 :month 10 :day 8)
                  :op2 (d2 / date-entity :year 2004 :month 10 :day 9))))

# ::id PROXY_XIN_ENG_20041010_0024.8 ::date 2013-08-11T04:52:34 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt During separate talks and meetings with Schroeder held on 9 October 2004 Vietnamese leaders stated that the Vietnamese government supports the German government's bid for a permanent seat in the UN Security Council and wants to strengthen Vietnamese relations with Germany.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20041010_0024_8.txt
(s / state-01
      :ARG0 (p / person
            :ARG0-of (l / lead-02
                  :ARG1 (c / country :wiki "Vietnam" :name (n / name :op1 "Vietnam"))))
      :ARG1 (a2 / and
            :op1 (s2 / support-01
                  :ARG0 (g / government-organization
                        :ARG0-of (g2 / govern-01
                              :ARG1 c))
                  :ARG1 (b / bid-03
                        :ARG0 (g3 / government-organization
                              :ARG0-of (g4 / govern-01
                                    :ARG1 (c2 / country :wiki "Germany" :name (n3 / name :op1 "Germany"))))
                        :ARG1 (s3 / seat-01
                              :ARG2 (o / organization :wiki "United_Nations_Security_Council" :name (n4 / name :op1 "Security" :op2 "Council")
                                    :part-of (o2 / organization :wiki "United_Nations" :name (n5 / name :op1 "UN")))
                              :mod (p4 / permanence))))
            :op2 (w / want-01
                  :ARG0 g
                  :ARG1 (s4 / strengthen-01
                        :ARG0 g
                        :ARG1 (r / relation-03
                              :ARG0 c
                              :ARG2 c2))))
      :time (a / and
            :op1 (t / talk-01
                  :ARG0 p
                  :ARG1 (p2 / person :wiki "Gerhard_Schröder" :name (n2 / name :op1 "Schroeder"))
                  :ARG1-of (s5 / separate-02))
            :op2 (m / meet-03
                  :ARG0 p
                  :ARG1 p2
                  :manner s5)
            :ARG1-of (h2 / hold-04
                  :time (d / date-entity :year 2004 :month 10 :day 9))))

# ::id PROXY_XIN_ENG_20041010_0024.9 ::date 2013-08-11T05:17:02 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Vietnamese Prime Minister Phan Van Khai stated that the visit by Schroeder is important to the Vietnam-German relationship and the closer cooperation between the 2 continents.
# ::save-date Mon Nov 9, 2015 ::file PROXY_XIN_ENG_20041010_0024_9.txt
(s / state-01
      :ARG0 (p / person :wiki "Phan_Văn_Khải" :name (n / name :op1 "Phan" :op2 "Van" :op3 "Khai")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Vietnam" :name (n2 / name :op1 "Vietnam"))
                  :ARG2 (m / minister
                        :mod (p2 / prime))))
      :ARG1 (i / important
            :domain (v / visit-01
                  :ARG0 (p3 / person :wiki "Gerhard_Schröder" :name (n3 / name :op1 "Schroeder")))
            :purpose (a / and
                  :op1 (r / relation-03
                        :ARG0 c
                        :ARG2 (c2 / country :wiki "Germany" :name (n4 / name :op1 "Germany")))
                  :op2 (c3 / cooperate-01
                        :ARG0 (c4 / continent :quant 2)
                        :ARG1-of (c5 / close-10
                              :degree (m2 / more))))))

# ::id PROXY_XIN_ENG_20041010_0024.10 ::date 2013-08-11T05:26:40 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Vietnamese and German officials signed 5 documents on financial, technical and business cooperation totaling over 260 million US dollars.
# ::save-date Thu Jan 16, 2014 ::file PROXY_XIN_ENG_20041010_0024_10.txt
(s / sign-01
      :ARG0 (a / and
            :op1 (p / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c / country :wiki "Vietnam"
                              :name (n / name :op1 "Vietnam"))
                        :ARG2 (o / official)))
            :op2 (p2 / person
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (c2 / country :wiki "Germany"
                              :name (n2 / name :op1 "Germany"))
                        :ARG2 (o2 / official))))
      :ARG1 (d / document :quant 5
            :topic (c3 / cooperate-01
                  :ARG2 (a2 / and
                        :op1 (f / finance)
                        :op2 (t / technical)
                        :op3 (b / business)))
            :ARG1-of (t2 / total-01
                  :ARG2 (o3 / over
                        :op1 (m / monetary-quantity :quant 260000000
                              :unit (d2 / dollar
                                    :mod (c4 / country :wiki "United_States"
                                          :name (n3 / name :op1 "US"))))))))

# ::id PROXY_XIN_ENG_20041010_0024.11 ::date 2013-08-11T05:28:34 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The documents cover financial cooperation for 2 stages in the 2003-2005 period and the purchase of 16 locomotives for the Vietnam Railway Corporation and equipment for a local cement plant.
# ::save-date Thu Jul 30, 2015 ::file PROXY_XIN_ENG_20041010_0024_11.txt
(c / cover-01
      :ARG0 (d / document)
      :ARG1 (a / and
            :op1 (c2 / cooperate-01
                  :ARG2 (s / stage :quant 2
                        :time (d2 / date-interval
                              :op1 (d3 / date-entity :year 2003)
                              :op2 (d4 / date-entity :year 2005)))
                  :mod (f / finance))
            :op2 (p / purchase-01
                  :ARG1 (l / locomotive :quant 16)
                  :ARG4 (c3 / company :wiki "Vietnam_Railways" :name (n / name :op1 "Vietnam" :op2 "Railway" :op3 "Corporation")))
            :op3 (e / equipment
                  :beneficiary (p2 / plant
                        :ARG1-of (l2 / local-02)
                        :mod (c4 / cement)))))

# ::id PROXY_XIN_ENG_20041010_0024.12 ::date 2013-08-11T05:54:32 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Vietnamese State President Tran Duc Luong stated in a meeting with Schroeder that the Vietnamese Government would like to receive more technology transfer and experience from Germany and that Vietnam is developing under the industrialization process.
# ::save-date Tue Jul 28, 2015 ::file PROXY_XIN_ENG_20041010_0024_12.txt
(s / state-01
      :ARG0 (p / person :wiki "Trần_Đức_Lương" :name (n / name :op1 "Tran" :op2 "Duc" :op3 "Luong")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c / country :wiki "Vietnam" :name (n2 / name :op1 "Vietnam"))
                  :ARG2 (p2 / president)))
      :ARG1 (a / and
            :op1 (l / like-02
                  :ARG0 (g / government-organization
                        :ARG0-of (g2 / govern-01
                              :ARG1 c))
                  :ARG1 (r / receive-01
                        :ARG0 g
                        :ARG1 (a2 / and
                              :op1 (t / transfer-01
                                    :ARG1 (t2 / technology
                                          :quant (m2 / more)))
                              :op2 (e / experience))
                        :ARG2 (c2 / country :wiki "Germany" :name (n4 / name :op1 "Germany"))))
            :op2 (d / develop-02
                  :ARG1 c
                  :prep-under (p4 / process-02
                        :ARG1 (i / industrialize-01))))
      :time (m / meet-03
            :ARG0 p
            :ARG1 (p3 / person :wiki "Gerhard_Schröder" :name (n3 / name :op1 "Schroeder"))))

# ::id PROXY_XIN_ENG_20041010_0024.13 ::date 2013-08-11T06:04:00 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Schroeder stated that German officials attach great importance to Vietnam in an attempt to strengthen bilateral ties.
# ::save-date Tue May 5, 2015 ::file PROXY_XIN_ENG_20041010_0024_13.txt
(s / state-01
      :ARG0 (p / person :wiki "Gerhard_Schröder" :name (n / name :op1 "Schroeder"))
      :ARG1 (a / attach-01
            :ARG0 (p2 / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c / country :wiki "Germany" :name (n2 / name :op1 "Germany"))
                        :ARG2 (o / official)))
            :ARG1 (i / important
                  :degree (g / great))
            :ARG2 (c2 / country :wiki "Vietnam" :name (n3 / name :op1 "Vietnam"))
            :purpose (a2 / attempt-01
                  :ARG0 p2
                  :ARG1 (s2 / strengthen-01
                        :ARG0 p2
                        :ARG1 (t / tie-01
                              :mod (b / bilateral))))))

# ::id PROXY_XIN_ENG_20041010_0024.14 ::date 2013-08-11T07:14:46 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The German Government supports the Vietnamese government's bid for a non-permanent membership of the UN Security Council in the 2008-2009 term and encourages small- and medium-sized German enterprises to do business with Vietnam.
# ::save-date Thu Jul 23, 2015 ::file PROXY_XIN_ENG_20041010_0024_14.txt
(a / and
      :op1 (s / support-01
            :ARG0 (g / government-organization
                  :ARG0-of (g2 / govern-01
                        :ARG1 (c / country :wiki "Germany" :name (n / name :op1 "Germany"))))
            :ARG1 (b / bid-03
                  :ARG0 (g3 / government-organization
                        :ARG0-of (g4 / govern-01
                              :ARG1 (c2 / country :wiki "Vietnam" :name (n2 / name :op1 "Vietnam"))))
                  :ARG1 (m / membership
                        :mod (p / permanence :polarity -)
                        :mod (o / organization :wiki "United_Nations_Security_Council" :name (n3 / name :op1 "Security" :op2 "Council")
                              :part-of (o2 / organization :wiki "United_Nations" :name (n4 / name :op1 "UN")))
                        :time (t / term
                              :mod (d / date-interval
                                    :op1 (d2 / date-entity :year 2008)
                                    :op2 (d3 / date-entity :year 2009))))))
      :op2 (e / encourage-01
            :ARG0 g
            :ARG1 (a2 / and
                  :op1 (e2 / enterprise
                        :ARG1-of (s2 / size-01
                              :ARG2 (s3 / small))
                        :mod c)
                  :op2 (e3 / enterprise
                        :ARG1-of (s4 / size-01
                              :ARG2 (m2 / medium))
                        :mod c))
            :ARG2 (d4 / do-02
                  :ARG0 a2
                  :ARG1 (b2 / business)
                  :ARG4 c2)))

# ::id PROXY_XIN_ENG_20041010_0024.15 ::date 2013-08-11T07:37:49 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The German government offered the Vietnamese government official development assistance worth more than 480 million dollars in the 1990-2003 period primarily for poverty reduction, agriculture development, healthcare and economic reforms.
# ::save-date Wed Jan 20, 2016 ::file PROXY_XIN_ENG_20041010_0024_15.txt
(o / offer-01
      :ARG0 (g / government-organization
            :ARG0-of (g2 / govern-01
                  :ARG1 (c / country :wiki "Germany" :name (n / name :op1 "Germany"))))
      :ARG1 (a / assist-01
            :ARG0 g
            :ARG1 g3
            :ARG2 (d / develop-02)
            :manner (o2 / official)
            :ARG1-of (w / worth-01
                  :ARG2 (m / more-than
                        :op1 (m2 / monetary-quantity :quant 480000000
                              :unit (d2 / dollar))))
            :time (d3 / date-interval
                  :op1 (d4 / date-entity :year 1990)
                  :op2 (d5 / date-entity :year 2003))
            :purpose (a2 / and
                  :op1 (r / reduce-01
                        :ARG1 (p / poor))
                  :op2 (d6 / develop-02
                        :ARG1 (a3 / agriculture))
                  :op3 (h / healthcare)
                  :op4 (r2 / reform-01
                        :ARG1 (e / economy))
                  :mod (p2 / primary)))
      :ARG3 (g3 / government-organization
            :ARG0-of (g4 / govern-01
                  :ARG1 (c2 / country :wiki "Vietnam" :name (n2 / name :op1 "Vietnam")))))

# ::id PROXY_XIN_ENG_20041010_0024.16 ::date 2013-08-11T07:56:52 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Vietnam-Germany trade volume rose 7.7 percent in 2003 to reach 1.4 billion dollars, of which 815.4 million dollars came from Vietnamese exports.
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20041010_0024_16.txt
(r / rise-01
      :ARG1 (v / volume
            :mod (t / trade-01
                  :ARG0 (c / country :wiki "Vietnam"
                        :name (n / name :op1 "Vietnam"))
                  :ARG2 (c2 / country :wiki "Germany"
                        :name (n2 / name :op1 "Germany"))))
      :ARG2 (p / percentage-entity :value 7.7)
      :ARG4 (r2 / reach-01
            :ARG0 v
            :ARG1 (m / monetary-quantity :quant 1400000000
                  :unit (d2 / dollar)
                  :ARG2-of (i / include-91
                        :ARG1 (m2 / monetary-quantity :quant 815400000
                              :unit d2
                              :ARG1-of (c3 / come-03
                                    :ARG2 (e / export-01
                                          :ARG0 c))))))
      :time (d / date-entity :year 2003))

# ::id PROXY_XIN_ENG_20041219_0059.1 ::date 2013-08-11T08:06:58 ::snt-type date ::annotator SDL-AMR-09 ::preferred
# ::snt 2004-12-19
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20041219_0059_1.txt
(d / date-entity :year 2004 :month 12 :day 19)

# ::id PROXY_XIN_ENG_20041219_0059.2 ::date 2013-08-11T08:07:45 ::snt-type country ::annotator SDL-AMR-09 ::preferred
# ::snt Hong Kong (HK); China (CN)
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20041219_0059_2.txt
(a / and
      :op1 (c / city :wiki "Hong_Kong"
            :name (n / name :op1 "Hong" :op2 "Kong"))
      :op2 (c2 / country :wiki "China"
            :name (n2 / name :op1 "China")))

# ::id PROXY_XIN_ENG_20041219_0059.3 ::date 2013-08-11T08:08:47 ::snt-type topic ::annotator SDL-AMR-09 ::preferred
# ::snt technology; international
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20041219_0059_3.txt
(a / and
      :op1 (t / technology)
      :op2 (i / international))

# ::id PROXY_XIN_ENG_20041219_0059.4 ::date 2013-08-11T08:09:34 ::snt-type summary ::annotator SDL-AMR-09 ::preferred
# ::snt Hong Kong universities collaborate with universities, businesses and government sectors of mainland China to coordinate training programs and research centers to promote high-tech research, commercialization, and technology transfer.
# ::save-date Mon Jul 27, 2015 ::file PROXY_XIN_ENG_20041219_0059_4.txt
(c / collaborate-01
      :ARG0 (u / university
            :mod (c2 / city :wiki "Hong_Kong" :name (n / name :op1 "Hong" :op2 "Kong")))
      :ARG1 (a / and
            :op1 (u2 / university
                  :mod (m / mainland
                        :part-of (c3 / country :wiki "China" :name (n2 / name :op1 "China"))))
            :op2 (b / business
                  :mod m)
            :op3 (s / sector
                  :mod (g / government-organization
                        :ARG0-of (g2 / govern-01))
                  :mod m))
      :ARG2 (c4 / coordinate-01
            :ARG0 u
            :ARG1 (a2 / and
                  :op1 (p / program
                        :mod (t / train-01))
                  :op2 (c5 / center
                        :mod (r / research-01)))
            :purpose (p2 / promote-02
                  :ARG0 a2
                  :ARG1 (a3 / and
                        :op1 (c6 / commercialize-01
                              :ARG1 (r2 / research-01
                                    :mod (t4 / technology
                                          :ARG1-of (h / high-02))))
                        :op2 (t2 / transfer-01
                              :ARG1 (t3 / technology))))))

# ::id PROXY_XIN_ENG_20041219_0059.5 ::date 2013-08-11T08:21:29 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt In 2004 Hong Kong tertiary institutes actively contributed to improved relations between Hong Kong and mainland China in the research and development of high technology.
# ::save-date Mon Jul 27, 2015 ::file PROXY_XIN_ENG_20041219_0059_5.txt
(c / contribute-01
      :ARG0 (i / institute
            :mod (t / tertiary)
            :mod (c2 / city :wiki "Hong_Kong" :name (n / name :op1 "Hong" :op2 "Kong")))
      :ARG2 (i2 / improve-01
            :ARG1 (r / relation-03
                  :ARG0 c2
                  :ARG2 (m / mainland
                        :part-of (c3 / country :wiki "China" :name (n2 / name :op1 "China")))
                  :topic (a2 / and
                        :op1 (r2 / research-01
                              :ARG1 (t2 / technology
                                    :ARG1-of (h / high-02)))
                        :op2 (d2 / develop-02
                              :ARG1 t2))))
      :time (d / date-entity :year 2004)
      :ARG1-of (a / activity-06
            :ARG0 i))

# ::id PROXY_XIN_ENG_20041219_0059.6 ::date 2013-08-11T08:27:49 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Hong Kong universities have collaborated with tertiary education, business and government sectors of mainland China to direct training programs and research centers to promote research commercialization and technology transfer.
# ::save-date Fri Jan 16, 2015 ::file PROXY_XIN_ENG_20041219_0059_6.txt
(c / collaborate-01
      :ARG0 (u / university
            :mod (c5 / city :wiki "Hong_Kong" :name (n2 / name :op1 "Hong" :op2 "Kong")))
      :ARG1 (a4 / and
            :op1 (s / sector
                  :mod (e / education
                        :mod (t / tertiary)))
            :op2 (s2 / sector
                  :mod (b / business))
            :op3 (s3 / sector
                  :mod (g / government-organization
                        :ARG0-of (g2 / govern-01)))
            :mod (m / mainland
                  :part-of (c2 / country :wiki "China" :name (n / name :op1 "China"))))
      :ARG2 (d / direct-01
            :ARG0 u
            :ARG1 (a2 / and
                  :op1 (p / program
                        :mod (t2 / train-01))
                  :op2 (c3 / center
                        :mod (r / research-01)))
            :ARG2 (p2 / promote-02
                  :ARG0 a2
                  :ARG1 (a3 / and
                        :op1 (c4 / commercialize-01
                              :ARG1 (r2 / research-01))
                        :op3 (t3 / transfer-01
                              :ARG1 (t4 / technology))))))

# ::id PROXY_XIN_ENG_20041219_0059.7 ::date 2013-08-11T08:37:51 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt In June 2004 Hong Kong Polytechnic University (PolyU) joined national university science and technology park of the Virtual University Park in Shenzhen, China becoming the first tertiary institution of Hong Kong to establish research centers and training facilities in mainland China.
# ::save-date Wed Jan 7, 2015 ::file PROXY_XIN_ENG_20041219_0059_7.txt
(j / join-01
      :ARG0 (u / university :wiki "Hong_Kong_Polytechnic_University" :name (n / name :op1 "Hong" :op2 "Kong" :op3 "Polytechnic" :op4 "University"))
      :ARG1 (p / park
            :mod (u2 / university)
            :poss (f2 / facility :wiki - :name (n3 / name :op1 "Virtual" :op2 "University" :op3 "Park")
                  :location (c / city :wiki "Shenzhen" :name (n4 / name :op1 "Shenzhen")
                        :location (c2 / country :wiki "China" :name (n5 / name :op1 "China"))))
            :mod (s / science)
            :mod (n2 / nation)
            :mod (t / technology))
      :time (d / date-entity :year 2004 :month 6)
      :mod (b / become-01
            :ARG1 u
            :ARG2 (i / institute
                  :mod (t2 / tertiary)
                  :ord (o / ordinal-entity :value 1)
                  :poss (c3 / city :wiki "Hong_Kong" :name (n6 / name :op1 "Hong" :op2 "Kong"))
                  :ARG0-of (e2 / establish-01
                        :ARG1 (a2 / and
                              :op1 (c4 / center
                                    :mod (r / research-01))
                              :op2 (f / facility
                                    :mod (t3 / train-01)))
                        :location (m / mainland
                              :part-of c2)))))

# ::id PROXY_XIN_ENG_20041219_0059.8 ::date 2013-08-11T09:00:20 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt President of PolyU Poon Chung-kwong stated that both public and private sectors in Hong Kong are strengthening connections with mainland China in various areas.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20041219_0059_8.txt
(s / state-01
      :ARG0 (p / person :wiki "Poon_Chung-kwong" :name (n / name :op1 "Poon" :op2 "Chung-kwong")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (u / university :wiki "Hong_Kong_Polytechnic_University" :name (n2 / name :op1 "PolyU"))
                  :ARG2 (p2 / president)))
      :ARG1 (s2 / strengthen-01
            :ARG0 (a2 / and
                  :op1 (s3 / sector
                        :ARG1-of (p3 / public-02))
                  :op2 (s4 / sector
                        :ARG1-of (p4 / private-03))
                  :location (c / city :wiki "Hong_Kong" :name (n3 / name :op1 "Hong" :op2 "Kong")))
            :ARG1 (c2 / connect-01
                  :ARG1 s3
                  :ARG2 (m / mainland
                        :part-of (c3 / country :wiki "China" :name (n4 / name :op1 "China")))
                  :topic (a / area
                        :mod (v / various)))))

# ::id PROXY_XIN_ENG_20041219_0059.9 ::date 2013-08-11T09:11:53 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt Poon stated that cooperation between Hong Kong and mainland China will facilitate universities to more effectively promote technology transfer and human resources development in the mainland creating positive results for both Hong Kong and China.
# ::save-date Fri May 29, 2015 ::file PROXY_XIN_ENG_20041219_0059_9.txt
(s / state-01
      :ARG0 (p / person :wiki "Poon_Chung-kwong" :name (n / name :op1 "Poon"))
      :ARG1 (f / facilitate-01
            :ARG0 (c / cooperate-01
                  :ARG0 (c2 / city :wiki "Hong_Kong" :name (n2 / name :op1 "Hong" :op2 "Kong"))
                  :ARG1 (c3 / country :wiki "China" :name (n3 / name :op1 "China")))
            :ARG1 (p2 / promote-02
                  :ARG0 (u / university)
                  :ARG1 (a / and
                        :op1 (t / transfer-01
                              :ARG1 (t2 / technology)
                              :location (m2 / mainland))
                        :op2 (d / develop-02
                              :ARG1 (r / resource
                                    :mod (h / human))
                              :location m2))
                  :ARG1-of (e / effective-04
                        :degree (m / more))
                  :mod (c4 / create-01
                        :ARG1 (r2 / result
                              :mod (p3 / positive))
                        :ARG3 (a2 / and
                              :op1 c2
                              :op2 c3)))))

# ::id PROXY_XIN_ENG_20041219_0059.10 ::date 2013-08-11T09:25:13 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt City University of Hong Kong (CityU) and the University of Science and Technology of China (USTC) in Anhui province signed an agreement in June to jointly establish a high level joint research center in Suzhou.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20041219_0059_10.txt
(s / sign-02
      :ARG0 (u / university :wiki "City_University_of_Hong_Kong" :name (n / name :op1 "City" :op2 "University" :op3 "of" :op4 "Hong" :op5 "Kong"))
      :ARG1 (a / agreement)
      :ARG2 (u2 / university :wiki "University_of_Science_and_Technology_of_China" :name (n2 / name :op1 "University" :op2 "of" :op3 "Science" :op4 "and" :op5 "Technology" :op6 "of" :op7 "China")
            :location (p / province :wiki "Anhui" :name (n4 / name :op1 "Anhui")))
      :time (d / date-entity :month 6)
      :purpose (e / establish-01
            :ARG0 (a2 / and
                  :op1 u
                  :op2 u2)
            :ARG1 (c / center
                  :mod (r / research-01
                        :mod (l / level
                              :ARG1-of (h / high-02))
                        :mod (j2 / joint)))
            :manner (j / joint)
            :location (c2 / city :wiki "Suzhou,_Anhui" :name (n3 / name :op1 "Suzhou"))))

# ::id PROXY_XIN_ENG_20041219_0059.11 ::date 2013-08-11T09:37:55 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The University of Science and Technology of China is a university established by the Chinese Academy of Sciences (CAS).
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20041219_0059_11.txt
(e / establish-01
      :ARG0 (o / organization :wiki "Chinese_Academy_of_Sciences"
            :name (n2 / name :op1 "Chinese" :op2 "Academy" :op3 "of" :op4 "Sciences"))
      :ARG1 (u / university
            :domain (u2 / university :wiki "University_of_Science_and_Technology_of_China"
                  :name (n / name :op1 "University" :op2 "of" :op3 "Science" :op4 "and" :op5 "Technology" :op6 "of" :op7 "China"))))

# ::id PROXY_XIN_ENG_20041219_0059.12 ::date 2013-08-11T09:47:01 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The agreement is based on the principle of mutually beneficial collaboration in which both universities complement each other's strengths in working together on joint research projects, supervision and teaching of research students and in administering professional training opportunities.
# ::save-date Mon Nov 2, 2015 ::file PROXY_XIN_ENG_20041219_0059_12.txt
(b / base-02
      :ARG1 (a / agreement)
      :ARG2 (p / principle
            :mod (c / collaborate-01
                  :mod (b2 / benefit-01
                        :mod (m / mutual))
                  :instrument-of (c2 / complement-01
                        :ARG1 (u / university
                              :mod (b3 / both)
                              :mod (e / each))
                        :ARG2 (s / strong-02
                              :ARG1 (o / other))
                        :purpose (w / work-01
                              :ARG1 (a2 / and
                                    :op1 (p2 / project
                                          :mod (r / research-01
                                                :mod (j / joint)))
                                    :op2 (s2 / supervise-01
                                          :ARG1 (p4 / person
                                                :ARG0-of (s3 / study-01)
                                                :mod (r2 / research-01)))
                                    :op3 (t2 / teach-01
                                          :ARG2 p4)
                                    :op4 (a3 / administer-01
                                          :ARG1 (o2 / opportunity
                                                :mod (t3 / train-01
                                                      :mod (p3 / professional)))))
                              :mod (t / together))))))

# ::id PROXY_XIN_ENG_20041219_0059.13 ::date 2013-08-11T13:01:22 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt In addition to partnering with education institutes Hong Kong universities have also joined large-scale high technology exchange programs in mainland China in order to enhance communication between the mainland and Hong Kong in the discipline.
# ::save-date Mon Jul 27, 2015 ::file PROXY_XIN_ENG_20041219_0059_13.txt
(j / join-01
      :ARG0 (u / university
            :mod (c / city :wiki "Hong_Kong" :name (n / name :op1 "Hong" :op2 "Kong")))
      :ARG1 (p2 / program
            :mod (e2 / exchange-01
                  :ARG1 (t / technology
                        :ARG1-of (h / high-02))
                  :mod (l / large-scale))
            :location (m / mainland
                  :part-of (c2 / country :wiki "China" :name (n2 / name :op1 "China"))))
      :prep-in-addition-to (p / partner-01
            :ARG0 u
            :ARG1 (i / institute
                  :mod (e / education)))
      :mod (a / also)
      :purpose (e3 / enhance-01
            :ARG0 u
            :ARG1 (c3 / communication
                  :mod (b / between
                        :op1 m
                        :op2 c)
                  :topic (d / discipline))))

# ::id PROXY_XIN_ENG_20041219_0059.14 ::date 2013-08-11T10:14:57 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The Hong Kong University of Science and Technology (HKUST) demonstrated its latest achievements in research and development at the 6th annual China Hi-Tech Fair (CHTF) held in Shenzhen in October 2004.
# ::save-date Tue Sep 17, 2013 ::file PROXY_XIN_ENG_20041219_0059_14.txt
(d / demonstrate-01
      :ARG0 (u / university :wiki "Hong_Kong_University_of_Science_and_Technology"
            :name (n / name :op1 "Hong" :op2 "Kong" :op3 "University" :op4 "of" :op5 "Science" :op6 "and" :op7 "Technology"))
      :ARG1 (t / thing
            :ARG1-of (a / achieve-01
                  :ARG0 u
                  :topic (a2 / and
                        :op1 (r / research-01)
                        :op2 (d2 / develop-02)))
            :mod (l / late
                  :degree (m / most)))
      :time (e / event :wiki -
            :name (n2 / name :op1 "China" :op2 "Hi-Tech" :op3 "Fair")
            :ARG1-of (h / hold-04
                  :location (c / city :wiki "Shenzhen"
                        :name (n3 / name :op1 "Shenzhen"))
                  :time (d3 / date-entity :year 2004 :month 10))
            :ord (o / ordinal-entity :value 6)
            :frequency (r2 / rate-entity-91
                  :ARG3 (t2 / temporal-quantity :quant 1
                        :unit (y / year)))))

# ::id PROXY_XIN_ENG_20041219_0059.15 ::date 2013-08-11T10:22:01 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt HKUST demonstrated more than 30 new technologies and products covering a wide range of technologies including nanotechnology, multimedia, logistics and RFID technology, advanced manufacturing, and biotechnology.
# ::save-date Fri Feb 5, 2016 ::file PROXY_XIN_ENG_20041219_0059_15.txt
(d / demonstrate-01
      :ARG0 (u / university :wiki "Hong_Kong_University_of_Science_and_Technology" :name (n / name :op1 "HKUST"))
      :ARG1 (a / and
            :op1 (t / technology
                  :ARG1-of (n2 / new-01))
            :op2 (p / product
                  :ARG1-of n2)
            :quant (m / more-than :op1 30)
            :ARG0-of (c / cover-01
                  :ARG1 (r / range
                        :ARG1-of (w / wide-02)
                        :mod (t2 / technology)
                        :ARG2-of (i / include-91
                              :ARG1 (a2 / and
                                    :op1 (n3 / nanotechnology)
                                    :op2 (m2 / multimedia)
                                    :op3 (l / logistics)
                                    :op4 (t3 / technology
                                          :mod (i2 / identify-01
                                                :ARG1 (f / frequency
                                                      :mod (r2 / radio))))
                                    :op5 (m3 / manufacture-01
                                          :ARG1-of (a3 / advanced-02))
                                    :op6 (b / biotechnology)))))))

# ::id PROXY_XIN_ENG_20041219_0059.16 ::date 2013-08-11T11:58:09 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt HKUST also collaborated with a prominent mainland manufacturer on the development of a nanomaterial-based high-capacity lithium battery.
# ::save-date Sun Jul 26, 2015 ::file PROXY_XIN_ENG_20041219_0059_16.txt
(c / collaborate-01
      :ARG0 (u / university :wiki "Hong_Kong_University_of_Science_and_Technology" :name (n / name :op1 "HKUST"))
      :ARG1 (c2 / company
            :ARG0-of (m / manufacture-01)
            :mod (p / prominence)
            :location (m2 / mainland))
      :ARG2 (d / develop-02
            :ARG1 (b / battery
                  :consist-of (l / lithium)
                  :mod (c3 / capacity
                        :ARG1-of (h / high-02))
                  :ARG1-of (b2 / base-02
                        :ARG2 (n2 / nanomaterial))))
      :mod (a / also))

# ::id PROXY_XIN_ENG_20041219_0059.17 ::date 2013-08-11T13:22:34 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt This collaboration is the most recent in a series of successful technology transfer agreements reached by HKUST.
# ::save-date Wed Jan 7, 2015 ::file PROXY_XIN_ENG_20041219_0059_17.txt
(c / collaborate-01
      :mod (t / this)
      :time (r / recent
            :degree (m / most))
      :ARG1-of (i / include-91
            :ARG2 (s / series
                  :mod (a / agreement
                        :mod (t2 / transfer-01
                              :ARG1 (t3 / technology))
                        :ARG1-of (r2 / reach-01
                              :ARG0 (u / university :wiki "Hong_Kong_University_of_Science_and_Technology" :name (n / name :op1 "HKUST")))
                        :ARG1-of (s3 / succeed-01
                              :ARG0 u)))))

# ::id PROXY_XIN_ENG_20041219_0059.18 ::date 2013-08-11T09:48:18 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt HKUST President Paul Ching-Wu Chu stated --
# ::save-date Sun Aug 11, 2013 ::file PROXY_XIN_ENG_20041219_0059_18.txt
(s / state-01
      :ARG0 (p / person :wiki "Chu_Ching-wu"
            :name (n / name :op1 "Paul" :op2 "Ching-Wu" :op3 "Chu")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (u / university :wiki "Hong_Kong_University_of_Science_and_Technology"
                        :name (n2 / name :op1 "HKUST"))
                  :ARG2 (p2 / president))))

# ::id PROXY_XIN_ENG_20041219_0059.19 ::date 2013-08-11T09:49:59 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt HKUST is increasing funding to research new technologies required by industry in the Pearl River Delta.
# ::save-date Fri Feb 5, 2016 ::file PROXY_XIN_ENG_20041219_0059_19.txt
(i / increase-01
      :ARG0 (u / university :wiki "Hong_Kong_University_of_Science_and_Technology" :name (n / name :op1 "HKUST"))
      :ARG1 (f / fund-01
            :ARG1 (r / research-01
                  :ARG1 (t / technology
                        :ARG1-of (r2 / require-01
                              :ARG0 (i2 / industry
                                    :location (c / country-region :wiki "Pearl_River_Delta" :name (n2 / name :op1 "Pearl" :op2 "River" :op3 "Delta"))))
                        :ARG1-of (n3 / new-01)))))

# ::id PROXY_XIN_ENG_20041219_0059.20 ::date 2013-08-11T09:53:24 ::snt-type body ::annotator SDL-AMR-09 ::preferred
# ::snt The University will continue to leverage its extensive relationships with international research institutions and multi-national corporations to enhance the development of advanced technologies which can find immediate practical application in China.
# ::save-date Wed Mar 2, 2016 ::file PROXY_XIN_ENG_20041219_0059_20.txt
(c / continue-01
      :ARG0 (u / university)
      :ARG1 (l / leverage-01
            :ARG0 u
            :ARG1 (r / relation-03
                  :ARG0 u
                  :ARG2 (a / and
                        :op1 (i2 / institution
                              :mod (i3 / international)
                              :mod (r2 / research-01))
                        :op2 (c2 / corporation
                              :mod (m / multinational)))
                  :ARG1-of (e / extensive-03))
            :purpose (e2 / enhance-01
                  :ARG0 u
                  :ARG1 (d / develop-02
                        :ARG1 (t / technology
                              :ARG1-of (a2 / advanced-02)
                              :ARG1-of (a3 / apply-02
                                    :mod (i4 / immediate)
                                    :mod (p2 / practical)
                                    :location (c3 / country :wiki "China" :name (n / name :op1 "China"))
                                    :ARG1-of (p / possible-01)))))))

# ::id nw.chtb_0302.1 ::date 2012-11-28T20:51:21 ::annotator SDL-AMR-09 ::preferred
# ::snt Xinhua News Agency , Beijing , September 1st , by reporter Guojun Yang
# ::save-date Mon Dec 16, 2013 ::file nw_chtb_0302_1.txt
(b / byline-91
      :ARG0 (p2 / publication :wiki "Xinhua_News_Agency"
            :name (n / name :op1 "Xinhua" :op2 "News" :op3 "Agency"))
      :ARG1 (p / person :wiki -
            :name (n2 / name :op1 "Guojun" :op2 "Yang")
            :ARG0-of (r / report-01))
      :location (c2 / city :wiki "Beijing"
            :name (n3 / name :op1 "Beijing"))
      :time (d / date-entity :month 9 :day 1))

# ::id nw.chtb_0302.2 ::date 2012-11-28T20:52:04 ::annotator SDL-AMR-09 ::preferred
# ::snt When meeting with Chavalit Yoncayu , vice-premier and concurrent Minister of Domestic Affairs of Thailand , at the Diaoyutai State Guesthouse today , Huaqing Liu , vice-chairman of the Central Military Commission said that China placed a great deal of importance in developing friendship with the government , people and Armed Forces of Thailand , especially the economic and trade cooperation between the two countries .
# ::save-date Mon Nov 2, 2015 ::file nw_chtb_0302_2.txt
(s / say-01
      :ARG0 (p3 / person :wiki "Liu_Huaqing" :name (n / name :op1 "Huaqing" :op2 "Liu")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (g / government-organization :wiki "Central_Military_Commission_(China)" :name (n2 / name :op1 "Central" :op2 "Military" :op3 "Commission"))
                  :ARG2 (c / chairman
                        :mod (v / vice))))
      :ARG1 (p4 / place-01
            :ARG0 (c7 / country :wiki "China" :name (n3 / name :op1 "China"))
            :ARG1 (i / important
                  :degree (d3 / deal
                        :mod (g2 / great)))
            :ARG2 (d4 / develop-02
                  :ARG0 c7
                  :ARG1 (a / and
                        :op1 (f2 / friendship
                              :prep-with (a2 / and
                                    :op1 (g3 / government-organization
                                          :ARG0-of (g4 / govern-01
                                                :ARG1 (c8 / country :wiki "Thailand" :name (n4 / name :op1 "Thailand"))))
                                    :op2 (p5 / person
                                          :mod c8)
                                    :op3 (m / military :wiki "Royal_Thai_Armed_Forces" :name (n5 / name :op1 "Armed" :op2 "Forces")
                                          :mod c8)))
                        :op2 (c9 / cooperate-01
                              :ARG0 c7
                              :ARG1 c8
                              :ARG2 (a3 / and
                                    :op1 (e / economy)
                                    :op2 (t2 / trade-01))
                              :mod (e2 / especially)))))
      :time (m2 / meet-03
            :ARG0 p3
            :ARG1 (p6 / person :wiki "Chavalit_Yongchaiyudh" :name (n6 / name :op1 "Chavalit" :op2 "Yoncayu")
                  :ARG0-of (h3 / have-org-role-91
                        :ARG2 (p7 / premier
                              :mod (v2 / vice)))
                  :ARG0-of (h4 / have-org-role-91
                        :ARG1 (g5 / government-organization :wiki "Ministry_of_Interior_(Thailand)" :name (n7 / name :op1 "Domestic" :op2 "Affairs")
                              :poss c8)
                        :ARG2 (m3 / minister
                              :ARG1-of (c2 / concurrent-02))))
            :location (h2 / hotel :wiki "Diaoyutai_State_Guesthouse" :name (n8 / name :op1 "Diaoyutai" :op2 "State" :op3 "Guesthouse"))
            :time (t4 / today)))

# ::id nw.chtb_0302.3 ::date 2012-11-28T21:37:21 ::annotator SDL-AMR-09 ::preferred
# ::snt Huaqing Liu said that , the people of China and Thailand have traditional friendship and the relationship between the two countries was also very friendly too .
# ::save-date Mon May 11, 2015 ::file nw_chtb_0302_3.txt
(s / say-01
      :ARG0 (p2 / person :wiki "Liu_Huaqing" :name (n / name :op1 "Huaqing" :op2 "Liu"))
      :ARG1 (a / and
            :op1 (h2 / have-03
                  :ARG0 (a4 / and
                        :op1 (p3 / person
                              :mod (c4 / country :wiki "China" :name (n2 / name :op1 "China")))
                        :op2 (p / person
                              :mod (c5 / country :wiki "Thailand" :name (n3 / name :op1 "Thailand"))))
                  :ARG1 (f / friendship
                        :mod (t2 / tradition)))
            :op2 (f2 / friendly-01
                  :ARG1 (r / relation-03
                        :ARG0 c4
                        :ARG2 c5)
                  :mod (t / too)
                  :degree (v / very)
                  :mod (a2 / also))))

# ::id nw.chtb_0302.4 ::date 2012-11-28T21:41:20 ::annotator SDL-AMR-09 ::preferred
# ::snt He said that this visit by vice-premier Chavalit and mutual visits by other high - level leaders of China and Thailand were beneficial in promoting further development of relationships and the efficient cooperation in all fields between the two countries .
# ::save-date Sun Jul 26, 2015 ::file nw_chtb_0302_4.txt
(s / say-01
      :ARG0 (h / he)
      :ARG1 (b / benefit-01
            :ARG0 (a / and
                  :op1 (v / visit-01
                        :ARG0 (p / person :wiki "Chavalit_Yongchaiyudh" :name (n / name :op1 "Chavalit")
                              :ARG0-of (h3 / have-org-role-91
                                    :ARG2 (p2 / premier
                                          :mod (v2 / vice))))
                        :mod (t2 / this))
                  :op2 (v3 / visit-01
                        :ARG0 (a2 / and
                              :op1 (p3 / person
                                    :ARG0-of (l / lead-02
                                          :ARG1 (c5 / country :wiki "China" :name (n2 / name :op1 "China"))))
                              :op2 (p5 / person
                                    :ARG0-of (l3 / lead-02
                                          :ARG1 (c6 / country :wiki "Thailand" :name (n3 / name :op1 "Thailand"))))
                              :mod (o / other)
                              :mod (l2 / level
                                    :ARG1-of (h2 / high-02)))
                        :mod (m / mutual)))
            :ARG1 (p4 / promote-02
                  :ARG0 a
                  :ARG1 (a3 / and
                        :op1 (d / develop-02
                              :ARG1 (r / relation-03)
                              :degree (f / further))
                        :op2 (c7 / cooperate-01
                              :ARG0 c5
                              :ARG1 c6
                              :ARG2 (f2 / field
                                    :mod (a4 / all))
                              :ARG1-of (e / efficient-01))))))

# ::id nw.chtb_0302.5 ::date 2012-11-28T21:45:10 ::annotator SDL-AMR-09 ::preferred
# ::snt Chavalit said that he was extremely happy to meet vice-chairman Liu .
# ::save-date Thu Jan 21, 2016 ::file nw_chtb_0302_5.txt
(s / say-01
      :ARG0 (p3 / person :wiki "Chavalit_Yongchaiyudh" :name (n / name :op1 "Chavalit"))
      :ARG1 (h2 / happy-01
            :ARG0 (m / meet-02
                  :ARG0 p3
                  :ARG1 (p / person :wiki "Liu_Huaqing" :name (n2 / name :op1 "Liu")
                        :ARG0-of (h / have-org-role-91
                              :ARG2 (c / chairman
                                    :mod (v / vice)))))
            :ARG1 p3
            :degree (e / extreme)))

# ::id nw.chtb_0302.6 ::date 2012-11-28T21:46:57 ::annotator SDL-AMR-09 ::preferred
# ::snt He said that in recent years , the development of China 's economy has accelerated , and the government and the people of Thailand feel extremely happy .
# ::save-date Thu Jan 21, 2016 ::file nw_chtb_0302_6.txt
(s / say-01
      :ARG0 (h / he)
      :ARG1 (a / and
            :op1 (a2 / accelerate-01
                  :ARG1 (d / develop-02
                        :ARG1 (e / economy
                              :poss (c4 / country :wiki "China" :name (n / name :op1 "China")))))
            :op2 (f / feel-01
                  :ARG0 (a3 / and
                        :op1 (g / government-organization
                              :ARG0-of (g2 / govern-01
                                    :ARG1 (c6 / country :wiki "Thailand" :name (n2 / name :op1 "Thailand"))))
                        :op2 (p / person
                              :mod c6))
                  :ARG1 (h2 / happy-01
                        :ARG1 a3
                        :degree (e2 / extreme)))
            :time (y / year
                  :mod (r / recent))))

# ::id nw.chtb_0302.7 ::date 2012-11-28T21:48:56 ::annotator SDL-AMR-09 ::preferred
# ::snt He said that he agreed with Huaqing Liu 's opinion that Thailand and China should further develop various forms of economic and trade cooperation .
# ::save-date Mon Dec 16, 2013 ::file nw_chtb_0302_7.txt
(s / say-01
      :ARG0 (h2 / he)
      :ARG1 (a / agree-01
            :ARG0 h2
            :ARG1 (o / opine-01
                  :ARG0 (p2 / person :wiki "Liu_Huaqing"
                        :name (n / name :op1 "Huaqing" :op2 "Liu"))
                  :ARG1 (r / recommend-01
                        :ARG1 (d / develop-02
                              :ARG0 (a2 / and
                                    :op1 (c4 / country :wiki "Thailand"
                                          :name (n2 / name :op1 "Thailand"))
                                    :op2 (c5 / country :wiki "China"
                                          :name (n3 / name :op1 "China")))
                              :ARG1 (a3 / and
                                    :op1 (c6 / cooperate-01
                                          :ARG2 (e / economy)
                                          :mod (f / form
                                                :mod (v / various)))
                                    :op2 (c7 / cooperate-01
                                          :ARG2 (t2 / trade-01)
                                          :mod f))
                              :degree (f2 / further))))))

# ::id nw.chtb_0302.8 ::date 2012-11-28T21:52:48 ::annotator SDL-AMR-09 ::preferred
# ::snt ( End )
# ::save-date Wed Nov 28, 2012 ::file nw_chtb_0302_8.txt
(e / end-01)

# ::id nw.chtb_0303.1 ::date 2012-11-28T21:52:59 ::annotator SDL-AMR-09 ::preferred
# ::snt Xinhua News Agency , Beijing , September 1st
# ::save-date Mon Dec 16, 2013 ::file nw_chtb_0303_1.txt
(b / byline-91
      :ARG0 (p / publication :wiki "Xinhua_News_Agency"
            :name (n / name :op1 "Xinhua" :op2 "News" :op3 "Agency"))
      :location (c2 / city :wiki "Beijing"
            :name (n2 / name :op1 "Beijing"))
      :time (d / date-entity :month 9 :day 1))

# ::id nw.chtb_0303.2 ::date 2012-11-28T21:53:30 ::annotator SDL-AMR-09 ::preferred
# ::snt Guofang Shen , The foreign ministry spokesperson , announced at a news conference held this afternoon that President Gentzs Aerpade of the Hungary Republic , would pay a State visit to China from September 14th to the 17th at the invitation of president Zemin Jiang .
# ::save-date Fri Jul 17, 2015 ::file nw_chtb_0303_2.txt
(a / announce-01
      :ARG0 (p / person :wiki - :name (n / name :op1 "Guofang" :op2 "Shen")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (g4 / government-organization :wiki "Ministry_of_Foreign_Affairs_of_the_People's_Republic_of_China" :name (n2 / name :op1 "Foreign" :op2 "Ministry"))
                  :ARG2 (s / spokesperson)))
      :ARG1 (v / visit-01
            :ARG0 (p2 / person :wiki "Árpád_Göncz" :name (n3 / name :op1 "Gentzs" :op2 "Aerpade")
                  :ARG0-of (h3 / have-org-role-91
                        :ARG1 (c3 / country :wiki "Hungary" :name (n4 / name :op1 "Hungary" :op2 "Republic"))
                        :ARG2 (p3 / president)))
            :ARG1 (c4 / country :wiki "China" :name (n5 / name :op1 "China"))
            :mod (s2 / state)
            :time (d / date-interval
                  :op1 (d2 / date-entity :month 9 :day 14)
                  :op2 (d3 / date-entity :month 9 :day 17))
            :ARG2-of (i / invite-01
                  :ARG0 (p4 / person :wiki "Jiang_Zemin" :name (n6 / name :op1 "Zemin" :op2 "Jiang")
                        :ARG0-of (h4 / have-org-role-91
                              :ARG2 (p5 / president)))))
      :time (c6 / conference
            :mod (n7 / news)
            :ARG1-of (h2 / hold-04
                  :time (d4 / date-entity :dayperiod (a2 / afternoon) :mod (t / today)))))

# ::id nw.chtb_0303.3 ::date 2012-11-28T21:56:48 ::annotator SDL-AMR-09 ::preferred
# ::snt He also announced that Casymier Auye Muba , premier of the Gabon Republic , would pay a formal , friendly visit to China from September 6th to the 11th at the invitation of Peng Li , premier of the State Council .
# ::save-date Fri Jul 17, 2015 ::file nw_chtb_0303_3.txt
(a / announce-01
      :ARG0 (h / he)
      :ARG1 (v / visit-01
            :ARG0 (p / person :wiki - :name (n / name :op1 "Casymier" :op2 "Auye" :op3 "Muba")
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (c4 / country :wiki "Gabon" :name (n2 / name :op1 "Gabon" :op2 "Republic"))
                        :ARG2 (p2 / premier)))
            :ARG1 (c5 / country :wiki "China" :name (n3 / name :op1 "China"))
            :mod (f / formal)
            :ARG1-of (f2 / friendly-01)
            :time (d / date-interval
                  :op1 (d2 / date-entity :month 9 :day 6)
                  :op2 (d3 / date-entity :month 9 :day 11))
            :ARG2-of (i / invite-01
                  :ARG0 (p3 / person :wiki "Li_Peng" :name (n4 / name :op1 "Peng" :op2 "Li")
                        :ARG0-of (h3 / have-org-role-91
                              :ARG1 (g3 / government-organization :wiki "State_Council_of_the_People's_Republic_of_China" :name (n5 / name :op1 "State" :op2 "Council"))
                              :ARG2 (p4 / premier)))))
      :mod (a2 / also))

# ::id nw.chtb_0303.4 ::date 2012-11-28T21:58:53 ::annotator SDL-AMR-09 ::preferred
# ::snt At the invitation of Peng Li , premier of the State Council , premier and first vice-president of the Tanzania United Republic , John Malsela will pay an official visit to China from September 9th to the 13th .
# ::save-date Fri Jul 17, 2015 ::file nw_chtb_0303_4.txt
(v / visit-01
      :ARG0 (p4 / person :wiki "John_Malecela" :name (n / name :op1 "John" :op2 "Malsela")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (c3 / country :wiki "Tanzania" :name (n2 / name :op1 "Tanzania" :op2 "United" :op3 "Republic"))
                  :ARG2 (a / and
                        :op1 (p5 / premier)
                        :op2 (p6 / president
                              :mod (v2 / vice)
                              :ord (o / ordinal-entity :value 1)))))
      :ARG1 (c4 / country :wiki "China" :name (n3 / name :op1 "China"))
      :time (d / date-interval
            :op1 (d2 / date-entity :month 9 :day 9)
            :op2 (d3 / date-entity :month 9 :day 13))
      :mod (o2 / official)
      :ARG2-of (i / invite-01
            :ARG0 (p / person :wiki "Li_Peng" :name (n4 / name :op1 "Peng" :op2 "Li")
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (g2 / government-organization :wiki "State_Council_of_the_People's_Republic_of_China" :name (n5 / name :op1 "State" :op2 "Council"))
                        :ARG2 (p2 / premier)))))

# ::id nw.chtb_0303.5 ::date 2012-11-28T22:01:06 ::annotator SDL-AMR-09 ::preferred
# ::snt ( End )
# ::save-date Wed Nov 28, 2012 ::file nw_chtb_0303_5.txt
(e / end-01)

# ::id nw.chtb_0305.1 ::date 2012-11-28T22:01:15 ::annotator SDL-AMR-09 ::preferred
# ::snt Xinhua News Agency , Bishket , April 23rd , by reporters Menjun Ju and Xiaoguang Hu
# ::save-date Mon Dec 16, 2013 ::file nw_chtb_0305_1.txt
(b / byline-91
      :ARG0 (p3 / publication :wiki "Xinhua_News_Agency"
            :name (n / name :op1 "Xinhua" :op2 "News" :op3 "Agency"))
      :ARG1 (a / and
            :op1 (p / person :wiki -
                  :name (n2 / name :op1 "Menjun" :op2 "Ju")
                  :ARG0-of (r / report-01))
            :op2 (p2 / person :wiki -
                  :name (n3 / name :op1 "Xiaoguang" :op2 "Hu")
                  :ARG0-of r))
      :location (c2 / city :wiki "Bishkek"
            :name (n4 / name :op1 "Bishket"))
      :time (d / date-entity :month 4 :day 23))

# ::id nw.chtb_0305.2 ::date 2012-11-28T22:03:28 ::annotator SDL-AMR-09 ::preferred
# ::snt Principles of parties concerned from China and Kirghizia signed six documents here today .
# ::save-date Mon Dec 16, 2013 ::file nw_chtb_0305_2.txt
(s / sign-01
      :ARG0 (p / principle
            :poss (p2 / party
                  :ARG1-of (c3 / concern-01)
                  :source (a / and
                        :op1 (c4 / country :wiki "China"
                              :name (n / name :op1 "China"))
                        :op2 (c5 / country :wiki "Kyrgyzstan"
                              :name (n2 / name :op1 "Kirghizia")))))
      :ARG1 (d / document :quant 6)
      :time (t / today)
      :location (h / here))

# ::id nw.chtb_0305.3 ::date 2012-11-28T22:11:54 ::annotator SDL-AMR-09 ::preferred
# ::snt Premier Peng Li and Kirghizian President Akayev attended the signing ceremony .
# ::save-date Mon Dec 16, 2013 ::file nw_chtb_0305_3.txt
(a2 / attend-01
      :ARG0 (a3 / and
            :op1 (p / person :wiki "Li_Peng"
                  :name (n2 / name :op1 "Peng" :op2 "Li")
                  :ARG0-of (h / have-org-role-91
                        :ARG2 (p2 / premier)))
            :op2 (p3 / person :wiki "Askar_Akayev"
                  :name (n3 / name :op1 "Akayev")
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 (c / country :wiki "Kyrgyzstan"
                              :name (n4 / name :op1 "Kirghizia"))
                        :ARG2 (p4 / president))))
      :ARG1 (c2 / ceremony
            :mod (s / sign-01)))

# ::id nw.chtb_0305.4 ::date 2012-12-11T22:23:38 ::annotator SDL-AMR-09 ::preferred
# ::snt The six documents are : an agreement on Chinese providing a loan to the Kirghizia government , an agreement on forming a combined Economy and Trade Committee between the Sino - Kirghizian governments , an note exchange on the presenting of materials to Kirghizia by China , a cultural cooperation agreement between the two countries of China and Kirghizia , ratification letters on exchanging consular treaties between the two countries , an agreement on cooperating on the China Trade Promotion Council and the Kirghizian Chamber of Industry and Commerce .
# ::save-date Fri Jan 3, 2014 ::file nw_chtb_0305_4.txt
(i / include-91
      :ARG1 (a / and
            :op1 (a2 / agree-01
                  :ARG1 (l / loan-01
                        :ARG0 (p2 / person
                              :mod c7)
                        :ARG2 (g2 / government-organization
                              :ARG0-of (g3 / govern-01
                                    :ARG1 (c5 / country :wiki "Kyrgyzstan"
                                          :name (n4 / name :op1 "Kirghizia"))))))
            :op2 (a3 / agree-01
                  :ARG1 (f / form-01
                        :ARG0 (a4 / and
                              :op1 (g5 / government-organization
                                    :ARG0-of (g6 / govern-01
                                          :ARG1 (c7 / country :wiki "China"
                                                :name (n6 / name :op1 "China"))))
                              :op2 (g7 / government-organization
                                    :ARG0-of (g8 / govern-01
                                          :ARG1 c5)))
                        :ARG1 (g4 / government-organization :wiki -
                              :name (n5 / name :op1 "Economy" :op2 "and" :op3 "Trade" :op4 "Committee")
                              :ARG3-of (c6 / combine-01))))
            :op3 (e2 / exchange-01
                  :mod (n7 / note)
                  :topic (p3 / present-01
                        :ARG0 c7
                        :ARG1 (m / material)
                        :ARG2 c5))
            :op4 (a5 / agree-01
                  :ARG0 (a6 / and
                        :op1 c7
                        :op2 c5)
                  :ARG1 (c8 / cooperate-01
                        :ARG0 c7
                        :ARG1 (c9 / culture)
                        :ARG2 c5))
            :op5 (l2 / letter
                  :ARG0-of (r / ratify-01)
                  :topic (e3 / exchange-01
                        :ARG0 c7
                        :ARG1 (t / treaty
                              :mod (c10 / consul))
                        :ARG2 c5))
            :op6 (a7 / agree-01
                  :ARG1 (c11 / cooperate-01
                        :ARG2 (a8 / and
                              :op1 (g9 / government-organization :wiki "China_Council_for_the_Promotion_of_International_Trade"
                                    :name (n8 / name :op1 "Trade" :op2 "Promotion" :op3 "Council")
                                    :poss c7)
                              :op2 (g10 / government-organization :wiki -
                                    :name (n9 / name :op1 "Chamber" :op2 "of" :op3 "Industry" :op4 "and" :op5 "Commerce")
                                    :poss c5)))))
      :ARG2 (d / document :quant 6))

# ::id nw.chtb_0305.5 ::date 2012-12-11T22:48:26 ::annotator SDL-AMR-09 ::preferred
# ::snt After the signing ceremony , Kirghizian President Akayev and Premier Peng Li respectively answered questions from reporters .
# ::save-date Mon Dec 16, 2013 ::file nw_chtb_0305_5.txt
(a2 / answer-01
      :ARG0 (a3 / and
            :op1 (p / person :wiki "Askar_Akayev"
                  :name (n2 / name :op1 "Akayev")
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (c / country :wiki "Kyrgyzstan"
                              :name (n3 / name :op1 "Kirghizia"))
                        :ARG2 (p2 / president)))
            :op2 (p3 / person :wiki "Li_Peng"
                  :name (n4 / name :op1 "Peng" :op2 "Li")
                  :ARG0-of (h2 / have-org-role-91
                        :ARG2 (p4 / premier))))
      :ARG1 (t / thing
            :ARG1-of (q / question-01
                  :ARG0 (p6 / person
                        :ARG0-of (r2 / report-01))))
      :mod (r / respective)
      :time (a4 / after
            :op1 (c2 / ceremony
                  :mod (s / sign-01))))

# ::id nw.chtb_0305.6 ::date 2012-12-11T22:51:30 ::annotator SDL-AMR-09 ::preferred
# ::snt Akayev highly commended the results of the conference with Peng Li
# ::save-date Mon Dec 16, 2013 ::file nw_chtb_0305_6.txt
(c / commend-01
      :ARG0 (p / person :wiki "Askar_Akayev"
            :name (n / name :op1 "Akayev"))
      :ARG1 (t / thing
            :ARG2-of (r2 / result-01
                  :ARG1 (c5 / conference
                        :prep-with (p3 / person :wiki "Li_Peng"
                              :name (n3 / name :op1 "Peng" :op2 "Li")))))
      :degree (h / high))

# ::id nw.chtb_0305.7 ::date 2012-12-11T22:53:52 ::annotator SDL-AMR-09 ::preferred
# ::snt He expressed that , this visit by Premier Peng Li would promote the peace , security and stability of the Central Asian region .
# ::save-date Tue Jan 21, 2014 ::file nw_chtb_0305_7.txt
(e / express-01
      :ARG0 (h / he)
      :ARG1 (p3 / promote-02
            :ARG0 (v / visit-01
                  :ARG0 (p / person :wiki "Li_Peng"
                        :name (n / name :op1 "Peng" :op2 "Li")
                        :ARG0-of (h2 / have-org-role-91
                              :ARG2 (p2 / premier)))
                  :mod (t / this))
            :ARG1 (a / and
                  :op1 (p5 / peace
                        :poss (w / world-region :wiki "Central_Asia"
                              :name (n2 / name :op1 "Central" :op2 "Asia")))
                  :op2 (s / security
                        :poss w)
                  :op3 (s2 / stability
                        :poss w))))

# ::id nw.chtb_0305.8 ::date 2012-12-11T22:56:01 ::annotator SDL-AMR-09 ::preferred
# ::snt He felt that , the recently signed documents were very important in enforcing good neighborhood relations and friendly cooperation between both countries .
# ::save-date Thu Nov 5, 2015 ::file nw_chtb_0305_8.txt
(f / feel-02
      :ARG0 (h / he)
      :ARG1 (i / important
            :purpose (e / enforce-01
                  :ARG1 (a / and
                        :op1 (r2 / relation
                              :mod (n / neighborhood)
                              :ARG1-of (g / good-02))
                        :op2 (c / cooperate-01
                              :ARG0 (c2 / country
                                    :mod (b / both))
                              :ARG1-of (f2 / friendly-01))))
            :domain (d / document
                  :ARG1-of (s / sign-01
                        :time (r / recent)))
            :degree (v / very)))

# ::id nw.chtb_0305.9 ::date 2012-12-11T23:01:51 ::annotator SDL-AMR-09 ::preferred
# ::snt Premier Peng Li said that , this visit had improved mutual friendship and understanding and set a good foundation for further cooperation between China and Kirghizia .
# ::save-date Thu Nov 5, 2015 ::file nw_chtb_0305_9.txt
(s / say-01
      :ARG0 (p / person :wiki "Li_Peng" :name (n / name :op1 "Peng" :op2 "Li")
            :ARG0-of (h / have-org-role-91
                  :ARG2 (p2 / premier)))
      :ARG1 (a / and
            :op1 (i / improve-01
                  :ARG0 (v / visit-01
                        :mod (t / this))
                  :ARG1 (a2 / and
                        :op1 (f / friendship)
                        :op2 (u / understand-01)
                        :mod (m / mutual)))
            :op2 (s2 / set-02
                  :ARG0 v
                  :ARG1 (f2 / foundation
                        :purpose (c3 / cooperate-01
                              :ARG0 (c4 / country :wiki "China" :name (n2 / name :op1 "China"))
                              :ARG1 (c5 / country :wiki "Kyrgyzstan" :name (n3 / name :op1 "Kirghizia"))
                              :degree (f3 / further))
                        :ARG1-of (g / good-02)))))

# ::id nw.chtb_0305.10 ::date 2012-12-11T23:04:12 ::annotator SDL-AMR-09 ::preferred
# ::snt He expressed hopes that the Central Asian region would be stable and developed , and that the standard of living of the people would continuously improve .
# ::save-date Wed Jul 1, 2015 ::file nw_chtb_0305_10.txt
(e / express-01
      :ARG0 (h / he)
      :ARG1 (h2 / hopeful-03
            :ARG0 h
            :ARG1 (a / and
                  :op1 (a2 / and
                        :op1 (s / stable-03
                              :ARG1 (w / world-region :wiki "Central_Asia" :name (n / name :op1 "Central" :op2 "Asia")))
                        :op2 (d / develop-02
                              :ARG1 w))
                  :op2 (i / improve-01
                        :ARG0 (s2 / standard
                              :mod (l / live-01)
                              :poss (p / person))
                        :ARG1-of (c / continue-01)))))

# ::id nw.chtb_0305.11 ::date 2012-12-11T23:11:13 ::annotator SDL-AMR-09 ::preferred
# ::snt Peng Li hoped that the Kirghizian news media would relay greetings from the Chinese people to the Kirghizian people .
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0305_11.txt
(h / hope-01
      :ARG0 (p / person :wiki "Li_Peng"
            :name (n2 / name :op1 "Peng" :op2 "Li"))
      :ARG1 (r / relay-01
            :ARG0 (m / media
                  :mod (n3 / news)
                  :mod (c3 / country :wiki "Kyrgyzstan"
                        :name (n4 / name :op1 "Kirghizia")))
            :ARG1 (g / greet-01
                  :ARG0 (p4 / person
                        :mod (c4 / country :wiki "China"
                              :name (n5 / name :op1 "China")))
                  :ARG1 (p5 / person
                        :mod c3))))

# ::id nw.chtb_0305.12 ::date 2012-12-11T23:12:51 ::annotator SDL-AMR-09 ::preferred
# ::snt ( End )
# ::save-date Tue Dec 11, 2012 ::file nw_chtb_0305_12.txt
(e / end-01)

# ::id nw.chtb_0318.1 ::date 2012-12-11T23:13:04 ::annotator SDL-AMR-09 ::preferred
# ::snt Xinhua News Agency , Tokyo , September 1st , by reporter Yiguo Yu
# ::save-date Mon Dec 16, 2013 ::file nw_chtb_0318_1.txt
(b / byline-91
      :ARG0 (p2 / publication :wiki "Xinhua_News_Agency"
            :name (n / name :op1 "Xinhua" :op2 "News" :op3 "Agency"))
      :ARG1 (p / person :wiki -
            :name (n2 / name :op1 "Yiguo" :op2 "Yu")
            :ARG0-of (r / report-01))
      :location (c2 / city :wiki "Tokyo"
            :name (n3 / name :op1 "Tokyo"))
      :time (d / date-entity :month 9 :day 1))

# ::id nw.chtb_0318.2 ::date 2012-12-11T23:14:33 ::annotator SDL-AMR-09 ::preferred
# ::snt The Japanese delegation participating in the Sixth Far East and South Pacific Region Handicapped Sports Meet held a grand swearing in ceremony in Tokyo this afternoon .
# ::save-date Sun Dec 22, 2013 ::file nw_chtb_0318_2.txt
(h / hold-04
      :ARG0 (d / delegation
            :ARG0-of (p / participate-01
                  :ARG1 (g / game :wiki "FESPIC_Games"
                        :name (n / name :op1 "Far" :op2 "East" :op3 "and" :op4 "South" :op5 "Pacific" :op6 "Region" :op7 "Handicapped" :op8 "Sports" :op9 "Meet")
                        :ord (o / ordinal-entity :value 6)))
            :mod (c5 / country :wiki "Japan"
                  :name (n3 / name :op1 "Japan")))
      :ARG1 (c3 / ceremony
            :mod (s2 / swear-in-06)
            :mod (g2 / grand))
      :location (c4 / city :wiki "Tokyo"
            :name (n2 / name :op1 "Tokyo"))
      :time (d2 / date-entity :dayperiod (a / afternoon) :mod (t / today)))

# ::id nw.chtb_0318.3 ::date 2012-12-11T23:21:04 ::annotator SDL-AMR-09 ::preferred
# ::snt A Japanese flag hung from the Chairman 's stage .
# ::save-date Fri Jan 3, 2014 ::file nw_chtb_0318_3.txt
(h / hang-01
      :ARG1 (f / flag
            :mod (c2 / country :wiki "Japan"
                  :name (n / name :op1 "Japan")))
      :ARG2 (s / stage
            :poss (p / person
                  :ARG0-of (h2 / have-org-role-91
                        :ARG2 (c3 / chairman)))))

# ::id nw.chtb_0318.4 ::date 2012-12-11T23:21:52 ::annotator SDL-AMR-09 ::preferred
# ::snt Sportsmen , coaches , doctors , nurses and officials of the delegation sat neatly below the stage .
# ::save-date Mon Dec 16, 2013 ::file nw_chtb_0318_4.txt
(s / sit-01
      :ARG1 (a / and
            :op1 (s2 / sportsman)
            :op2 (p / person
                  :ARG0-of (c / coach-01))
            :op3 (d / doctor)
            :op4 (n / nurse)
            :op5 (p2 / person
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (d2 / delegation)
                        :ARG2 (o2 / official))))
      :location (b / below
            :op1 (s3 / stage))
      :manner (n2 / neat))

# ::id nw.chtb_0318.5 ::date 2012-12-11T23:24:22 ::annotator SDL-AMR-09 ::preferred
# ::snt An atmosphere of confidence and eagerness for progress filled the ceremony ground .
# ::save-date Fri Jan 3, 2014 ::file nw_chtb_0318_5.txt
(f / fill-01
      :ARG1 (g / ground
            :location-of (c2 / ceremony))
      :ARG2 (a / atmosphere
            :consist-of (a2 / and
                  :op1 (c / confident-01)
                  :op2 (e / eager-01
                        :ARG1 (p / progress-01)))))

# ::id nw.chtb_0318.6 ::date 2012-12-11T23:25:50 ::annotator SDL-AMR-09 ::preferred
# ::snt Vice-minister of the Japanese State Welfare Ministry , Souyasen , delivered a " bolstering departure speech " to the delegation .
# ::save-date Mon Dec 16, 2013 ::file nw_chtb_0318_6.txt
(d / deliver-01
      :ARG0 (p / person :wiki -
            :name (n / name :op1 "Souyasen")
            :ARG0-of (h / have-org-role-91
                  :ARG1 (g / government-organization :wiki "Ministry_of_Health,_Labour,_and_Welfare"
                        :name (n2 / name :op1 "State" :op2 "Welfare" :op3 "Ministry")
                        :mod (c / country :wiki "Japan"
                              :name (n3 / name :op1 "Japan")))
                  :ARG2 (m / minister
                        :mod (v / vice))))
      :ARG1 (s2 / speech
            :mod (d2 / depart-01)
            :ARG0-of (b / bolster-01))
      :ARG2 (d3 / delegation))

# ::id nw.chtb_0318.7 ::date 2012-12-11T23:27:30 ::annotator SDL-AMR-09 ::preferred
# ::snt Souya said , the Far South Sports Meet was an international sports meet that attracts the world 's attention , and the scale of this sports meet to be held in Beijing is the largest to date .
# ::save-date Wed Jul 15, 2015 ::file nw_chtb_0318_7.txt
(s2 / say-01
      :ARG0 (p2 / person :wiki - :name (n / name :op1 "Souya"))
      :ARG1 (a / and
            :op1 (m3 / meet
                  :mod (s3 / sport)
                  :mod (i / international)
                  :ARG0-of (a2 / attract-01
                        :ARG1 (a3 / attend-02
                              :ARG0 (w / world)
                              :ARG1 g))
                  :domain (g / game :wiki "FESPIC_Games" :name (n2 / name :op1 "Far" :op2 "South" :op3 "Sports" :op4 "Meet"))
                  :ARG1-of (h / hold-04
                        :location (c2 / city :wiki "Beijing" :name (n3 / name :op1 "Beijing"))))
            :op2 (l / large
                  :degree (m2 / most)
                  :time (t2 / to-date)
                  :domain (s4 / scale
                        :poss g))))

# ::id nw.chtb_0318.8 ::date 2012-12-25T14:40:55 ::annotator SDL-AMR-09 ::preferred
# ::snt He hoped that all the athletes would " fully demonstrate the strength and skill that they cultivate daily , as the competitors representing Japan , they should carry out competition with athletes from various countries honestly " .
# ::save-date Thu Jan 21, 2016 ::file nw_chtb_0318_8.txt
(a / and
      :op1 (h / hope-01
            :ARG0 (h2 / he)
            :ARG1 (d / demonstrate-01
                  :ARG0 (a2 / athlete
                        :mod (a3 / all))
                  :ARG1 (a4 / and
                        :op1 (s / strong-02
                              :ARG1 a2)
                        :op2 (s2 / skill)
                        :ARG1-of (c2 / cultivate-01
                              :ARG0 a2
                              :frequency (r3 / rate-entity-91
                                    :ARG2 (t / temporal-quantity :quant 1
                                          :unit (d2 / day)))))
                  :degree (f / full)
                  :ARG1-of (c / cause-01
                        :ARG0 (r / recommend-01
                              :ARG1 (c3 / compete-01
                                    :ARG0 a2
                                    :ARG1 (a5 / athlete
                                          :source (c4 / country
                                                :mod (v / various)))
                                    :ARG1-of (h3 / honest-01)
                                    :prep-as (p / person
                                          :ARG0-of (c6 / compete-01)
                                          :ARG0-of (r2 / represent-01
                                                :ARG1 (c5 / country :wiki "Japan" :name (n / name :op1 "Japan"))))))))))

# ::id nw.chtb_0318.9 ::date 2012-12-29T12:55:32 ::annotator SDL-AMR-09 ::preferred
# ::snt Souya emphasized , the Japanese delegation must make use of this opportunity of participation in the Beijing Far South Sports Meet " to deepen friendship with athletes from various countries , and expand the scope of international friendliness . "
# ::save-date Fri Jan 3, 2014 ::file nw_chtb_0318_9.txt
(e2 / emphasize-01
      :ARG0 (p2 / person :wiki -
            :name (n / name :op1 "Souya"))
      :ARG1 (o / obligate-01
            :ARG1 (d / delegation
                  :mod (c3 / country :wiki "Japan"
                        :name (n2 / name :op1 "Japan")))
            :ARG2 (u / use-01
                  :ARG0 d
                  :ARG1 (o2 / opportunity
                        :mod (t / this)
                        :mod (p3 / participate-01
                              :ARG0 d
                              :ARG1 (g / game :wiki -
                                    :name (n3 / name :op1 "Beijing" :op2 "Far" :op3 "South" :op4 "Sports" :op5 "Meet"))))
                  :ARG2 (a / and
                        :op1 (d2 / deepen-01
                              :ARG0 d
                              :ARG1 (f2 / friendship
                                    :prep-with (a2 / athlete
                                          :source (c4 / country
                                                :mod (v / various)))))
                        :op2 (e3 / expand-01
                              :ARG0 d
                              :ARG1 (s2 / scope
                                    :poss (f / friendly-01
                                          :mod (i / international))))))))

# ::id nw.chtb_0318.10 ::date 2012-12-29T13:02:51 ::annotator SDL-AMR-09 ::preferred
# ::snt Souya handed over the delegation flag of the Japanese delegation to the head of the delegation and Director of the Tokyo Handicapped Integrated Sports Center , Banminyan .
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0318_10.txt
(h / hand-over-02
      :ARG0 (p3 / person :wiki -
            :name (n / name :op1 "Souya"))
      :ARG1 (f2 / flag
            :poss (d / delegation
                  :source (c2 / country :wiki "Japan"
                        :name (n2 / name :op1 "Japan")))
            :mod (d2 / delegation))
      :ARG2 (p / person :wiki -
            :name (n3 / name :op1 "Banminyan")
            :ARG0-of (h2 / head-01
                  :ARG1 d)
            :ARG0-of (h3 / have-org-role-91
                  :ARG1 (s2 / sports-facility :wiki -
                        :name (n4 / name :op1 "Tokyo" :op2 "Handicapped" :op3 "Integrated" :op4 "Sports" :op5 "Center"))
                  :ARG2 (d3 / director))))

# ::id nw.chtb_0318.11 ::date 2012-12-29T13:07:07 ::annotator SDL-AMR-09 ::preferred
# ::snt From this tight , orderly , warm and serious swearing in ceremony , this reporter felt that , the Japanese Handicapped Sports Team was a team that was well trained , disciplined and possessed fighting spirit .
# ::save-date Thu Nov 5, 2015 ::file nw_chtb_0318_11.txt
(f / feel-02
      :ARG0 (p / person
            :mod (t / this)
            :ARG0-of (r / report-01))
      :ARG1 (a / and
            :op1 (t3 / train-01
                  :ARG2 (t2 / team :wiki - :name (n / name :op1 "Japanese" :op2 "Handicapped" :op3 "Sports" :op4 "Team"))
                  :manner (w2 / well-09))
            :op2 (d / discipline-01
                  :ARG1 t3)
            :op3 (p2 / possess-01
                  :ARG1 (s / spirit
                        :mod (f2 / fight-01))))
      :ARG1-of (c2 / cause-01
            :ARG0 (c3 / ceremony
                  :ARG1-of (t4 / tight-05)
                  :ARG1-of (o / orderly-04)
                  :ARG1-of (w / warm-06)
                  :ARG1-of (s2 / serious-01)
                  :purpose (s3 / swear-in-06))))

# ::id nw.chtb_0318.12 ::date 2012-12-29T13:17:15 ::annotator SDL-AMR-09 ::preferred
# ::snt The Japanese delegation will fly to Beijing on the 2nd .
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0318_12.txt
(f / fly-01
      :ARG1 (d2 / delegation
            :mod (c3 / country :wiki "Japan"
                  :name (n / name :op1 "Japan")))
      :destination (c4 / city :wiki "Beijing"
            :name (n2 / name :op1 "Beijing"))
      :time (d3 / date-entity :day 2))

# ::id nw.chtb_0318.13 ::date 2012-12-29T13:18:08 ::annotator SDL-AMR-09 ::preferred
# ::snt After the closing ceremonies of the Sports Meet , they will continue to remain in Beijing for two days , to carry out interaction activities with relevant Chinese parties and visit and tour , and return to Japan on 13th .
# ::save-date Mon Jul 6, 2015 ::file nw_chtb_0318_13.txt
(a / and
      :op1 (r / remain-01
            :ARG1 (t2 / they)
            :location (c6 / city :wiki "Beijing"
                  :name (n / name :op1 "Beijing"))
            :duration (t3 / temporal-quantity :quant 2
                  :unit (d3 / day))
            :purpose (a4 / and
                        :op1 (c7 / carry-out-03
                              :ARG0 t2
                              :ARG1 (a2 / activity-06
                                    :ARG0 t2
                                    :ARG1 (i / interact-01
                                          :ARG0 t2
                                          :ARG1 (p / party
                                                :mod (c8 / country :wiki "China"
                                                      :name (n2 / name :op1 "China"))
                                                :ARG1-of (r2 / relevant-01)))))
                        :op1 (v / visit-01
                              :ARG0 t2
                              :ARG1 c6)
                        :op3 (t4 / tour-01
                              :ARG0 t2
                              :ARG1 c6))
            :time (a3 / after
                  :op1 (c11 / ceremony
                        :ARG0-of (c / close-01
                              :ARG1 (g / game :wiki "FESPIC_Games"
                                    :name (n4 / name :op1 "Sports" :op2 "Meet"))))))
      :op2 (r3 / return-01
            :ARG1 t2
            :ARG4 (c9 / country :wiki "Japan"
                  :name (n3 / name :op1 "Japan"))
            :time (d4 / date-entity :day 13)))

# ::id nw.chtb_0318.14 ::date 2012-12-29T13:24:28 ::annotator SDL-AMR-09 ::preferred
# ::snt ( End )
# ::save-date Sat Dec 29, 2012 ::file nw_chtb_0318_14.txt
(e / end-01)

# ::id nw.chtb_0319.1 ::date 2012-12-29T13:24:43 ::annotator SDL-AMR-09 ::preferred
# ::snt In the script " Mongolian handicapped athletes prepare for the Far South Sports Meet " broadcast today , the " Sports Association Chairman Lahagewasu " at the end of paragraph three should be changed to " Sports Association Chairman Lahagewasulen " .
# ::save-date Tue Jul 28, 2015 ::file nw_chtb_0319_1.txt
(r / recommend-01
      :ARG1 (c2 / change-01
            :ARG2 (p / person :wiki - :name (n2 / name :op1 "Lahagewasulen")
                  :ARG0-of (h / have-org-role-91
                        :ARG1 (o / organization :wiki - :name (n4 / name :op1 "Sports" :op2 "Association"))
                        :ARG2 (c / chairman)))
            :ARG3 (p3 / person :wiki - :name (n5 / name :op1 "Lahagewasu")
                  :ARG0-of (h2 / have-org-role-91
                        :ARG1 o
                        :ARG2 c)
                  :location (e / end-01
                        :ARG1 (p4 / paragraph :mod 3)))
            :location (s / script
                  :ARG1-of (b / broadcast-01
                        :time (t / today))
                  :ARG1-of (t2 / title-01
                        :ARG2 (p5 / prepare-02
                              :ARG0 (a / athlete
                                    :ARG1-of (h3 / handicap-01)
                                    :mod (c3 / country :wiki "Mongolia" :name (n6 / name :op1 "Mongolia")))
                              :ARG1 a
                              :ARG2 (g / game :wiki "FESPIC_Games" :name (n7 / name :op1 "Far" :op2 "South" :op3 "Sports" :op4 "Meet")))))))

# ::id nw.chtb_0319.2 ::date 2012-12-29T13:29:37 ::annotator SDL-AMR-09 ::preferred
# ::snt Xinhua News Agency , August 31st .
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0319_2.txt
(b / byline-91
      :ARG0 (p / publication :wiki "Xinhua_News_Agency"
            :name (n / name :op1 "Xinhua" :op2 "News" :op3 "Agency"))
      :time (d2 / date-entity :month 8 :day 31))

# ::id nw.chtb_0322.1 ::date 2012-12-29T13:30:09 ::annotator SDL-AMR-09 ::preferred
# ::snt Xinhua News Agency , Seoul , August 31st , by reporter Shuifu Tang
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0322_1.txt
(b / byline-91
      :ARG0 (p / publication :wiki "Xinhua_News_Agency"
            :name (n / name :op1 "Xinhua" :op2 "News" :op3 "Agency"))
      :ARG1 (p2 / person :wiki -
            :name (n2 / name :op1 "Shuifu" :op2 "Tang")
            :ARG0-of (r / report-01))
      :location (c3 / city :wiki "Seoul"
            :name (n3 / name :op1 "Seoul"))
      :time (d2 / date-entity :month 8 :day 31))

# ::id nw.chtb_0322.2 ::date 2012-12-29T13:32:27 ::annotator SDL-AMR-09 ::preferred
# ::snt The first " Le Tian Cup " China and Korea Go competition started today at Fushan , the second largest city of Korea .
# ::save-date Fri Jan 3, 2014 ::file nw_chtb_0322_2.txt
(s / start-01
      :ARG1 (c6 / compete-01 :wiki -
            :ARG0 (c5 / country :wiki "China"
                  :name (n5 / name :op1 "China"))
            :ARG1 c4
            :name (n6 / name :op1 "Le" :op2 "Tian" :op3 "Cup")
            :mod (g2 / game :wiki "Go_(game)"
                  :name (n2 / name :op1 "Go")))
      :location (c3 / city :wiki "Busan"
            :name (n3 / name :op1 "Fushan")
            :mod (l2 / large
                  :degree (m / most)
                  :compared-to (c4 / country :wiki "Korea"
                        :name (n4 / name :op1 "Korea"))
                  :ord (o / ordinal-entity :value 2)))
      :time (t / today))

# ::id nw.chtb_0322.3 ::date 2012-12-29T13:54:58 ::annotator SDL-AMR-09 ::preferred
# ::snt In the first round of competition , the Chinese team defeated the relatively stronger Korean team with a score of 4 : 3 .
# ::save-date Wed Nov 4, 2015 ::file nw_chtb_0322_3.txt
(d / defeat-01
      :ARG0 (t / team
            :mod (c4 / country :wiki "China" :name (n / name :op1 "China")))
      :ARG1 (t2 / team
            :mod (c5 / country :wiki "Korea" :name (n2 / name :op1 "Korea"))
            :ARG1-of (s / strong-02
                  :degree (m / more)
                  :compared-to t
                  :ARG2-of (r2 / relative-05)))
      :time (r / round-05
            :ARG1 (c / compete-01)
            :ord (o / ordinal-entity :value 1))
      :quant (s2 / score-entity :op1 4 :op2 3))

# ::id nw.chtb_0322.4 ::date 2012-12-29T13:57:34 ::annotator SDL-AMR-09 ::preferred
# ::snt In the competition today , both sides each have 7 Go players participating .
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0322_4.txt
(h / have-03
      :ARG0 (s / side
            :mod (b / both)
            :mod (e2 / each))
      :ARG1 (p2 / person :quant 7
            :ARG0-of (p3 / play-01
                  :ARG1 (g / game :wiki "Go_(game)"
                        :name (n / name :op1 "Go")))
            :ARG0-of (c / compete-01
                  :time (t / today))))

# ::id nw.chtb_0322.5 ::date 2012-12-29T13:59:53 ::annotator SDL-AMR-09 ::preferred
# ::snt Weiping Nie ( 9th level ) , Xiaoguang Liu ( 9th level ) , Hao Chang ( 6th level ) and Dayuan Cao ( 9th level ) from the Chinese team defeated Guibing Cui ( 6th level ) , Xiuying Zhang ( 9th level ) , Fengzhu Xu ( 9th level ) and Xuange Lin ( 8th level ) from the Korean team respectively .
# ::save-date Fri Jan 3, 2014 ::file nw_chtb_0322_5.txt
(d2 / defeat-01
      :ARG0 (a / and
            :op1 (p9 / person :wiki "Nie_Weiping"
                  :name (n / name :op1 "Weiping" :op2 "Nie")
                  :mod (l / level
                        :ord (o / ordinal-entity :value 9)))
            :op2 (p10 / person :wiki "Liu_Xiaoguang"
                  :name (n2 / name :op1 "Xiaoguang" :op2 "Liu")
                  :mod l)
            :op3 (p11 / person :wiki "Chang_Hao"
                  :name (n3 / name :op1 "Hao" :op2 "Chang")
                  :mod (l2 / level
                        :ord (o2 / ordinal-entity :value 6)))
            :op4 (p12 / person :wiki "Cao_Dayuan"
                  :name (n4 / name :op1 "Dayuan" :op2 "Cao")
                  :mod l)
            :part-of (t / team
                  :mod (c4 / country :wiki "China"
                        :name (n5 / name :op1 "China"))))
      :ARG1 (a2 / and
            :op1 (p13 / person :wiki -
                  :name (n6 / name :op1 "Guibing" :op2 "Cui")
                  :mod l2)
            :op2 (p14 / person :wiki -
                  :name (n7 / name :op1 "Xiuying" :op2 "Zhang")
                  :mod l)
            :op3 (p15 / person :wiki -
                  :name (n8 / name :op1 "Fengzhu" :op2 "Xu")
                  :mod l)
            :op4 (p16 / person :wiki -
                  :name (n9 / name :op1 "Xuange" :op2 "Lin")
                  :mod (l3 / level
                        :ord (o3 / ordinal-entity :value 8)))
            :part-of (t2 / team
                  :mod (c5 / country :wiki "Korea"
                        :name (n10 / name :op1 "Korea"))))
      :mod (r / respective))

# ::id nw.chtb_0322.6 ::date 2012-12-29T14:08:53 ::annotator SDL-AMR-09 ::preferred
# ::snt Among which , Weiping Nie , Xiaoguang Liu and Hao Chang both achieved victories in the middle games .
# ::save-date Tue May 12, 2015 ::file nw_chtb_0322_6.txt
(w / win-01
      :ARG0 (a2 / and
            :op1 (p4 / person :wiki "Liu_Xiaoguang" :name (n / name :op1 "Xiaoguang" :op2 "Liu"))
            :op2 (p5 / person :wiki "Chang_Hao" :name (n2 / name :op1 "Hao" :op2 "Chang"))
            :op3 (p6 / person :wiki "Nie_Weiping" :name (n3 / name :op1 "Weiping" :op2 "Nie")))
      :ARG2 (g / game
            :mod (m / middle))
      :ARG1-of (i / include-91))

# ::id nw.chtb_0322.7 ::date 2012-12-29T14:13:02 ::annotator SDL-AMR-09 ::preferred
# ::snt Dayuan Cao achieved victory with an advantage of seven and a half ' mu ' .
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0322_7.txt
(w / win-01
      :ARG0 (p2 / person :wiki "Cao_Dayuan"
            :name (n / name :op1 "Dayuan" :op2 "Cao"))
      :manner (a2 / advantage
            :consist-of (m / mu :quant 7.5)))

# ::id nw.chtb_0322.8 ::date 2012-12-29T14:17:26 ::annotator SDL-AMR-09 ::preferred
# ::snt Xunxuan Cao ( 9th level ) , Changhao Li ( 7th level ) and Changhe Liu ( 6th level ) from the Korean team defeated Jing Liu ( 5th level ) , Xiaocun Ma ( 9th level ) and Jianhong Wang ( 7th level ) from the Chinese team respectively .
# ::save-date Fri Jan 3, 2014 ::file nw_chtb_0322_8.txt
(d / defeat-01
      :ARG0 (a / and
            :op1 (p7 / person :wiki -
                  :name (n / name :op1 "XunXuan" :op2 "Cao")
                  :mod (l / level
                        :ord (o / ordinal-entity :value 9)))
            :op2 (p8 / person :wiki -
                  :name (n2 / name :op1 "Changhao" :op2 "Li")
                  :mod (l2 / level
                        :ord (o2 / ordinal-entity :value 7)))
            :op3 (p9 / person :wiki -
                  :name (n3 / name :op1 "Changhe" :op2 "Liu")
                  :mod (l3 / level
                        :ord (o3 / ordinal-entity :value 6)))
            :part-of (t / team
                  :mod (c6 / country :wiki "Korea"
                        :name (n4 / name :op1 "Korea"))))
      :ARG1 (a2 / and
            :op1 (p10 / person :wiki -
                  :name (n5 / name :op1 "Jing" :op2 "Lui")
                  :mod (l4 / level
                        :ord (o4 / ordinal-entity :value 5)))
            :op2 (p11 / person :wiki "Ma_Xiaochun"
                  :name (n6 / name :op1 "Xiaocun" :op2 "Ma")
                  :mod l)
            :op3 (p12 / person :wiki -
                  :name (n7 / name :op1 "Jianhong" :op2 "Wang")
                  :mod l2)
            :part-of (t2 / team
                  :mod (c7 / country :wiki "China"
                        :name (n8 / name :op1 "China"))))
      :mod (r / respective))

# ::id nw.chtb_0322.9 ::date 2012-12-29T14:26:39 ::annotator SDL-AMR-09 ::preferred
# ::snt Among which , Xunxuan Cao achieved a victory in the middle game .
# ::save-date Tue May 12, 2015 ::file nw_chtb_0322_9.txt
(w / win-01
      :ARG0 (p2 / person :wiki - :name (n / name :op1 "XunXuan" :op2 "Cao"))
      :ARG2 (g / game
            :mod (m / middle))
      :ARG1-of (i / include-91))

# ::id nw.chtb_0322.10 ::date 2012-12-29T14:27:38 ::annotator SDL-AMR-09 ::preferred
# ::snt Changhao Li and Changhe Liu achieved victories with advantages of six and a half ' mu ' and seven and a half ' mu ' respectively .
# ::save-date Fri Jan 3, 2014 ::file nw_chtb_0322_10.txt
(a / and
      :op1 (w / win-01
            :ARG0 (p3 / person :wiki -
                  :name (n / name :op1 "Changhao" :op2 "Li"))
            :manner (a3 / advantage
                  :consist-of (m / mu :quant 6.5)))
      :op2 (w2 / win-01
            :ARG0 (p4 / person :wiki -
                  :name (n2 / name :op1 "Changhe" :op2 "Liu"))
            :manner (a5 / advantage
                  :consist-of (m2 / mu :quant 7.5)))
      :mod (r / respective))

# ::id nw.chtb_0322.11 ::date 2012-12-29T14:29:36 ::annotator SDL-AMR-09 ::preferred
# ::snt When receiving reporters telephone interviews , Runan Wang , leader of the Chinese delegation presented that , overall speaking , the strength of the Korean team was stronger than the Chinese team .
# ::save-date Wed Feb 10, 2016 ::file nw_chtb_0322_11.txt
(p / present-01
      :ARG0 (p2 / person :wiki - :name (n / name :op1 "Runan" :op2 "Wang")
            :ARG0-of (l / lead-02
                  :ARG1 (d / delegation
                        :source (c4 / country :wiki "China" :name (n2 / name :op1 "China")))))
      :ARG1 (s / strong-02
            :ARG1 (s2 / strong-02
                  :ARG1 (t / team
                        :mod (c5 / country :wiki "Korea" :name (n3 / name :op1 "Korea"))))
            :degree (m / more)
            :compared-to (s3 / strong-02
                  :ARG1 (t2 / team
                        :mod c4))
            :condition (s5 / speak-01
                  :manner (o / overall)))
      :time (r2 / receive-01
            :ARG0 p2
            :ARG1 (i / interview-01
                  :ARG0 p3
                  :medium (t4 / telephone))
            :ARG2 (p3 / person
                  :ARG0-of (r3 / report-01))))

# ::id nw.chtb_0322.12 ::date 2012-12-29T14:34:48 ::annotator SDL-AMR-09 ::preferred
# ::snt However , the Chinese team performed better today , and therefore achieved victory .
# ::save-date Thu Nov 5, 2015 ::file nw_chtb_0322_12.txt
(c5 / contrast-01
      :ARG2 (p / perform-01
            :ARG0 (t / team
                  :mod (c3 / country :wiki "China" :name (n / name :op1 "China")))
            :manner (g / good-02
                  :degree (m2 / more))
            :ARG0-of (c6 / cause-01
                  :ARG1 (w / win-01
                        :ARG0 t))
            :time (t2 / today)))

# ::id nw.chtb_0322.13 ::date 2012-12-29T14:38:41 ::annotator SDL-AMR-09 ::preferred
# ::snt The performance of our young competitor , Hao Chang , was especially outstanding today , defeating Fengzhu Xu of the Korean team in the middle game .
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0322_13.txt
(s / stand-out-06
      :ARG1 (p4 / perform-01
            :ARG0 (p3 / person :wiki "Chang_Hao"
                  :name (n / name :op1 "Hao" :op2 "Chang")
                  :ARG0-of (c2 / compete-01)
                  :mod (y / young)
                  :ARG0-of (d / defeat-01
                        :ARG1 (p5 / person :wiki -
                              :name (n2 / name :op1 "Fengzhu" :op2 "Xu")
                              :part-of (t / team
                                    :mod (c3 / country :wiki "Korea"
                                          :name (n3 / name :op1 "Korea"))))
                        :time (g / game
                              :mod (m / middle)))
                  :poss (w / we)))
      :time (t2 / today)
      :degree (e / especially))

# ::id nw.chtb_0322.14 ::date 2012-12-29T15:39:17 ::annotator SDL-AMR-09 ::preferred
# ::snt Fengzhu Xu has won many championships in international competitions before .
# ::save-date Sat Jul 25, 2015 ::file nw_chtb_0322_14.txt
(w / win-01
      :ARG0 (p2 / person :wiki - :name (n / name :op1 "Fengzhu" :op2 "Xu"))
      :ARG1 (c / championship-02
            :ARG0 p2
            :quant (m / many))
      :time (b / before)
      :part-of (c2 / compete-01
            :mod (i / international)))

# ::id nw.chtb_0322.15 ::date 2012-12-29T15:40:07 ::annotator SDL-AMR-09 ::preferred
# ::snt He had achieved complete victory in nine games with Chinese Go players before .
# ::save-date Tue Jul 28, 2015 ::file nw_chtb_0322_15.txt
(w / win-01
      :ARG0 (h / he)
      :ARG2 (g / game :quant 9
            :ARG1-of (p / play-01
                  :ARG0 h
                  :ARG3 (p2 / person
                        :mod (c4 / country :wiki "China" :name (n / name :op1 "China"))
                        :ARG0-of (p3 / play-01
                              :ARG1 (g2 / game :wiki "Go_(game)" :name (n2 / name :op1 "Go"))))))
      :ARG1-of (c / complete-02)
      :time (b / before))

# ::id nw.chtb_0322.16 ::date 2012-12-29T15:43:54 ::annotator SDL-AMR-09 ::preferred
# ::snt The Go teams from China and Korea will shift to Seoul on September 1st , and will hold the second competition in the Le Tian Hotel on the 2nd .
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0322_16.txt
(a / and
      :op1 (s2 / shift-01
            :ARG1 (a2 / and
                  :op1 (t / team
                        :mod (c5 / country :wiki "China"
                              :name (n2 / name :op1 "China"))
                        :mod (g2 / game :wiki "Go_(game)"
                              :name (n5 / name :op1 "Go")))
                  :op2 (t2 / team
                        :mod (c6 / country :wiki "Korea"
                              :name (n / name :op1 "Korea"))
                        :mod g2))
            :ARG2 (c7 / city :wiki "Seoul"
                  :name (n3 / name :op1 "Seoul"))
            :time (d3 / date-entity :month 9 :day 1))
      :op2 (c / compete-01
            :ARG0 t
            :ARG1 t2
            :ord (o / ordinal-entity :value 2)
            :location (h2 / hotel :wiki -
                  :name (n4 / name :op1 "Le" :op2 "Tian" :op3 "Hotel"))
            :time (d4 / date-entity :day 2)))

# ::id nw.chtb_0322.17 ::date 2012-12-29T15:48:41 ::annotator SDL-AMR-09 ::preferred
# ::snt According to the rules discussed and agreed upon by both sides , if the two teams draw with 7 : 7 , then the final result will be determined by the result of the competition between Weiping Nie of the Chinese team and Xunxuan Cao of the Korean team .
# ::save-date Thu Dec 17, 2015 ::file nw_chtb_0322_17.txt
(d2 / determine-01
      :ARG0 (t4 / thing
            :ARG2-of (r3 / result-01
                  :ARG1 (c4 / compete-01
                        :ARG0 (p3 / person :wiki "Nie_Weiping" :name (n / name :op1 "Weiping" :op2 "Nie")
                              :part-of (t / team
                                    :mod (c5 / country :wiki "China" :name (n2 / name :op1 "China"))))
                        :ARG1 (p4 / person :wiki - :name (n3 / name :op1 "XunXuan" :op2 "Cao")
                              :part-of (t2 / team
                                    :mod (c6 / country :wiki "Korea" :name (n4 / name :op1 "Korea")))))))
      :ARG1 (r2 / result-01
            :mod (f / final))
      :condition (d3 / draw-02
            :ARG0 (a2 / and
                  :op1 t
                  :op2 t2)
            :ARG1 (s / score-entity :op1 7 :op2 7))
      :ARG1-of (c / conform-01
            :ARG2 (r / rule
                  :ARG1-of (d / discuss-01
                        :ARG0 (s2 / side
                              :mod (b / both)))
                  :ARG1-of (a / agree-01
                        :ARG0 s2))))

# ::id nw.chtb_0322.18 ::date 2012-12-29T15:57:24 ::annotator SDL-AMR-09 ::preferred
# ::snt The prize money of the competition this time is 100,000 US dollars , the team that wins will get 70,000 US dollars , while the team that loses will get 30,000 US dollars .
# ::save-date Tue May 12, 2015 ::file nw_chtb_0322_18.txt
(m / multi-sentence
      :snt1 (m4 / monetary-quantity :quant 100000
            :unit (d4 / dollar
                  :mod (c4 / country :wiki "United_States" :name (n4 / name :op1 "United" :op2 "States")))
            :domain (m5 / money
                  :mod (p / prize)
                  :ARG2-of (c / compete-01))
            :time (t / time
                  :mod (t2 / this)))
      :snt2 (a / and
            :op1 (g / get-01
                  :ARG0 (t3 / team
                        :ARG0-of (w / win-01
                              :ARG1 m6
                              :ARG2 c))
                  :ARG1 (m6 / monetary-quantity :quant 70000
                        :unit (d / dollar
                              :mod c4)))
            :op2 (g2 / get-01
                  :ARG0 (t4 / team
                        :ARG0-of (l / lose-03))
                  :ARG1 (m7 / monetary-quantity :quant 30000
                        :unit (d2 / dollar
                              :mod c4)))))

# ::id nw.chtb_0322.19 ::date 2012-12-29T16:02:12 ::annotator SDL-AMR-09 ::preferred
# ::snt ( End )
# ::save-date Sat Dec 29, 2012 ::file nw_chtb_0322_19.txt
(e / end-01)

# ::id nw.chtb_0324.1 ::date 2012-12-29T16:02:23 ::annotator SDL-AMR-09 ::preferred
# ::snt Xinhua News Agency , Rome , September 1st , by reporters Aiguo Yang and Changrui Huang
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0324_1.txt
(b / byline-91
      :ARG0 (p / publication :wiki "Xinhua_News_Agency"
            :name (n / name :op1 "Xinhua" :op2 "News" :op3 "Agency"))
      :ARG1 (a2 / and
            :op1 (p3 / person :wiki -
                  :name (n2 / name :op1 "Aiguo" :op2 "Yang"))
            :op2 (p4 / person :wiki -
                  :name (n3 / name :op1 "Changrui" :op2 "Huang"))
            :ARG0-of (r2 / report-01))
      :location (c4 / city :wiki "Rome"
            :name (n4 / name :op1 "Rome"))
      :time (d2 / date-entity :month 9 :day 1))

# ::id nw.chtb_0324.2 ::date 2012-12-29T16:03:28 ::annotator SDL-AMR-09 ::preferred
# ::snt The 1 - meter diving board preliminaries of the Seventh World Swimming Championship were held here this morning .
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0324_2.txt
(h / hold-04
      :ARG0 (p / preliminary
            :subevent-of (g / game :wiki -
                  :name (n / name :op1 "Seventh" :op2 "World" :op3 "Swimming" :op4 "Championship"))
            :topic (b / board
                  :mod (d3 / distance-quantity :quant 1
                        :unit (m2 / meter))
                  :instrument-of (d2 / dive-01)))
      :location (h2 / here)
      :time (d / date-entity :dayperiod (m / morning) :mod (t / today)))

# ::id nw.chtb_0324.3 ::date 2012-12-29T16:06:17 ::annotator SDL-AMR-09 ::preferred
# ::snt Chinese competitor Lan Wei and Sheng Chen both received qualification for the semi-finals .
# ::save-date Fri Jan 3, 2014 ::file nw_chtb_0324_3.txt
(q / qualify-02
      :ARG1 (a / and
            :op1 (p3 / person :wiki -
                  :name (n / name :op1 "Lan" :op2 "Wei"))
            :op2 (p4 / person :wiki -
                  :name (n2 / name :op1 "Sheng" :op2 "Chen"))
            :ARG0-of (c3 / compete-01)
            :mod (c4 / country :wiki "China"
                  :name (n3 / name :op1 "China")))
      :ARG2 (f / final
            :mod (s2 / semi)))

# ::id nw.chtb_0324.4 ::date 2012-12-29T16:08:05 ::annotator SDL-AMR-09 ::preferred
# ::snt In the preliminaries , Wei Lan , who is 26 years old this year , from Guangdong , with outstanding skill , occupied the lead position with a total score of 355.35 points .
# ::save-date Tue Jul 7, 2015 ::file nw_chtb_0324_4.txt
(o / occupy-01
      :ARG0 (p2 / person :wiki - :name (n / name :op1 "Wei" :op2 "Lan")
            :source (p / province :wiki "Guangdong" :name (n2 / name :op1 "Guangdong"))
            :ARG1-of (a / age-01
                  :ARG2 (t / temporal-quantity :quant 26
                        :unit (y / year))
                  :time (y2 / year
                        :mod (t3 / this)))
            :ARG1-of (s / skillful-01
                  :ARG1-of (s3 / stand-out-06)))
      :ARG1 (p3 / position
            :mod (l / lead-01))
      :manner (s2 / score-01
            :ARG1 p2
            :ARG2 (p4 / point :quant 355.35)
            :ARG3 (p5 / preliminary)
            :mod (t2 / total)))

# ::id nw.chtb_0324.5 ::date 2012-12-29T20:57:29 ::annotator SDL-AMR-09 ::preferred
# ::snt Sheng Chen , who is 19 years old this year , from Hubei , is temporarily in the sixth position , the a total score of 342.60 points .
# ::save-date Thu Jan 23, 2014 ::file nw_chtb_0324_5.txt
(p / position-01
      :ARG1 (p3 / person :wiki -
            :name (n / name :op1 "Sheng" :op2 "Chen")
            :source (p4 / province :wiki "Hubei"
                  :name (n2 / name :op1 "Hubei"))
            :ARG1-of (s2 / score-01
                  :ARG2 (p2 / point :quant 342.60)
                  :mod (t3 / total))
            :ARG1-of (a / age-01
                  :ARG2 (t / temporal-quantity :quant 19
                        :unit (y / year))
                  :time (y2 / year
                        :mod (t4 / this))))
      :ord (o / ordinal-entity :value 6)
      :duration (t2 / temporary))

# ::id nw.chtb_0324.6 ::date 2012-12-29T21:28:53 ::annotator SDL-AMR-09 ::preferred
# ::snt The competitor who is temporarily in second place is the German athlete Bao Lizuo , with a total score of 355.02 points , slightly lower than Wei Lan .
# ::save-date Tue May 26, 2015 ::file nw_chtb_0324_6.txt
(p / person
      :ARG0-of (c2 / compete-01)
      :ARG1-of (p2 / place-01
            :ord (o / ordinal-entity :value 2)
            :duration (t / temporary))
      :domain (a / athlete :wiki - :name (n / name :op1 "Bao" :op2 "Lizuo")
            :mod (c3 / country :wiki "Germany" :name (n2 / name :op1 "Germany"))
            :ARG1-of (s / score-01
                  :ARG2 (p4 / point :quant 355.02
                        :ARG3-of (l / low-04
                              :degree (m / more
                                    :degree (s2 / slight))
                              :compared-to (p5 / person :wiki - :name (n3 / name :op1 "Wei" :op2 "Lan")))))))

# ::id nw.chtb_0324.7 ::date 2012-12-29T21:31:27 ::annotator SDL-AMR-09 ::preferred
# ::snt The competitor from Zimbabwe , Si Aiwan , who is temporarily in third place , has a total score of 354.39 points .
# ::save-date Mon Jan 4, 2016 ::file nw_chtb_0324_7.txt
(s / score-01
      :ARG1 (p3 / person :wiki - :name (n / name :op1 "Si" :op2 "Aiwan")
            :ARG0-of (c2 / compete-01)
            :source (c3 / country :wiki "Zimbabwe" :name (n2 / name :op1 "Zimbabwe"))
            :ARG1-of (p / place-01
                  :ord (o / ordinal-entity :value 3)
                  :duration (t / temporary)))
      :ARG2 (p4 / point :quant 354.39
            :ARG2-of (t2 / total-01)))

# ::id nw.chtb_0324.8 ::date 2012-12-29T21:37:02 ::annotator SDL-AMR-09 ::preferred
# ::snt After the competition , the chief coach of the Chinese diving team said to our agency 's reporter : " Sheng Chen is a little nervous today . "
# ::save-date Fri Jan 3, 2014 ::file nw_chtb_0324_8.txt
(s2 / say-01
      :ARG0 (p2 / person
            :ARG0-of (c3 / coach-01
                  :ARG1 (t / team
                        :ARG0-of (d / dive-01)
                        :mod (c4 / country :wiki "China"
                              :name (n / name :op1 "China")))
                  :mod (c5 / chief)))
      :ARG1 (n2 / nervous-01
            :ARG1 (p4 / person :wiki -
                  :name (n3 / name :op1 "Sheng" :op2 "Chen"))
            :degree (l / little)
            :time (t2 / today))
      :ARG2 (p3 / person
            :ARG0-of (h / have-org-role-91
                  :ARG1 (a / agency
                        :poss (w / we))
                  :ARG3 (r / report-01)))
      :time (a2 / after
            :op1 (c / compete-01)))

# ::id nw.chtb_0324.9 ::date 2012-12-29T21:40:46 ::annotator SDL-AMR-09 ::preferred
# ::snt He also said : " Our athletes are not very used to carrying out competition under strong sunlight . "
# ::save-date Mon Jul 13, 2015 ::file nw_chtb_0324_9.txt
(s / say-01
      :ARG0 (h / he)
      :ARG1 (u2 / use-02 :polarity -
            :ARG0 (a2 / athlete
                  :poss (w / we))
            :ARG1 (c2 / compete-01
                  :ARG0 a2
                  :location (u / under
                        :op1 (s2 / sunlight
                              :ARG1-of (s3 / strong-02))))
            :degree (v / very))
      :mod (a3 / also))

# ::id nw.chtb_0324.10 ::date 2012-12-29T21:48:54 ::annotator SDL-AMR-09 ::preferred
# ::snt At home , they carry out indoor training mostly .
# ::save-date Sun Dec 22, 2013 ::file nw_chtb_0324_10.txt
(t2 / train-01
      :ARG2 (t / they)
      :location (i / indoor)
      :degree (m / most)
      :location (h / home))

# ::id nw.chtb_0324.11 ::date 2012-12-29T21:49:56 ::annotator SDL-AMR-09 ::preferred
# ::snt Looks like we still need to train more outdoors . "
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0324_11.txt
(l / look-02
      :ARG1 (n / need-01
            :ARG0 (w / we)
            :ARG1 (t / train-01
                  :ARG0 w
                  :ARG2 w
                  :quant (m / more)
                  :location (o / outdoor))
            :mod (s / still)))

# ::id nw.chtb_0324.12 ::date 2012-12-29T21:52:11 ::annotator SDL-AMR-09 ::preferred
# ::snt He felt that , there were more new competitors from our country participating in this competition .
# ::save-date Fri Feb 5, 2016 ::file nw_chtb_0324_12.txt
(f / feel-02
      :ARG0 (h / he)
      :ARG1 (p / person
            :quant (m / more)
            :ARG0-of (c / compete-01)
            :ARG1-of (n / new-01)
            :source (c2 / country
                  :poss (w / we))
            :ARG0-of (p2 / participate-01
                  :ARG1 (c3 / compete-01
                        :mod (t / this)))))

# ::id nw.chtb_0324.13 ::date 2012-12-29T21:54:03 ::annotator SDL-AMR-09 ::preferred
# ::snt They still lack experience in international competitions .
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0324_13.txt
(l / lack-01
      :ARG0 (t / they)
      :ARG1 (e / experience-01
            :ARG0 t
            :ARG1 (c / compete-01
                  :mod (i / international)))
      :time (s / still))

# ::id nw.chtb_0324.14 ::date 2012-12-29T21:55:31 ::annotator SDL-AMR-09 ::preferred
# ::snt The preliminary competition for the women 's 10 - meter platform diving will be held this afternoon .
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0324_14.txt
(h / hold-04
      :ARG1 (c / compete-01
            :mod (p / preliminary)
            :mod (d2 / dive-01
                  :ARG0 (w / woman)
                  :mod (p2 / platform
                        :mod (d3 / distance-quantity :quant 10
                              :unit (m2 / meter)))))
      :time (d / date-entity :dayperiod (a / afternoon) :mod (t / today)))

# ::id nw.chtb_0324.15 ::date 2012-12-29T21:56:59 ::annotator SDL-AMR-09 ::preferred
# ::snt Mingxia Fu , who won the championship for our country at the World Championship and the Olympic Games , and the competitor from Hebei , Bin Chi , who won the championship at the World Cup will participate in the competition .
# ::save-date Sat Jul 25, 2015 ::file nw_chtb_0324_15.txt
(p / participate-01
      :ARG0 (a / and
            :op1 (p4 / person :wiki "Fu_Mingxia" :name (n / name :op1 "Mingxia" :op2 "Fu")
                  :ARG0-of (w3 / win-01
                        :ARG1 (c / championship-02
                              :ARG0 p4)
                        :ARG3 (c2 / country
                              :poss (w4 / we))
                        :location (g2 / game :wiki "FINA_World_Aquatics_Championships" :name (n2 / name :op1 "World" :op2 "Championship"))
                        :location (g3 / game :wiki "Olympic_Games" :name (n3 / name :op1 "Olympic" :op2 "Games"))))
            :op2 (p5 / person :wiki - :name (n4 / name :op1 "Bin" :op2 "Chi")
                  :ARG0-of (c3 / compete-01)
                  :source (p2 / province :wiki "Hebei" :name (n5 / name :op1 "Hebei"))
                  :ARG0-of (w5 / win-01
                        :ARG1 (c4 / championship-02
                              :ARG0 p5)
                        :location (g4 / game :wiki "FIFA_World_Cup" :name (n6 / name :op1 "World" :op2 "Cup")))))
      :ARG1 (c5 / compete-01))

# ::id nw.chtb_0324.16 ::date 2012-12-29T22:03:54 ::annotator SDL-AMR-09 ::preferred
# ::snt ( End )
# ::save-date Sat Dec 29, 2012 ::file nw_chtb_0324_16.txt
(e / end-01)

# ::id nw.chtb_0325.1 ::date 2012-12-29T22:04:07 ::annotator SDL-AMR-09 ::preferred
# ::snt Xinhua News Agency , Rome , September 1st , by reporters Changrui Huang and Aiguo Yang
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0325_1.txt
(b / byline-91
      :ARG0 (p / publication :wiki "Xinhua_News_Agency"
            :name (n / name :op1 "Xinhua" :op2 "News" :op3 "Agency"))
      :ARG1 (a2 / and
            :op1 (p3 / person :wiki -
                  :name (n2 / name :op1 "Changrui" :op2 "Huang")
                  :ARG0-of (r2 / report-01))
            :op2 (p4 / person :wiki -
                  :name (n3 / name :op1 "Aiguo" :op2 "Yang")
                  :ARG0-of r2))
      :time (d2 / date-entity :month 9 :day 1)
      :location (c4 / city :wiki "Rome"
            :name (n4 / name :op1 "Rome")))

# ::id nw.chtb_0325.2 ::date 2012-12-29T22:05:02 ::annotator SDL-AMR-09 ::preferred
# ::snt The performance of the female competitors of the Chinese diving team , Mingxia Fu and Bin Chi , in the first 6 rounds of the 10 - meter platform diving preliminary competition at the Seventh World Swimming Championships held here today was ideal , and hopes of entering the heats are in sight .
# ::save-date Wed Jul 1, 2015 ::file nw_chtb_0325_2.txt
(a / and
      :op1 (i / ideal
            :domain (p3 / perform-01
                  :ARG0 (a2 / and
                        :op1 (p4 / person :wiki "Fu_Mingxia" :name (n / name :op1 "Mingxia" :op2 "Fu"))
                        :op2 (p5 / person :wiki - :name (n2 / name :op1 "Bin" :op2 "Chi"))
                        :ARG0-of (c3 / compete-01)
                        :mod (f / female)
                        :part-of (t / team
                              :mod (c4 / country :wiki "China" :name (n3 / name :op1 "China"))
                              :ARG0-of (d2 / dive-01)))
                  :time (r / round-05 :quant 6
                        :ARG1 (c / compete-01
                              :mod (p6 / preliminary)
                              :mod (d3 / dive-01
                                    :mod (p7 / platform
                                          :mod (d4 / distance-quantity :quant 10
                                                :unit (m3 / meter))))
                              :subevent-of (g / game :wiki - :name (n4 / name :op1 "Seventh" :op2 "World" :op3 "Swimming" :op4 "Championships"))
                              :ARG1-of (h / hold-04
                                    :location (h2 / here)
                                    :time (t2 / today)))
                        :ord (o / ordinal-entity :value 1))))
      :op2 (i2 / in-sight
            :domain (h3 / hopeful-03
                  :ARG1 (e2 / enter-01
                        :ARG0 a2
                        :ARG1 (h4 / heat)))))

# ::id nw.chtb_0325.3 ::date 2012-12-29T22:20:01 ::annotator SDL-AMR-09 ::preferred
# ::snt At the time this reporter dispatched , in the first 6 rounds of competition , Mingxia Fu and Bin Chi are temporarily occupying the first and third positions with total scores of 339.12 and 290.19 points respectively .
# ::save-date Fri Jul 31, 2015 ::file nw_chtb_0325_3.txt
(a / and
      :op1 (o / occupy-01
            :ARG0 (p3 / person :wiki "Fu_Mingxia" :name (n / name :op1 "Mingxia" :op2 "Fu"))
            :ARG1 (p4 / position
                  :ord (o3 / ordinal-entity :value 1))
            :ARG2 (s / score-01
                  :ARG0 p3
                  :ARG1 (p5 / point
                        :ARG1-of (t / total-01
                              :ARG2 339.12))))
      :op2 (o2 / occupy-01
            :ARG0 (p / person :wiki - :name (n2 / name :op1 "Bin" :op2 "Chi"))
            :ARG1 (p2 / position
                  :ord (o4 / ordinal-entity :value 3))
            :manner (s2 / score-01
                  :ARG0 p
                  :ARG1 (p6 / point
                        :ARG1-of (t2 / total-01
                              :ARG2 290.19))))
      :mod (r / respective)
      :duration (t3 / temporary)
      :time (d / dispatch-01
            :ARG0 (p7 / person
                  :ARG0-of (r2 / report-01)
                  :mod (t4 / this)))
      :time (r3 / round-05 :quant 6
            :ARG1 (c / compete-01)
            :ord (o5 / ordinal-entity :value 1)))

# ::id nw.chtb_0325.4 ::date 2012-12-29T22:23:53 ::annotator SDL-AMR-09 ::preferred
# ::snt If accidents do not occur , their hopes of entering the heats are already in sight .
# ::save-date Wed Jul 1, 2015 ::file nw_chtb_0325_4.txt
(i / in-sight
      :domain (h / hopeful-03
            :ARG0 (t / they)
            :ARG1 (e / enter-01
                  :ARG0 t
                  :ARG1 (h2 / heat)))
      :time (a / already)
      :condition (a2 / accident :polarity -))

# ::id nw.chtb_0325.5 ::date 2012-12-29T22:31:52 ::annotator SDL-AMR-09 ::preferred
# ::snt Occupying the second position is the US competitor , Richard .
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0325_5.txt
(o / occupy-01
      :ARG0 (p2 / person :wiki -
            :name (n / name :op1 "Richard")
            :mod (c2 / country :wiki "United_States"
                  :name (n2 / name :op1 "United" :op2 "States"))
            :ARG0-of (c3 / compete-01))
      :ARG1 (p3 / position
            :ord (o2 / ordinal-entity :value 2)))

# ::id nw.chtb_0325.6 ::date 2012-12-29T22:32:54 ::annotator SDL-AMR-09 ::preferred
# ::snt Her performance was 303.00 points .
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0325_6.txt
(p2 / point :quant 303.00
      :domain (p / perform-01
            :ARG0 (s / she)))

# ::id nw.chtb_0325.7 ::date 2012-12-29T22:33:34 ::annotator SDL-AMR-09 ::preferred
# ::snt In the preliminary men 's 1 - meter platform diving competition this morning , our competitors Lan Wei and Sheng Chen have already gained rights to the heats .
# ::save-date Wed Apr 29, 2015 ::file nw_chtb_0325_7.txt
(g / gain-02
      :ARG0 (a / and
            :op1 (p3 / person :wiki "Lan_Wei" :name (n / name :op1 "Lan" :op2 "Wei"))
            :op2 (p4 / person :wiki - :name (n2 / name :op1 "Sheng" :op2 "Chen"))
            :ARG0-of (c / compete-01
                  :ARG1 (w / we)))
      :ARG1 (r / right-05
            :ARG1 a
            :ARG2 (h / heat))
      :time (c2 / compete-01
            :mod (p5 / preliminary)
            :mod (d2 / dive-01
                  :ARG0 (m2 / man)
                  :mod (p6 / platform
                        :mod (d3 / distance-quantity :quant 1
                              :unit (m3 / meter)))))
      :time (d / date-entity :dayperiod (m / morning) :mod (t / today))
      :time (a2 / already))

# ::id nw.chtb_0325.8 ::date 2012-12-29T22:42:24 ::annotator SDL-AMR-09 ::preferred
# ::snt The results of today 's preliminary women 's water - polo competition are : the Hungarian team defeated the Canadian team by 13 : 7 , the French team defeated the Brazilian team by 10 : 9 , the Australian team defeated the German team by 10 : 8 , the Russian team defeated the Dutch team by 7 : 6 , the US team defeated the Kazakhstani team by 10 : 5 , and the Italian team defeated the New Zealand team by 12 : 2 .
# ::save-date Tue Dec 17, 2013 ::file nw_chtb_0325_8.txt
(r2 / result-01
      :ARG1 (c13 / compete-01
            :ARG0 (w / woman)
            :mod (p / preliminary)
            :time (t / today)
            :mod (p14 / polo
                  :mod (w2 / water)))
      :ARG2 (a2 / and
            :op1 (d / defeat-01
                  :ARG0 (t2 / team
                        :mod (c14 / country :wiki "Hungary"
                              :name (n5 / name :op1 "Hungary")))
                  :ARG1 (t3 / team
                        :mod (c15 / country :wiki "Canada"
                              :name (n6 / name :op1 "Canada")))
                  :quant (s / score-entity :op1 13 :op2 7))
            :op2 (d2 / defeat-01
                  :ARG0 (t4 / team
                        :mod (c16 / country :wiki "France"
                              :name (n7 / name :op1 "France")))
                  :ARG1 (t5 / team
                        :mod (c17 / country :wiki "Brazil"
                              :name (n8 / name :op1 "Brazil")))
                  :quant (s2 / score-entity :op1 10 :op2 9))
            :op3 (d3 / defeat-01
                  :ARG0 (t6 / team
                        :mod (c18 / country :wiki "Australia"
                              :name (n9 / name :op1 "Australia")))
                  :ARG1 (t7 / team
                        :mod (c19 / country :wiki "Germany"
                              :name (n10 / name :op1 "Germany")))
                  :quant (s3 / score-entity :op1 10 :op2 8))
            :op4 (d4 / defeat-01
                  :ARG0 (t8 / team
                        :mod (c20 / country :wiki "Russia"
                              :name (n11 / name :op1 "Russia")))
                  :ARG1 (t9 / team
                        :mod (c21 / country :wiki "Netherlands"
                              :name (n12 / name :op1 "Netherlands")))
                  :quant (s4 / score-entity :op1 7 :op2 6))
            :op5 (d5 / defeat-01
                  :ARG0 (t10 / team
                        :mod (c22 / country :wiki "United_States"
                              :name (n13 / name :op1 "United" :op2 "States")))
                  :ARG1 (t11 / team
                        :mod (c23 / country :wiki "Kazakhstan"
                              :name (n14 / name :op1 "Kazakhstan")))
                  :quant (s5 / score-entity :op1 10 :op2 5))
            :op6 (d6 / defeat-01
                  :ARG0 (t12 / team
                        :mod (c24 / country :wiki "Italy"
                              :name (n15 / name :op1 "Italy")))
                  :ARG1 (t13 / team
                        :mod (c25 / country :wiki "New_Zealand"
                              :name (n16 / name :op1 "New" :op2 "Zealand")))
                  :quant (s6 / score-entity :op1 12 :op2 2))))

# ::id nw.chtb_0325.9 ::date 2012-12-29T22:52:27 ::annotator SDL-AMR-09 ::preferred
# ::snt There are 12 teams totally participating in the competition .
# ::save-date Mon Jan 4, 2016 ::file nw_chtb_0325_9.txt
(p / participate-01
      :ARG0 (t / team :quant 12
            :ARG2-of (t2 / total-01
                  :ARG1 t))
      :ARG1 (c / compete-01))

# ::id nw.chtb_0325.10 ::date 2012-12-29T22:53:20 ::annotator SDL-AMR-09 ::preferred
# ::snt ( End )
# ::save-date Sat Dec 29, 2012 ::file nw_chtb_0325_10.txt
(e / end-01)


==> appendix/sm/code/tools/amr-evaluation-tool-enhanced/tmp_debug.txt <==
c4 {'value': Concept(city), 'align': None, 'gold': True} {Var(n5): {'role': ':name'}} {Var(p24), Var(c33), Var(L22), Var(S17), Var(a42), Var(n8), Var(China), Var(n20), Var(V9), Var(h12), Var(h10), Var(a58), Var(g15), Var(a36), Var(n16), Var(c25), Var(a35), Var(d70), Var(c30), Var(n31), Var(n60), Var(c59), Var(p14), Var(Li_Peng), Var(s23), Var(j52), Var(f34), Var(P61), Var(-), Var(p3), Var(g40), Var(s47), Var(d53), Var(a62), Var(n26), Var(144), Var(s49), Var(h1), Var(a48), Var(a69), Var(s68), Var(M32), Var(p43), Var(p13), Var(g28), Var(m0), Var(C18), Var(246), Var(l63), Var(g41), Var(m67), '<s>', Var(g29), Var(t11), Var(s50), Var(Portugal), Var(r51), Var(c45), Var(g2), Var(C27), Var(Macau), Var(P21), Var(b54)}
(s23 / say-01
    :ARG0 (p14 / person
        :ARG0-of (h12 / have-org-role-91
            :ARG2 (p13 / premier)
            :ARG1 (g15 / government-organization
                :name (n16 / name
                    :op1 "State"
                    :op2 "Council"
                    :op3 "Peng"
                    :op4 "Li"
                    :wiki -)))
        :name (n20 / name
            :op1 "Peng"
            :op2 "Li"
            :wiki "Li_Peng"))
    :ARG1 (p24 / policy-01
        :ARG1 (g28 / government-organization
            :ARG0-of (g29 / govern-01
                :ARG1 (c25 / country
                    :name (n26 / name
                        :op1 "China"
                        :wiki "China")
                    :ARG1-of (g41 / govern-01
                        :ARG0 (g40 / government-organization
                            :ARG0-of (a42 / accord-03
                                :ARG1 (p43 / policy-01
                                    :ARG1 (a48 / and
                                        :op1 (c45 / country
                                            :quant 1)
                                        :op2 (s47 / system
                                            :quant 2))))
                            :ARG0-of (m67 / maintain-01
                                :ARG1 (a69 / and
                                    :op1 (s68 / stability)
                                    :op2 (d70 / develop-02
                                        :ARG1 c30))
                                :ARG0 (a62 / and
                                    :op2 (l63 / law
                                        :op2-of a58
                                        :mod c30)))
                            :ARG0-of m0))
                    :op1-of (b54 / between
                        :op2 (c59 / country
                            :op2-of a58
                            :name (n60 / name
                                :op1 "Portugal"
                                :wiki "Portugal")))
                    :op1-of (a58 / and
                        :ARG0-of (d53 / declare-02
                            :mod (j52 / joint)
                            :ARG1-of (r51 / regulate-01))))
                :ARG1 (c30 / city
                    :name (n31 / name
                        :op1 "Macao"
                        :wiki "Macau")))))
    :ARG1 (a35 / and
        :op1 (c33 / consistent-02
            :op1-of (a36 / and
                :ARG1-of (s50 / say-01
                    :mod (s49 / strict))))
        :op1 (f34 / firm))
    :time (m0 / meet-03
        :ARG1 (p3 / person
            :ARG0-of (h1 / have-org-role-91
                :ARG2 (g2 / governor))
            :name (n8 / name
                :op1 "Viera"
                :wiki -))
        :time (t11 / today)
        :location (h10 / here)))


